Discovery and characterisation of detached M-dwarf eclipsing binaries in the WFCAM Transit Survey

We report the discovery of 16 detached M-dwarf eclipsing binaries with J<16 mag and provide a detailed characterisation of three of them, using high-precision infrared light curves from the WFCAM Transit Survey (WTS). Such systems provide the most accurate and model-independent method for measuring the fundamental parameters of these poorly understood yet numerous stars, which currently lack sufficient observations to precisely calibrate stellar evolution models. We fully solve for the masses and radii of three of the systems, finding orbital periods in the range 1.5<P<4.9 days, with masses spanning 0.35-0.50 Msun and radii between 0.38-0.50 Rsun, with uncertainties of ~3.5-6.4% in mass and ~2.7-5.5% in radius. Close-companions in short-period binaries are expected to be tidally-locked into fast rotational velocities, resulting in high levels of magnetic activity. This is predicted to inflate their radii by inhibiting convective flow and increasing star spot coverage. The radii of the WTS systems are inflated above model predictions by ~3-12%, in agreement with the observed trend, despite an expected lower systematic contribution from star spots signals at infrared wavelengths. We searched for correlation between the orbital period and radius inflation by combining our results with all existing M-dwarf radius measurements of comparable precision, but we found no statistically significant evidence for a decrease in radius inflation for longer period, less active systems. Radius inflation continues to exists in non-synchronised systems indicating that the problem remains even for very low activity M-dwarfs. Resolving this issue is vital not only for understanding the most populous stars in the Universe, but also for characterising their planetary companions, which hold the best prospects for finding Earth-like planets in the traditional habitable zone.

==> table1.dat <==
19b-2-01387  2454317.80824080  14.648630   0.004406
19b-2-01387  2454317.82031072  14.644428   0.004445
19b-2-01387  2454317.83166065  14.642406   0.004463
19b-2-01387  2454317.84289058  14.647545   0.004434
19b-2-01387  2454317.85721049  14.647585   0.004438
19b-2-01387  2454317.86831042  14.675041   0.004380
19b-2-01387  2454317.88006035  14.820601   0.004749
19b-2-01387  2454317.89116028  15.038297   0.005459
19b-2-01387  2454319.88157595  14.644853   0.004244
19b-2-01387  2454319.89265586  14.643038   0.004216
19b-2-01387  2454319.90393577  14.640524   0.004190
19b-2-01387  2454319.91526568  14.638501   0.004241
19b-2-01387  2454319.92737558  14.646554   0.004265
19b-2-01387  2454319.93846549  14.642163   0.004260
19b-2-01387  2454319.94956540  14.639957   0.004199
19b-2-01387  2454319.96069531  14.642480   0.004250
19b-2-01387  2454320.73953868  14.648866   0.004785
19b-2-01387  2454320.75061858  14.649283   0.004554
19b-2-01387  2454320.76168849  14.653128   0.004433
19b-2-01387  2454320.77281839  14.659029   0.004370
19b-2-01387  2454320.78826825  14.650244   0.004262
19b-2-01387  2454320.79935815  14.657453   0.004246
19b-2-01387  2454320.81043805  14.648227   0.004194
19b-2-01387  2454320.82223795  14.648732   0.004144
19b-2-01387  2454321.74491932  14.645616   0.005010
19b-2-01387  2454321.75726920  14.644845   0.004547
19b-2-01387  2454321.76945908  14.645902   0.004411
19b-2-01387  2454321.78054897  14.648528   0.004476
19b-2-01387  2454321.79674881  14.647574   0.004315
19b-2-01387  2454321.80850870  14.648172   0.004192
19b-2-01387  2454321.81993859  14.642205   0.004245
19b-2-01387  2454321.83294846  14.650009   0.004291
19b-2-01387  2454323.74437802  14.651486   0.004770
19b-2-01387  2454323.75595788  14.646157   0.004924
19b-2-01387  2454323.76746775  14.643991   0.004496
19b-2-01387  2454323.77923761  14.650407   0.004342
19b-2-01387  2454323.79035748  14.650242   0.004285
19b-2-01387  2454323.80146736  14.647801   0.004279
19b-2-01387  2454323.81272722  14.646224   0.004369
19b-2-01387  2454323.82527708  14.645272   0.004298
19b-2-01387  2454324.81282517  14.646874   0.004525
19b-2-01387  2454324.82407503  14.650068   0.004573
19b-2-01387  2454324.83516489  14.646727   0.004408
19b-2-01387  2454324.84623475  14.650195   0.004322
19b-2-01387  2454324.85961458  14.643841   0.004270
19b-2-01387  2454324.87098444  14.646568   0.004303
19b-2-01387  2454324.88485427  14.644470   0.004387
19b-2-01387  2454324.91133393  14.643038   0.004396
19b-2-01387  2454325.74381315  14.648632   0.004663
19b-2-01387  2454325.75492300  14.644759   0.004634
19b-2-01387  2454325.76603285  14.648451   0.004588
19b-2-01387  2454325.77721270  14.647526   0.004502
19b-2-01387  2454330.82491411  14.643873   0.005041
19b-2-01387  2454331.83464574  14.650565   0.004864
19b-2-01387  2454331.84575553  14.646806   0.004739
19b-2-01387  2454331.85686532  14.642074   0.004756
19b-2-01387  2454331.86837511  14.646704   0.004815
19b-2-01387  2454332.78574763  14.644950   0.004932
19b-2-01387  2454332.80484726  14.650563   0.004547
19b-2-01387  2454332.81618704  14.648830   0.004586
19b-2-01387  2454332.82743682  14.646759   0.004970
19b-2-01387  2454332.83267671  14.650533   0.005367
19b-2-01387  2454332.85431629  14.684314   0.004961
19b-2-01387  2454332.86647606  14.851219   0.005950
19b-2-01387  2454332.87791583  15.077363   0.005813
19b-2-01387  2454332.88909561  15.280805   0.008024
19b-2-01387  2454332.92519491  14.695913   0.004849
19b-2-01387  2454332.93635469  14.656556   0.004648
19b-2-01387  2454332.94795446  14.649158   0.006379
19b-2-01387  2454332.95908424  14.657344   0.004857
19b-2-01387  2454334.73242817  14.647586   0.005247
19b-2-01387  2454334.74350794  14.646112   0.005216
19b-2-01387  2454334.75697765  14.647774   0.004842
19b-2-01387  2454334.76806742  14.649667   0.004753
19b-2-01387  2454334.82353625  14.648756   0.004583
19b-2-01387  2454334.83565599  14.650757   0.004393
19b-2-01387  2454334.84683575  14.643507   0.004247
19b-2-01387  2454334.85800552  14.654450   0.004351
19b-2-01387  2454335.73664657  14.653693   0.004906
19b-2-01387  2454335.74907630  14.644483   0.004875
19b-2-01387  2454335.76016606  14.648109   0.004810
19b-2-01387  2454335.77122581  14.650743   0.004600
19b-2-01387  2454336.76042369  14.646413   0.005003
19b-2-01387  2454336.77149343  14.646356   0.004829
19b-2-01387  2454336.78261318  14.646342   0.004982
19b-2-01387  2454336.79368293  14.643771   0.004709
19b-2-01387  2454336.87106116  14.649976   0.004698
19b-2-01387  2454336.88215091  14.646123   0.004860
19b-2-01387  2454336.89324065  14.646686   0.004479
19b-2-01387  2454336.90433040  14.648523   0.004511
19b-2-01387  2454338.77013626  14.651330   0.004856
19b-2-01387  2454338.78124598  14.643589   0.004596
19b-2-01387  2454338.79231571  14.648787   0.004565
19b-2-01387  2454338.80589538  14.650244   0.004536
19b-2-01387  2454339.73774225  14.647932   0.004853
19b-2-01387  2454339.74884197  14.647627   0.004686
19b-2-01387  2454339.75998169  14.646606   0.004564
19b-2-01387  2454339.77104141  14.643775   0.004477
19b-2-01387  2454339.91496777  14.640294   0.004383
19b-2-01387  2454339.92612748  14.642708   0.004351
19b-2-01387  2454339.93723720  14.640595   0.004319
19b-2-01387  2454339.94874691  14.647321   0.004328
19b-2-01387  2454340.74452647  14.652270   0.004828
19b-2-01387  2454340.75561618  14.646872   0.004693
19b-2-01387  2454340.76662589  14.651060   0.004553
19b-2-01387  2454340.77772560  14.651303   0.004488
19b-2-01387  2454356.73832309  14.643586   0.008404
19b-2-01387  2454356.74942267  14.646262   0.004582
19b-2-01387  2454356.76053225  14.644116   0.004925
19b-2-01387  2454356.77161183  14.650484   0.004967
19b-2-01387  2454356.78675125  14.646586   0.004366
19b-2-01387  2454356.79784083  14.643834   0.004254
19b-2-01387  2454356.80894041  14.648267   0.004273
19b-2-01387  2454356.82004999  14.645090   0.004264
19b-2-01387  2454359.75736586  14.643926   0.004848
19b-2-01387  2454359.76847542  14.643784   0.004816
19b-2-01387  2454359.77965497  14.645056   0.004743
19b-2-01387  2454359.79107452  14.641890   0.005193
19b-2-01387  2454359.81207368  14.647610   0.005005
19b-2-01387  2454359.82319324  14.646164   0.005545
19b-2-01387  2454359.83430280  14.767388   0.006596
19b-2-01387  2454359.84543235  14.956551   0.008929
19b-2-01387  2454361.73219605  14.644117   0.005411
19b-2-01387  2454361.74333559  14.641563   0.005272
19b-2-01387  2454361.75441514  14.642516   0.004951
19b-2-01387  2454361.76550468  14.643980   0.004870
19b-2-01387  2454362.73123477  14.638649   0.004998
19b-2-01387  2454362.74230431  14.638880   0.004711
19b-2-01387  2454362.75338384  14.646776   0.004802
19b-2-01387  2454362.76446338  14.646942   0.004644
19b-2-01387  2454362.78556250  14.638475   0.004436
19b-2-01387  2454362.79665204  14.646150   0.004298
19b-2-01387  2454362.80774158  14.641013   0.004441
19b-2-01387  2454362.81881112  14.647625   0.004400
19b-2-01387  2454363.73909252  14.640654   0.004686
19b-2-01387  2454363.75049204  14.641379   0.004608
19b-2-01387  2454363.76156157  14.637029   0.004614
19b-2-01387  2454363.77268110  14.643708   0.004498
19b-2-01387  2454365.75510624  14.649888   0.009016
19b-2-01387  2454365.76636576  14.646384   0.009053
19b-2-01387  2454365.77771526  14.647091   0.008847
19b-2-01387  2454367.74698878  14.648936   0.004567
19b-2-01387  2454367.75834828  14.643312   0.004479
19b-2-01387  2454367.76960778  14.652838   0.004429
19b-2-01387  2454367.78086728  14.650286   0.004368
19b-2-01387  2454367.80337628  14.651658   0.004490
19b-2-01387  2454367.81462578  14.648707   0.004556
19b-2-01387  2454367.82584528  14.651188   0.004581
19b-2-01387  2454367.83811473  14.648683   0.004425
19b-2-01387  2454368.75797358  14.645453   0.004613
19b-2-01387  2454368.76918307  14.645271   0.004514
19b-2-01387  2454368.78039257  14.651851   0.004539
19b-2-01387  2454368.79161207  14.649796   0.004494
19b-2-01387  2454368.81154117  14.649671   0.004436
19b-2-01387  2454368.82278066  14.733975   0.004579
19b-2-01387  2454368.83399016  14.907186   0.005034
19b-2-01387  2454368.84527965  15.154087   0.005904
19b-2-01387  2454374.74800528  14.645973   0.004899
19b-2-01387  2454374.75941474  14.647703   0.005028
19b-2-01387  2454374.77142416  14.645614   0.004966
19b-2-01387  2454374.78326360  14.644987   0.004964
19b-2-01387  2454374.80531254  14.654960   0.004554
19b-2-01387  2454374.81654200  14.730099   0.004774
19b-2-01387  2454374.82785146  14.901508   0.005290
19b-2-01387  2454374.83924091  15.147526   0.006319
19b-2-01387  2454374.85917996  15.104640   0.005950
19b-2-01387  2454374.87047942  14.871473   0.005448
19b-2-01387  2454374.88202886  14.711486   0.004771
19b-2-01387  2454374.89328832  14.654601   0.005081
19b-2-01387  2454375.72531829  14.641797   0.005142
19b-2-01387  2454375.73644775  14.641011   0.005167
19b-2-01387  2454375.74791720  14.640447   0.005036
19b-2-01387  2454375.75900666  14.639931   0.004944
19b-2-01387  2454376.74724870  14.640753   0.004708
19b-2-01387  2454376.75830816  14.636577   0.004656
19b-2-01387  2454376.76939762  14.642710   0.004728
19b-2-01387  2454376.78119705  14.645214   0.004813
19b-2-01387  2454377.72696075  14.646911   0.004892
19b-2-01387  2454377.73805021  14.649126   0.005229
19b-2-01387  2454377.75148955  14.643703   0.004982
19b-2-01387  2454377.76254900  14.641598   0.005036
19b-2-01387  2454379.86787463  14.635903   0.008960
19b-2-01387  2454380.74460067  14.646025   0.004655
19b-2-01387  2454380.75568011  14.643984   0.004998
19b-2-01387  2454380.76973940  14.647049   0.005164
19b-2-01387  2454380.78088884  14.644355   0.005047
19b-2-01387  2454383.81231470  14.780797   0.006225
19b-2-01387  2454383.82344413  14.989106   0.005988
19b-2-01387  2454383.83455355  15.238162   0.008081
19b-2-01387  2454383.84567298  15.201003   0.008168
19b-2-01387  2454384.79449411  14.640827   0.006325
19b-2-01387  2454384.80562353  14.647082   0.004870
19b-2-01387  2454384.81722294  14.642984   0.004875
19b-2-01387  2454384.82855235  14.633446   0.005042
19b-2-01387  2454386.76830159  14.644041   0.004554
19b-2-01387  2454386.77953100  14.649674   0.004582
19b-2-01387  2454386.79083041  14.648889   0.004603
19b-2-01387  2454386.80206982  14.696838   0.004714
19b-2-01387  2454387.73142117  14.642619   0.004903
19b-2-01387  2454387.74263058  14.642221   0.004875
19b-2-01387  2454387.75384999  14.634426   0.004788
19b-2-01387  2454387.76504941  14.639868   0.004787
19b-2-01387  2454387.78559833  14.641145   0.004479
19b-2-01387  2454387.79690773  14.646103   0.004659
19b-2-01387  2454387.80813714  14.645720   0.004638
19b-2-01387  2454387.81944655  14.640032   0.004624
19b-2-01387  2454389.72600603  14.643081   0.004730
19b-2-01387  2454389.73731543  14.649387   0.004705
19b-2-01387  2454389.74867483  14.645127   0.004604
19b-2-01387  2454389.76005423  14.638261   0.006507
19b-2-01387  2454389.78208306  14.650191   0.004806
19b-2-01387  2454389.79330247  14.658161   0.004891
19b-2-01387  2454389.80454187  14.761030   0.005196
19b-2-01387  2454389.81578128  14.957023   0.006868
19b-2-01387  2454390.72458305  14.637644   0.005235
19b-2-01387  2454390.74085219  14.641985   0.004981
19b-2-01387  2454390.75227158  14.643342   0.004870
19b-2-01387  2454390.76348098  14.639695   0.004866
19b-2-01387  2454393.79765881  14.642760   0.005312
19b-2-01387  2454393.80889821  14.639490   0.005763
19b-2-01387  2454393.82012760  14.653826   0.005963
19b-2-01387  2454395.78548176  14.650042   0.004709
19b-2-01387  2454395.79671116  14.738154   0.005015
19b-2-01387  2454395.80878051  14.935110   0.005583
19b-2-01387  2454395.81999990  15.186552   0.006496
19b-2-01387  2454397.72396691  14.641336   0.004658
19b-2-01387  2454397.73519630  14.647430   0.004650
19b-2-01387  2454397.74658568  14.651330   0.004584
19b-2-01387  2454397.75782508  14.645320   0.004422
19b-2-01387  2454398.74277166  14.650443   0.005277
19b-2-01387  2454398.75449102  14.642000   0.006098
19b-2-01387  2454398.76656036  14.643100   0.005611
19b-2-01387  2454398.77826973  14.642735   0.006164
19b-2-01387  2454398.80280840  14.866287   0.006809
19b-2-01387  2454398.81442777  15.124275   0.007291
19b-2-01387  2454398.82621713  15.266478   0.008746
19b-2-01387  2454399.71378892  14.650028   0.005013
19b-2-01387  2454399.72509830  14.635071   0.005250
19b-2-01387  2454399.73631769  14.637664   0.004788
19b-2-01387  2454399.74754708  14.637666   0.004966
19b-2-01387  2454400.72945369  14.639724   0.004858
19b-2-01387  2454400.74075308  14.642651   0.004793
19b-2-01387  2454400.75199247  14.648773   0.004800
19b-2-01387  2454400.76323186  14.642603   0.004722
19b-2-01387  2454401.71532004  14.644284   0.005155
19b-2-01387  2454401.72653943  14.638480   0.005764
19b-2-01387  2454401.74185860  14.642652   0.005908
19b-2-01387  2454401.75389794  14.644901   0.005664
19b-2-01387  2454401.76551731  14.651236   0.005473
19b-2-01387  2454402.71331570  14.635759   0.005392
19b-2-01387  2454402.72453508  14.643254   0.004658
19b-2-01387  2454402.73575447  14.647139   0.004594
19b-2-01387  2454402.74723385  14.644177   0.004901
19b-2-01387  2454403.71792097  14.645885   0.005076
19b-2-01387  2454403.72921036  14.649738   0.004992
19b-2-01387  2454403.74091972  14.648070   0.004755
19b-2-01387  2454403.75211911  14.653198   0.004995
19b-2-01387  2454406.71887756  14.647555   0.005089
19b-2-01387  2454406.73009695  14.644639   0.005023
19b-2-01387  2454429.71471325  14.636535   0.005211
19b-2-01387  2454429.72684266  14.647052   0.005410
19b-2-01387  2454429.73804211  14.645045   0.005309
19b-2-01387  2454429.74984154  14.635605   0.005418
19b-2-01387  2454629.00943351  14.644115   0.004410
19b-2-01387  2454629.02404407  14.643524   0.004395
19b-2-01387  2454629.03791459  14.642902   0.004372
19b-2-01387  2454629.04920503  14.636142   0.004336
19b-2-01387  2454629.06144549  14.644440   0.004299
19b-2-01387  2454629.07290593  14.641357   0.004378
19b-2-01387  2454629.08744648  14.644019   0.004320
19b-2-01387  2454629.09909693  14.640629   0.004318
19b-2-01387  2454629.99579081  14.651103   0.004768
19b-2-01387  2454630.00742124  14.650276   0.004743
19b-2-01387  2454630.01862166  14.644175   0.004512
19b-2-01387  2454630.03013210  14.642406   0.004462
19b-2-01387  2454630.04235255  14.642673   0.004336
19b-2-01387  2454630.05361298  14.643506   0.004286
19b-2-01387  2454630.06511341  14.646679   0.004305
19b-2-01387  2454630.07644383  14.651658   0.004438
19b-2-01387  2454630.97751731  14.643031   0.004505
19b-2-01387  2454630.98874772  14.637355   0.004522
19b-2-01387  2454631.00014814  14.646084   0.004448
19b-2-01387  2454631.01133855  14.644674   0.004428
19b-2-01387  2454631.02467905  14.643346   0.004319
19b-2-01387  2454631.03598946  14.646215   0.004388
19b-2-01387  2454631.04728988  14.646730   0.004327
19b-2-01387  2454631.05849029  14.676021   0.004332
19b-2-01387  2454631.07085075  14.834420   0.004883
19b-2-01387  2454631.08217116  15.053024   0.005407
19b-2-01387  2454631.09339157  15.271262   0.006084
19b-2-01387  2454631.10576203  15.089787   0.005428
19b-2-01387  2454631.99085432  14.638925   0.004414
19b-2-01387  2454632.00223473  14.638758   0.004413
19b-2-01387  2454632.01340513  14.643092   0.004340
19b-2-01387  2454632.02463554  14.640848   0.004377
19b-2-01387  2454632.03801602  14.638643   0.004538
19b-2-01387  2454632.04925643  14.641570   0.004581
19b-2-01387  2454632.06051684  14.639947   0.004416
19b-2-01387  2454632.07199725  14.640597   0.004416
19b-2-01387  2454632.99722040  14.645441   0.004894
19b-2-01387  2454633.00844080  14.645666   0.005015
19b-2-01387  2454633.01967120  14.644826   0.004741
19b-2-01387  2454633.03094160  14.647314   0.005190
19b-2-01387  2454633.04303202  14.646374   0.005387
19b-2-01387  2454633.05444243  14.648654   0.005522
19b-2-01387  2454633.06589284  14.648095   0.006475
19b-2-01387  2454633.07729324  14.642491   0.005999
19b-2-01387  2454634.00646589  14.640547   0.004140
19b-2-01387  2454634.01809630  14.641544   0.004125
19b-2-01387  2454634.03007672  14.642478   0.004147
19b-2-01387  2454634.04169712  14.645690   0.004172
19b-2-01387  2454634.05395755  14.661215   0.004233
19b-2-01387  2454634.06520794  14.785371   0.004500
19b-2-01387  2454634.07704835  15.011094   0.005118
19b-2-01387  2454634.08917877  15.256924   0.005945
19b-2-01387  2454731.72762526  14.646972   0.004608
19b-2-01387  2454731.73887477  14.654366   0.004534
19b-2-01387  2454731.75064425  14.654835   0.004509
19b-2-01387  2454731.76407367  14.638152   0.004233
19b-2-01387  2454732.72435139  14.641385   0.004605
19b-2-01387  2454732.73530091  14.642510   0.004444
19b-2-01387  2454732.75026024  14.637736   0.004220
19b-2-01387  2454732.76117976  14.640234   0.004215
19b-2-01387  2454734.72801157  14.643026   0.004593
19b-2-01387  2454734.73925106  14.645373   0.004452
19b-2-01387  2454734.75046055  14.643616   0.004303
19b-2-01387  2454734.76169004  14.644579   0.004227
19b-2-01387  2454739.81889423  14.642043   0.004209
19b-2-01387  2454739.83042368  14.643370   0.004145
19b-2-01387  2454739.84199312  14.648428   0.004217
19b-2-01387  2454739.85313259  14.646605   0.004380
19b-2-01387  2454740.73562020  14.642417   0.004519
19b-2-01387  2454740.74675966  14.643126   0.004437
19b-2-01387  2454740.76336886  14.640470   0.004315
19b-2-01387  2454740.77489830  14.640366   0.004332
19b-2-01387  2454744.71559494  14.632463   0.004224
19b-2-01387  2454744.72675439  14.636075   0.004134
19b-2-01387  2454744.74121367  14.629569   0.004031
19b-2-01387  2454744.75209313  14.629358   0.004009
19b-2-01387  2454745.73575390  15.178067   0.006076
19b-2-01387  2454745.74699334  14.962909   0.005113
19b-2-01387  2454745.76155261  14.728751   0.004589
19b-2-01387  2454745.77283204  14.641626   0.004215
19b-2-01387  2454746.71601450  14.645990   0.004914
19b-2-01387  2454746.72898384  14.640305   0.004540
19b-2-01387  2454746.74070325  14.641006   0.004471
19b-2-01387  2454747.69740471  14.646961   0.006024
19b-2-01387  2454747.70855414  14.634034   0.005600
19b-2-01387  2454747.72428334  14.640449   0.005099
19b-2-01387  2454747.73580276  14.640839   0.004943
19b-2-01387  2454748.69936355  14.746507   0.005906
19b-2-01387  2454748.71048298  14.917099   0.006296
19b-2-01387  2454748.72546221  15.197557   0.006781
19b-2-01387  2454748.73666164  15.113263   0.006444
19b-2-01387  2454749.72511085  14.647129   0.004863
19b-2-01387  2454749.73633027  14.648383   0.008509
19b-2-01387  2454749.74970958  14.649578   0.009001
19b-2-01387  2454749.76083901  14.637684   0.005383
19b-2-01387  2454751.73361676  15.093008   0.006612
19b-2-01387  2454751.74473618  14.888612   0.006121
19b-2-01387  2454751.75831547  14.700248   0.006287
19b-2-01387  2454751.76946489  14.642552   0.005242
19b-2-01387  2454752.73574441  14.638203   0.004856
19b-2-01387  2454752.74705381  14.645283   0.004971
19b-2-01387  2454752.75979315  14.648952   0.004932
19b-2-01387  2454752.77100256  14.643739   0.004358
19b-2-01387  2454752.78473184  14.650240   0.004384
19b-2-01387  2454752.79587126  14.648530   0.004351
19b-2-01387  2454752.80726066  14.648017   0.004373
19b-2-01387  2454752.83804905  14.645478   0.004594
19b-2-01387  2454753.70830336  14.646360   0.005287
19b-2-01387  2454753.71940277  14.642708   0.004966
19b-2-01387  2454753.73085217  14.641153   0.004851
19b-2-01387  2454753.74631136  14.642848   0.004564
19b-2-01387  2454753.76291048  14.640329   0.004389
19b-2-01387  2454753.77418989  14.643578   0.004467
19b-2-01387  2454753.78536930  14.647047   0.004462
19b-2-01387  2454753.79962855  14.647355   0.004604
19b-2-01387  2454754.76424767  14.647653   0.005757
19b-2-01387  2454754.77564707  14.641691   0.005390
19b-2-01387  2454754.78835640  14.642957   0.005653
19b-2-01387  2454754.79949581  14.636068   0.005456
19b-2-01387  2454755.72275691  14.649598   0.005933
19b-2-01387  2454755.73394632  14.642633   0.006094
19b-2-01387  2454755.74931550  14.649495   0.005018
19b-2-01387  2454755.76280479  14.647360   0.004632
19b-2-01387  2454755.77937391  14.642871   0.005112
19b-2-01387  2454755.79054331  14.652435   0.004583
19b-2-01387  2454755.80172272  14.643950   0.004672
19b-2-01387  2454757.69630179  14.825881   0.005562
19b-2-01387  2454757.70745120  15.031752   0.006031
19b-2-01387  2454757.72100047  15.206274   0.006443
19b-2-01387  2454757.73217987  15.023231   0.005482
19b-2-01387  2454757.74722907  14.758317   0.004561
19b-2-01387  2454757.75837847  14.653247   0.004335
19b-2-01387  2454757.77156777  14.642753   0.004293
19b-2-01387  2454757.78271717  14.647664   0.004310
19b-2-01387  2454758.70304789  14.639153   0.004821
19b-2-01387  2454758.71442728  14.640305   0.004655
19b-2-01387  2454758.73195634  14.645054   0.004365
19b-2-01387  2454758.74896542  14.641258   0.004220
19b-2-01387  2454758.76234471  14.647333   0.004184
19b-2-01387  2454758.77357410  14.652317   0.004199
19b-2-01387  2454758.78650341  14.648578   0.004293
19b-2-01387  2454758.79764281  14.646978   0.004275
19b-2-01387  2454759.69304471  14.641675   0.005226
19b-2-01387  2454759.70417411  14.641960   0.004776
19b-2-01387  2454759.71903331  14.638647   0.004546
19b-2-01387  2454759.73020271  14.642737   0.004538
19b-2-01387  2454759.74333200  14.645092   0.004386
19b-2-01387  2454759.75449140  14.647859   0.004387
19b-2-01387  2454759.76756070  14.649728   0.004363
19b-2-01387  2454759.77887009  14.647816   0.004331
19b-2-01387  2454760.69179091  14.796704   0.005733
19b-2-01387  2454760.70272032  14.992204   0.006069
19b-2-01387  2454760.71630959  15.209209   0.006857
19b-2-01387  2454760.72725900  15.055117   0.005933
19b-2-01387  2454760.74323814  14.773496   0.004820
19b-2-01387  2454760.77418647  14.648507   0.004370
19b-2-01387  2454760.78533587  14.648849   0.004389
19b-2-01387  2454760.79918512  14.646102   0.004339
19b-2-01387  2454760.81018453  14.649041   0.004388
19b-2-01387  2454761.68828710  14.648622   0.005712
19b-2-01387  2454761.69943650  14.640913   0.005107
19b-2-01387  2454761.71428569  14.646079   0.004801
19b-2-01387  2454761.72529510  14.644678   0.004687
19b-2-01387  2454770.75150414  14.648498   0.004353
19b-2-01387  2454770.76240355  14.650440   0.004611
19b-2-01387  2454770.77500286  14.647343   0.004343
19b-2-01387  2454770.78592227  14.645287   0.004410
19b-2-01387  2454771.68928307  14.635373   0.005104
19b-2-01387  2454771.70013248  14.643682   0.004802
19b-2-01387  2454771.71447170  14.644831   0.004637
19b-2-01387  2454771.72530111  14.644441   0.004509
19b-2-01387  2454771.76030920  14.647846   0.004411
19b-2-01387  2454771.77124861  14.646338   0.004474
19b-2-01387  2454771.78744772  14.648435   0.004439
19b-2-01387  2454771.79862711  14.649345   0.004509
19b-2-01387  2454772.68754875  14.930660   0.005974
19b-2-01387  2454772.69846815  15.144785   0.006309
19b-2-01387  2454772.71288737  15.112799   0.005821
19b-2-01387  2454772.72468673  14.877960   0.004971
19b-2-01387  2454772.75220523  14.642913   0.004218
19b-2-01387  2454772.76315464  14.644625   0.004202
19b-2-01387  2454772.77580395  14.644323   0.004219
19b-2-01387  2454772.78666336  14.646379   0.004235
19b-2-01387  2454773.69634392  14.642783   0.005192
19b-2-01387  2454773.70725333  14.643337   0.005124
19b-2-01387  2454773.71973265  14.644423   0.005181
19b-2-01387  2454773.73058206  14.640994   0.005237
19b-2-01387  2454773.75960049  14.645348   0.004821
19b-2-01387  2454773.77059989  14.653409   0.004630
19b-2-01387  2454773.78331920  14.647204   0.004543
19b-2-01387  2454773.79419861  14.651867   0.004812
19b-2-01387  2454774.68732015  14.630319   0.006393
19b-2-01387  2454774.69834955  14.643217   0.005097
19b-2-01387  2454774.71086887  14.637717   0.004757
19b-2-01387  2454774.72166828  14.640550   0.006005
19b-2-01387  2454774.76360601  14.657341   0.007797
19b-2-01387  2454774.77465541  14.648821   0.009493
19b-2-01387  2454776.70431102  14.646906   0.004962
19b-2-01387  2454776.71516043  14.638282   0.004717
19b-2-01387  2454776.73088958  14.645202   0.004647
19b-2-01387  2454776.74183899  14.641385   0.004533
19b-2-01387  2454777.72723588  14.642735   0.004256
19b-2-01387  2454777.73898524  14.646230   0.004217
19b-2-01387  2454777.74989466  14.650619   0.004179
19b-2-01387  2454777.76081407  14.643255   0.004143
19b-2-01387  2454784.68884567  15.174947   0.011203
19b-2-01387  2454784.70744470  14.982109   0.006360
19b-2-01387  2454784.72455380  14.711367   0.005173
19b-2-01387  2454784.73558323  14.649967   0.005727
19b-2-01387  2454905.12707963  14.647963   0.005383
19b-2-01387  2454905.14004014  14.639473   0.004746
19b-2-01387  2454905.15104058  14.648761   0.005027
19b-2-01387  2454905.16195101  14.633595   0.005229
19b-2-01387  2454921.10953734  14.649483   0.004819
19b-2-01387  2454921.12042786  14.649405   0.005421
19b-2-01387  2454921.13275846  14.647366   0.005308
19b-2-01387  2454921.14468903  14.645690   0.005877
19b-2-01387  2454924.06123135  15.149356   0.007027
19b-2-01387  2454924.07213189  14.939853   0.005913
19b-2-01387  2454947.05576240  14.647141   0.004579
19b-2-01387  2454947.06680299  14.645725   0.004534
19b-2-01387  2454947.07776358  14.642858   0.004483
19b-2-01387  2454947.08863416  14.642560   0.004469
19b-2-01387  2454947.10289493  14.645692   0.004475
19b-2-01387  2454947.11381552  14.643341   0.004474
19b-2-01387  2454947.12467610  14.642718   0.004433
19b-2-01387  2454947.13590671  14.647613   0.004490
19b-2-01387  2454948.06144649  14.728914   0.005898
19b-2-01387  2454948.07236708  14.645146   0.004621
19b-2-01387  2454948.08330767  14.641142   0.005187
19b-2-01387  2454948.09416825  14.646091   0.004814
19b-2-01387  2454948.10793899  14.642117   0.004799
19b-2-01387  2454948.11938961  14.647468   0.004534
19b-2-01387  2454948.13024019  14.638038   0.004583
19b-2-01387  2454948.14123079  14.641061   0.004406
19b-2-01387  2454959.05859423  14.645577   0.004656
19b-2-01387  2454959.06968482  14.641795   0.005188
19b-2-01387  2454959.08552566  14.645923   0.005029
19b-2-01387  2454959.09755629  14.643515   0.004834
19b-2-01387  2454960.06182710  14.646728   0.004769
19b-2-01387  2454960.07277768  14.651738   0.004856
19b-2-01387  2454960.08366825  14.648049   0.004535
19b-2-01387  2454960.09454882  14.644657   0.004589
19b-2-01387  2454960.10622944  14.636249   0.005943
19b-2-01387  2454960.11769004  14.648533   0.005006
19b-2-01387  2454960.96605459  14.653770   0.005041
19b-2-01387  2454960.97697516  14.656080   0.008172
19b-2-01387  2454960.98789574  14.637890   0.007630
19b-2-01387  2454961.06773992  14.646339   0.004305
19b-2-01387  2454961.07860049  14.646355   0.005164
19b-2-01387  2454961.08979108  14.643162   0.004385
19b-2-01387  2454961.10067165  14.642917   0.004132
19b-2-01387  2454962.07737273  14.643044   0.004521
19b-2-01387  2454962.08848331  14.641182   0.004819
19b-2-01387  2454962.10101397  14.636521   0.005693
19b-2-01387  2454962.11197454  14.641679   0.005479
19b-2-01387  2454975.00547453  15.223470   0.006040
19b-2-01387  2454975.01629505  15.041485   0.005252
19b-2-01387  2454975.02779561  14.823153   0.004642
19b-2-01387  2454975.03865613  14.691043   0.004476
19b-2-01387  2454986.98131938  15.059773   0.005829
19b-2-01387  2454986.99359990  15.221320   0.006321
19b-2-01387  2454987.00447036  15.038024   0.005691
19b-2-01387  2454987.01593084  14.825360   0.004920
19b-2-01387  2454987.02901140  14.674306   0.004428
19b-2-01387  2454987.04013187  14.646211   0.004472
19b-2-01387  2454987.05102233  14.649755   0.004469
19b-2-01387  2454987.06238281  14.644037   0.004323
19b-2-01387  2454987.07339328  14.649020   0.004533
19b-2-01387  2454987.09618425  14.643736   0.004368
19b-2-01387  2454987.10835476  14.644374   0.004309
19b-2-01387  2454987.11930523  14.651059   0.004395
19b-2-01387  2454988.04083404  14.642710   0.004370
19b-2-01387  2454988.05232453  14.648114   0.004366
19b-2-01387  2454988.06347499  14.641368   0.004340
19b-2-01387  2454988.07440545  14.646746   0.004419
19b-2-01387  2454988.08712598  14.644191   0.004331
19b-2-01387  2454988.09801644  14.640186   0.004193
19b-2-01387  2454988.10910690  14.644585   0.004196
19b-2-01387  2454988.12013736  14.648528   0.004241
19b-2-01387  2454990.07210790  14.649388   0.004354
19b-2-01387  2454990.08304834  14.649353   0.004637
19b-2-01387  2454990.09394879  14.645321   0.004357
19b-2-01387  2454990.10486923  14.642315   0.004359
19b-2-01387  2454991.91221178  14.648063   0.004413
19b-2-01387  2454991.92316221  14.645100   0.004403
19b-2-01387  2454991.93822281  14.646076   0.004333
19b-2-01387  2454991.94925324  14.636075   0.004828
19b-2-01387  2454991.96346380  14.645279   0.004221
19b-2-01387  2454991.97443424  14.640999   0.004194
19b-2-01387  2454991.98562468  14.637677   0.004218
19b-2-01387  2454991.99716514  14.641695   0.004217
19b-2-01387  2454995.95384675  14.744994   0.005078
19b-2-01387  2454995.96473716  14.902218   0.005892
19b-2-01387  2454995.97596757  15.122350   0.006743
19b-2-01387  2454995.98771801  15.191076   0.006407
19b-2-01387  2454996.00154852  14.923278   0.005374
19b-2-01387  2454996.01248892  14.750855   0.004763
19b-2-01387  2454996.02334933  14.653654   0.004665
19b-2-01387  2454996.03462974  14.650278   0.004846
19b-2-01387  2454996.04802024  14.653793   0.004635
19b-2-01387  2454996.05892064  14.649832   0.005129
19b-2-01387  2454996.06996105  14.643903   0.005720
19b-2-01387  2454996.08087145  14.652245   0.005005
19b-2-01387  2454998.08300419  14.647882   0.004209
19b-2-01387  2454998.09391458  14.637830   0.004321
19b-2-01387  2454998.10528498  14.642991   0.004245
19b-2-01387  2454998.11671539  14.647683   0.004255
19b-2-01387  2454998.98858621  15.124423   0.005559
19b-2-01387  2454998.99951659  14.907339   0.004886
19b-2-01387  2454999.01040697  14.736397   0.004390
19b-2-01387  2454999.02185737  14.645136   0.004205
19b-2-01387  2454999.03297776  14.642437   0.004960
19b-2-01387  2454999.04392815  14.650768   0.004258
19b-2-01387  2454999.05483853  14.649071   0.004202
19b-2-01387  2454999.06590892  14.651931   0.004157
19b-2-01387  2454999.08983975  14.653084   0.004189
19b-2-01387  2454999.10086014  14.656183   0.004151
19b-2-01387  2454999.11238054  14.654438   0.004168
19b-2-01387  2454999.12329092  14.652789   0.004595
19b-2-01387  2455001.91785593  14.646874   0.004590
19b-2-01387  2455001.92884629  14.649185   0.004395
19b-2-01387  2455001.94287676  14.682857   0.004456
19b-2-01387  2455001.95421713  14.821674   0.004785
19b-2-01387  2455001.96890761  15.105071   0.005582
19b-2-01387  2455002.05535046  14.650064   0.005201
19b-2-01387  2455002.06672084  14.648304   0.005466
19b-2-01387  2455002.07814121  14.648195   0.006866
19b-2-01387  2455002.08910157  14.645792   0.005249
19b-2-01387  2455002.10023194  14.656151   0.005608
19b-2-01387  2455002.11143231  14.657007   0.005310
19b-2-01387  2455002.12231267  14.646272   0.005480
19b-2-01387  2455002.13373304  14.654118   0.007022
19b-2-01387  2455010.93582362  14.710651   0.004026
19b-2-01387  2455010.94673390  14.848305   0.004328
19b-2-01387  2455010.95771419  15.058468   0.004835
19b-2-01387  2455010.96870448  15.233176   0.005366
19b-2-01387  2455011.00431541  14.689469   0.004017
19b-2-01387  2455011.01741575  14.655089   0.003980
19b-2-01387  2455011.04039635  14.659677   0.004050
19b-2-01387  2455013.93334867  14.706582   0.004537
19b-2-01387  2455013.94561896  14.881787   0.005002
19b-2-01387  2455013.95791925  15.117270   0.005468
19b-2-01387  2455013.96885951  15.205414   0.005808
19b-2-01387  2455014.98244323  14.651104   0.004065
19b-2-01387  2455014.99353349  14.654011   0.004079
19b-2-01387  2455015.00500375  14.646382   0.004017
19b-2-01387  2455015.01586400  14.642231   0.004005
19b-2-01387  2455020.94064560  14.645765   0.004277
19b-2-01387  2455020.95152579  14.640981   0.004196
19b-2-01387  2455020.96240599  14.643177   0.004090
19b-2-01387  2455020.97329619  14.645416   0.004096
19b-2-01387  2455021.91715283  14.649600   0.005195
19b-2-01387  2455021.93594315  14.645211   0.004835
19b-2-01387  2455021.94708334  14.645270   0.005105
19b-2-01387  2455021.95802353  14.641399   0.004776
19b-2-01387  2455021.97220378  14.645876   0.004539
19b-2-01387  2455021.98316396  14.649068   0.004492
19b-2-01387  2455021.99410415  14.642391   0.004471
19b-2-01387  2455022.00501434  14.646006   0.005167
19b-2-01387  2455022.01817457  14.648056   0.004443
19b-2-01387  2455022.02919475  14.647859   0.004500
19b-2-01387  2455022.04013494  14.652838   0.004488
19b-2-01387  2455022.05137513  14.650141   0.004463
19b-2-01387  2455023.01186118  14.652445   0.004428
19b-2-01387  2455023.02281136  14.656720   0.004096
19b-2-01387  2455023.03368154  14.656032   0.004764
19b-2-01387  2455023.04457172  14.655991   0.004833
19b-2-01387  2455023.05610190  14.658262   0.009151
19b-2-01387  2455027.86724020  14.645033   0.004160
19b-2-01387  2455027.87861034  14.636139   0.004134
19b-2-01387  2455027.88949047  14.648355   0.004450
19b-2-01387  2455027.90042060  14.646069   0.004425
19b-2-01387  2455027.91426077  14.639785   0.004729
19b-2-01387  2455027.94223111  14.649282   0.006036
19b-2-01387  2455031.86579158  14.649816   0.004389
19b-2-01387  2455031.87731167  14.652463   0.004302
19b-2-01387  2455031.89036179  14.646509   0.004357
19b-2-01387  2455031.90125188  14.651415   0.004565
19b-2-01387  2455031.91394199  14.689881   0.006588
19b-2-01387  2455031.96805245  14.889724   0.004898
19b-2-01387  2455031.97982255  14.718958   0.004445
19b-2-01387  2455031.99146265  14.653391   0.004242
19b-2-01387  2455032.90387999  14.639095   0.007684
19b-2-01387  2455032.91478008  14.640691   0.004856
19b-2-01387  2455032.93823026  14.651869   0.010615
19b-2-01387  2455032.95089035  14.642913   0.004243
19b-2-01387  2455032.96182044  14.648023   0.004300
19b-2-01387  2455032.97353052  14.644513   0.005838
19b-2-01387  2455032.98560062  14.646498   0.004643
19b-2-01387  2455032.99662070  14.647387   0.010079
19b-2-01387  2455033.00749078  14.647397   0.004188
19b-2-01387  2455033.01893087  14.656145   0.004885
19b-2-01387  2455033.02995095  14.649426   0.008228
19b-2-01387  2455033.04133104  14.661020   0.006050
19b-2-01387  2455033.05219112  14.658249   0.004961
19b-2-01387  2455033.06321120  14.657045   0.004867
19b-2-01387  2455033.07416128  14.656241   0.005038
19b-2-01387  2455033.85326685  14.642303   0.004045
19b-2-01387  2455033.86431692  14.639489   0.004104
19b-2-01387  2455033.87528700  14.639359   0.004013
19b-2-01387  2455033.88692708  14.641281   0.003988
19b-2-01387  2455036.79955295  14.648228   0.005200
19b-2-01387  2455036.81418301  14.649893   0.004537
19b-2-01387  2455036.83602310  14.648095   0.004173
19b-2-01387  2455039.87066137  14.641024   0.005309
19b-2-01387  2455039.88156139  14.646475   0.005528
19b-2-01387  2455039.89359140  14.635912   0.004494
19b-2-01387  2455048.78813757  14.647363   0.004627
19b-2-01387  2455048.79901750  14.645347   0.004528
19b-2-01387  2455048.80989742  14.650241   0.004456
19b-2-01387  2455048.82079735  14.642358   0.004418
19b-2-01387  2455050.74734278  14.641064   0.004801
19b-2-01387  2455050.76152266  14.644775   0.004719
19b-2-01387  2455050.77250257  14.645384   0.004653
19b-2-01387  2455050.78374247  14.643384   0.004547
19b-2-01387  2455050.80313231  14.641553   0.004255
19b-2-01387  2455050.81402222  14.644882   0.004222
19b-2-01387  2455050.82750210  14.644756   0.004230
19b-2-01387  2455050.83843201  14.643188   0.004141
19b-2-01387  2455050.91298137  14.645653   0.004150
19b-2-01387  2455050.92748125  14.647645   0.004179
19b-2-01387  2455050.93844115  14.652769   0.004116
19b-2-01387  2455050.94941106  14.655109   0.004109
19b-2-01387  2455051.85545290  14.639441   0.004035
19b-2-01387  2455051.86666279  14.641653   0.004035
19b-2-01387  2455051.87771269  14.637764   0.003983
19b-2-01387  2455051.88900258  14.639722   0.004009
19b-2-01387  2455057.75847195  14.645936   0.004878
19b-2-01387  2455057.82661095  14.642592   0.004240
19b-2-01387  2455057.83791078  14.645952   0.004167
19b-2-01387  2455057.85378055  14.638283   0.004114
19b-2-01387  2455057.86483039  14.640811   0.004141
19b-2-01387  2455058.76683676  14.647572   0.004545
19b-2-01387  2455058.77939657  14.651711   0.004409
19b-2-01387  2455058.79067639  14.644792   0.004354
19b-2-01387  2455058.80255621  14.648868   0.004378
19b-2-01387  2455059.75396103  14.640952   0.004624
19b-2-01387  2455059.76487085  14.647147   0.004578
19b-2-01387  2455059.77745065  14.647787   0.004391
19b-2-01387  2455059.78841047  14.646817   0.004415
19b-2-01387  2455059.81872997  14.644490   0.004301
19b-2-01387  2455059.82973979  14.643616   0.004203
19b-2-01387  2455059.84260958  14.646646   0.004186
19b-2-01387  2455060.75152428  14.646943   0.004513
19b-2-01387  2455060.76243409  14.644818   0.004507
19b-2-01387  2455060.77494387  14.644011   0.004403
19b-2-01387  2455060.78677367  14.644741   0.004440
19b-2-01387  2455061.76584635  14.651635   0.004961
19b-2-01387  2455061.77805613  14.645188   0.004493
19b-2-01387  2455061.79110589  14.651675   0.004463
19b-2-01387  2455061.80198570  14.654623   0.004250
19b-2-01387  2455061.81527546  14.649866   0.004149
19b-2-01387  2455061.82645525  14.650346   0.004236
19b-2-01387  2455061.83908502  14.653446   0.004209
19b-2-01387  2455061.84995483  14.651088   0.004146
19b-2-01387  2455064.88398571  14.710788   0.007292
19b-2-01387  2455064.89490548  14.885633   0.005412
19b-2-01387  2455064.90592525  15.094133   0.005622
19b-2-01387  2455064.91685502  15.226115   0.005828
19b-2-01387  2455066.73960569  14.649652   0.004405
19b-2-01387  2455066.75054545  14.647296   0.004290
19b-2-01387  2455066.76618510  14.638791   0.004134
19b-2-01387  2455066.77721485  14.640800   0.004097
19b-2-01387  2455068.73113955  14.641555   0.004723
19b-2-01387  2455068.74223928  14.644306   0.004598
19b-2-01387  2455068.75557896  14.639628   0.004426
19b-2-01387  2455068.77012861  14.649370   0.004521
19b-2-01387  2455069.72896520  14.647716   0.004769
19b-2-01387  2455069.73990493  14.643085   0.004534
19b-2-01387  2455069.75313460  14.631642   0.004352
19b-2-01387  2455069.76476431  14.640203   0.004333
19b-2-01387  2455070.73169992  14.649909   0.004651
19b-2-01387  2455070.74268964  14.647552   0.004323
19b-2-01387  2455070.75734926  14.649238   0.004269
19b-2-01387  2455070.76940895  14.646361   0.004147
19b-2-01387  2455071.73028394  14.642406   0.004742
19b-2-01387  2455071.74128365  14.644686   0.004469
19b-2-01387  2455071.75646324  14.646111   0.004360
19b-2-01387  2455071.76774295  14.639632   0.004304
19b-2-01387  2455073.75048895  14.653580   0.005140
19b-2-01387  2455073.76206862  14.648718   0.004983
19b-2-01387  2455073.77844816  14.654520   0.004374
19b-2-01387  2455073.78983784  14.654410   0.004404
19b-2-01387  2455073.80381745  14.654383   0.004699
19b-2-01387  2455073.81477714  14.653328   0.004387
19b-2-01387  2455073.82756679  14.646800   0.004921
19b-2-01387  2455073.84015643  14.654747   0.004522
19b-2-01387  2455074.73573097  14.643606   0.004772
19b-2-01387  2455074.74667065  14.648499   0.004472
19b-2-01387  2455074.75923029  14.644342   0.004362
19b-2-01387  2455075.73805173  14.643138   0.004564
19b-2-01387  2455075.74899141  14.644765   0.004426
19b-2-01387  2455075.76161104  14.647299   0.004357
19b-2-01387  2455075.77252071  14.640165   0.004313
19b-2-01387  2455075.78564033  14.648242   0.004362
19b-2-01387  2455075.79818996  14.640126   0.004232
19b-2-01387  2455075.81111957  14.644384   0.004244
19b-2-01387  2455075.82205925  14.644322   0.004209
19b-2-01387  2455077.72715145  14.644646   0.004886
19b-2-01387  2455077.73913108  14.643587   0.004705
19b-2-01387  2455077.76306033  14.644563   0.004411
19b-2-01387  2455078.73005993  14.645932   0.005090
19b-2-01387  2455078.74181955  14.646365   0.004682
19b-2-01387  2455078.75488914  14.647344   0.004392
19b-2-01387  2455078.76581879  14.642978   0.004360
19b-2-01387  2455079.74717720  14.643685   0.004384
19b-2-01387  2455079.75810684  14.646900   0.004279
19b-2-01387  2455079.77113642  14.642727   0.004161
19b-2-01387  2455079.78221606  14.644801   0.004145
19b-2-01387  2455080.75531401  14.643959   0.004212
19b-2-01387  2455080.76624365  14.645434   0.004155
19b-2-01387  2455080.78023318  14.643855   0.004114
19b-2-01387  2455080.79135281  14.649092   0.004085
19b-2-01387  2455081.73258113  14.638679   0.006079
19b-2-01387  2455081.74365076  14.642878   0.006061
19b-2-01387  2455081.76422006  14.645476   0.006290
19b-2-01387  2455081.77523968  14.653687   0.008623
19b-2-01387  2455081.78919921  14.659866   0.006995
19b-2-01387  2455081.80021883  14.641309   0.006240
19b-2-01387  2455081.82420802  14.639180   0.004879
19b-2-01387  2455081.83790755  14.639933   0.005423
19b-2-01387  2455081.84885718  14.650699   0.008762
19b-2-01387  2455081.85980680  14.658015   0.007500
19b-2-01387  2455081.87594625  14.650227   0.006520
19b-2-01387  2455081.88998578  14.638563   0.008368
19b-2-01387  2455081.91210502  14.639297   0.004497
19b-2-01387  2455081.93194434  14.649446   0.004811
19b-2-01387  2455082.79567460  14.654552   0.004062
19b-2-01387  2455082.80856415  14.652521   0.004098
19b-2-01387  2455082.81957377  14.654411   0.004116
19b-2-01387  2455083.76887045  14.647515   0.004155
19b-2-01387  2455083.78027005  14.648560   0.004118
19b-2-01387  2455083.79315959  14.647753   0.004103
19b-2-01387  2455083.80408920  14.644783   0.004170
19b-2-01387  2455105.84762674  14.639590   0.004604
19b-2-01387  2455105.85861621  14.644508   0.004796
19b-2-01387  2455105.86956568  14.642873   0.004710
19b-2-01387  2455105.88054515  14.643507   0.004494
19b-2-01387  2455106.76670231  14.642265   0.006089
19b-2-01387  2455106.77831175  14.648330   0.006131
19b-2-01387  2455106.82061970  14.650933   0.005235
19b-2-01387  2455106.83157916  14.647205   0.005113
19b-2-01387  2455106.84816836  14.793223   0.006271
19b-2-01387  2455106.85977779  14.987145   0.006330
19b-2-01387  2455106.87650698  15.209788   0.008629
19b-2-01387  2455106.88823641  14.998411   0.008062
19b-2-01387  2455109.74173613  14.647453   0.005749
19b-2-01387  2455109.77992423  14.648097   0.005102
19b-2-01387  2455109.79098368  14.646442   0.006021
19b-2-01387  2455109.80193314  14.645504   0.005290
19b-2-01387  2455109.81287259  14.654642   0.004719
19b-2-01387  2455109.82450202  14.651593   0.004503
19b-2-01387  2455109.83548147  14.682040   0.004542
19b-2-01387  2455109.85111069  14.883704   0.005491
19b-2-01387  2455109.86325009  15.121511   0.007992
19b-2-01387  2455119.70125436  14.644444   0.004825
19b-2-01387  2455119.71320373  14.631266   0.004478
19b-2-01387  2455119.72731298  14.636831   0.004403
19b-2-01387  2455119.73845239  14.634166   0.004272
19b-2-01387  2455124.75094499  14.648552   0.004347
19b-2-01387  2455124.76188441  14.653723   0.004421
19b-2-01387  2455124.77686360  14.647400   0.004272
19b-2-01387  2455124.78779301  14.653965   0.004327
19b-2-01387  2455126.70399966  14.640256   0.005450
19b-2-01387  2455126.71691896  14.640013   0.006727
19b-2-01387  2455126.73071821  14.642784   0.004527
19b-2-01387  2455126.74165762  14.644172   0.004450
19b-2-01387  2455127.70285560  14.652594   0.009351
19b-2-01387  2455127.72707429  14.651415   0.007583
19b-2-01387  2455127.73806370  14.659178   0.011013
19b-2-01387  2455127.75311288  14.648264   0.005675
19b-2-01387  2455127.76406229  14.648348   0.004707
19b-2-01387  2455127.77664161  14.652207   0.004747
19b-2-01387  2455127.78763101  14.653243   0.004475
19b-2-01387  2455128.70403132  14.634542   0.005401
19b-2-01387  2455128.71499073  14.650554   0.005212
19b-2-01387  2455128.72997991  14.645063   0.005002
19b-2-01387  2455128.74117931  14.653106   0.004731
19b-2-01387  2455129.74073503  14.644658   0.004383
19b-2-01387  2455129.75171443  14.642410   0.004303
19b-2-01387  2455129.76313381  14.639575   0.004267
19b-2-01387  2455129.77426320  14.642820   0.004256
19b-2-01387  2455130.72813134  14.646910   0.004851
19b-2-01387  2455130.73912074  14.648155   0.004728
19b-2-01387  2455130.75621981  14.655185   0.004678
19b-2-01387  2455130.76720921  14.651346   0.004546
19b-2-01387  2455131.69467874  14.643342   0.004705
19b-2-01387  2455131.70566814  14.648802   0.004615
19b-2-01387  2455131.71837745  14.643474   0.004465
19b-2-01387  2455131.72936685  14.644659   0.004383
19b-2-01387  2455132.69044452  14.637443   0.004930
19b-2-01387  2455132.70683362  14.652194   0.004574
19b-2-01387  2455132.71976292  14.651979   0.004457
19b-2-01387  2455132.73491210  14.655269   0.004350
19b-2-01387  2455133.69795964  14.638391   0.005097
19b-2-01387  2455133.70920902  14.637174   0.004667
19b-2-01387  2455133.72207832  14.639544   0.004444
19b-2-01387  2455133.73306772  14.637523   0.004392
19b-2-01387  2455134.70331487  14.641021   0.004621
19b-2-01387  2455134.71468425  14.635230   0.004396
19b-2-01387  2455134.72767354  14.639975   0.004276
19b-2-01387  2455134.74282272  14.645226   0.004250
19b-2-01387  2455135.69938062  14.638721   0.004579
19b-2-01387  2455135.71422982  14.636137   0.004422
19b-2-01387  2455135.72677913  14.640442   0.004258
19b-2-01387  2455135.73849849  14.638894   0.004164
19b-2-01387  2455135.75184777  14.638401   0.004181
19b-2-01387  2455135.76278717  14.641237   0.004116
19b-2-01387  2455135.77550648  14.641110   0.004115
19b-2-01387  2455135.78687586  14.635990   0.004220
19b-2-01387  2455136.70258602  14.645784   0.010145
19b-2-01387  2455136.71390540  14.651964   0.005982
19b-2-01387  2455136.72706469  14.648733   0.004592
19b-2-01387  2455136.73858406  14.654566   0.004555
19b-2-01387  2455137.70163169  14.643818   0.004685
19b-2-01387  2455137.71271108  14.650809   0.004464
19b-2-01387  2455137.73222002  14.646804   0.004312
19b-2-01387  2455137.74365940  14.647312   0.004276
19b-2-01387  2455138.69834754  14.641226   0.004685
19b-2-01387  2455138.70942694  14.644526   0.004439
19b-2-01387  2455138.72805593  14.644401   0.004265
19b-2-01387  2455138.74336510  14.647975   0.004358
19b-2-01387  2455143.70034725  14.651075   0.006130
19b-2-01387  2455143.71215661  14.645371   0.007113
19b-2-01387  2455143.72546590  14.647269   0.006342
19b-2-01387  2455143.73644531  14.642111   0.005897
19b-2-01387  2455144.71586277  14.648359   0.004871
19b-2-01387  2455144.72692218  14.638733   0.006709
19b-2-01387  2455151.70049379  14.649815   0.004694
19b-2-01387  2455151.71220318  14.657349   0.004537
19b-2-01387  2455151.72681242  14.650605   0.004369
19b-2-01387  2455151.73829183  14.647744   0.004332
19b-2-01387  2455159.68695947  14.646903   0.005001
19b-2-01387  2455159.69835891  14.641529   0.004738
19b-2-01387  2455159.71420813  14.644880   0.004659
19b-2-01387  2455159.72517759  14.642831   0.004560

19c-3-01405  2454317.81101907  -0.002702   0.007851
19c-3-01405  2454317.82307901  -0.003699   0.007517
19c-3-01405  2454317.83442895  -0.001645   0.007666
19c-3-01405  2454317.84567889  -0.009883   0.007737
19c-3-01405  2454317.85998881  -0.006820   0.007707
19c-3-01405  2454317.87133875   0.002194   0.007590
19c-3-01405  2454317.88281869  -0.011729   0.007363
19c-3-01405  2454317.89393863  -0.008033   0.007593
19c-3-01405  2454319.88433614   0.005020   0.007286
19c-3-01405  2454319.89543606   0.004412   0.007287
19c-3-01405  2454319.90670598   0.005571   0.007168
19c-3-01405  2454319.91802589  -0.003214   0.007171
19c-3-01405  2454319.93014581   0.002791   0.007291
19c-3-01405  2454319.94125573   0.005401   0.007217
19c-3-01405  2454319.95235565  -0.000935   0.007197
19c-3-01405  2454319.96345557   0.006510   0.007355
19c-3-01405  2454320.74229965   0.005817   0.008586
19c-3-01405  2454320.75336956   0.005597   0.008083
19c-3-01405  2454320.76445948   0.009964   0.007829
19c-3-01405  2454320.77557939  -0.003711   0.007545
19c-3-01405  2454320.79104926   0.003978   0.007366
19c-3-01405  2454320.80211918   0.006986   0.007293
19c-3-01405  2454320.81328909   0.006257   0.007089
19c-3-01405  2454320.82499899  -0.000699   0.007066
19c-3-01405  2454321.74858121   0.002567   0.008791
19c-3-01405  2454321.76003111   0.003936   0.008283
19c-3-01405  2454321.77223100   0.005610   0.007961
19c-3-01405  2454321.78330090   0.001964   0.007715
19c-3-01405  2454321.79959075  -0.006091   0.007406
19c-3-01405  2454321.81126065   0.002542   0.007196
19c-3-01405  2454321.83571043   0.004269   0.007281
19c-3-01405  2454323.74715175   0.001728   0.008391
19c-3-01405  2454323.75871162   0.002538   0.008415
19c-3-01405  2454323.77024150   0.000944   0.007787
19c-3-01405  2454323.78202137   0.004558   0.007693
19c-3-01405  2454323.79312126  -0.001298   0.007419
19c-3-01405  2454323.80424114   0.001471   0.007377
19c-3-01405  2454323.82804088   0.006398   0.007158
19c-3-01405  2454324.81559988   0.008166   0.007994
19c-3-01405  2454324.82685975   0.011342   0.007500
19c-3-01405  2454324.83793962   0.012912   0.007506
19c-3-01405  2454324.84899949   0.002793   0.007531
19c-3-01405  2454324.86237934   0.008951   0.007336
19c-3-01405  2454324.87376920   0.003181   0.007471
19c-3-01405  2454324.90259887   0.008114   0.007548
19c-3-01405  2454324.91411873   0.006679   0.007607
19c-3-01405  2454325.74660871  -0.005847   0.008219
19c-3-01405  2454325.75772857   0.005702   0.008216
19c-3-01405  2454325.76883843   0.005232   0.008064
19c-3-01405  2454325.78003829   0.003052   0.007760
19c-3-01405  2454331.83742683  -0.002085   0.008669
19c-3-01405  2454331.84854663  -0.007920   0.008411
19c-3-01405  2454331.85965643  -0.001037   0.008447
19c-3-01405  2454331.87115623   0.003798   0.009063
19c-3-01405  2454332.78853957  -0.001491   0.008223
19c-3-01405  2454332.80762922  -0.005335   0.007767
19c-3-01405  2454332.81895901  -0.006708   0.008636
19c-3-01405  2454332.83546870   0.011735   0.009286
19c-3-01405  2454332.85711830  -0.007374   0.010592
19c-3-01405  2454332.86926807  -0.006441   0.007997
19c-3-01405  2454332.88077786  -0.009755   0.007910
19c-3-01405  2454332.89196765  -0.007240   0.008816
19c-3-01405  2454332.92800698  -0.004714   0.007601
19c-3-01405  2454332.93916677  -0.010490   0.008465
19c-3-01405  2454332.95075655   0.001959   0.008966
19c-3-01405  2454332.96189634  -0.009531   0.008241
19c-3-01405  2454334.73521185   0.010363   0.009537
19c-3-01405  2454334.74852159   0.005562   0.009683
19c-3-01405  2454334.75976136   0.006552   0.008770
19c-3-01405  2454334.77083113   0.010775   0.008379
19c-3-01405  2454334.82633001   0.004498   0.007669
19c-3-01405  2454334.83851976   0.007113   0.007601
19c-3-01405  2454334.84968954   0.010826   0.007326
19c-3-01405  2454334.86078931   0.008712   0.007397
19c-3-01405  2454335.73942115   0.006112   0.009396
19c-3-01405  2454335.75188088   0.011217   0.008449
19c-3-01405  2454335.76294065   0.001601   0.008403
19c-3-01405  2454335.77402042   0.018048   0.007870
19c-3-01405  2454336.76319916  -0.001007   0.009162
19c-3-01405  2454336.77427892   0.002738   0.008523
19c-3-01405  2454336.78539868  -0.000743   0.008767
19c-3-01405  2454336.79645844   0.001011   0.008093
19c-3-01405  2454336.87385674   0.011611   0.008148
19c-3-01405  2454336.88493649  -0.003547   0.008313
19c-3-01405  2454336.89602625  -0.003591   0.007772
19c-3-01405  2454336.90711600  -0.001760   0.007596
19c-3-01405  2454338.77292349  -0.004940   0.008522
19c-3-01405  2454338.78402323  -0.006392   0.007891
19c-3-01405  2454338.79507297  -0.007291   0.008274
19c-3-01405  2454338.79663293   0.004329   0.007752
19c-3-01405  2454338.80867265  -0.003409   0.007652
19c-3-01405  2454339.74054032   0.026587   0.008925
19c-3-01405  2454339.75162005   0.010743   0.008283
19c-3-01405  2454339.76274978   0.017369   0.008194
19c-3-01405  2454339.77382951   0.011893   0.007953
19c-3-01405  2454339.91781600   0.004266   0.007466
19c-3-01405  2454339.92894573   0.008218   0.007337
19c-3-01405  2454339.94005545   0.006269   0.007333
19c-3-01405  2454339.95156517   0.000288   0.007389
19c-3-01405  2454340.74733541  -0.006751   0.008334
19c-3-01405  2454340.75838514   0.013802   0.008322
19c-3-01405  2454340.76940486   0.001024   0.007995
19c-3-01405  2454340.78051458   0.011440   0.007969
19c-3-01405  2454356.74113495   0.310539   0.014280
19c-3-01405  2454356.75223454   0.482359   0.013744
19c-3-01405  2454356.76332412   0.655125   0.014041
19c-3-01405  2454356.77441371   0.535013   0.012791
19c-3-01405  2454356.78956315   0.272943   0.008993
19c-3-01405  2454356.80065274   0.142307   0.008094
19c-3-01405  2454356.81174233   0.042547   0.007565
19c-3-01405  2454356.82286191   0.008782   0.007387
19c-3-01405  2454359.76017992   0.007178   0.008600
19c-3-01405  2454359.77127949   0.006832   0.008306
19c-3-01405  2454359.78246905   0.019651   0.008245
19c-3-01405  2454359.79392860   0.004571   0.009359
19c-3-01405  2454359.81488778   0.006245   0.008693
19c-3-01405  2454359.82601735   0.010349   0.009854
19c-3-01405  2454359.83711691   0.009920   0.011040
19c-3-01405  2454359.84825648   0.017343   0.013295
19c-3-01405  2454361.73506150   0.185701   0.010847
19c-3-01405  2454361.74615105   0.067248   0.009844
19c-3-01405  2454361.75723061   0.014187   0.009243
19c-3-01405  2454361.76830016   0.009439   0.008894
19c-3-01405  2454362.73404091  -0.004337   0.009002
19c-3-01405  2454362.74512045   0.003960   0.008264
19c-3-01405  2454362.75619000  -0.005513   0.008624
19c-3-01405  2454362.76727955  -0.009769   0.007723
19c-3-01405  2454362.78837868  -0.001159   0.007498
19c-3-01405  2454362.79945823   0.007489   0.007514
19c-3-01405  2454362.81054777  -0.007902   0.007727
19c-3-01405  2454362.82161732  -0.008624   0.007278
19c-3-01405  2454363.74191934   0.009171   0.008539
19c-3-01405  2454363.75328887   0.001523   0.008053
19c-3-01405  2454363.76436841   0.009876   0.008043
19c-3-01405  2454363.77549794  -0.000001   0.007950
19c-3-01405  2454365.75792440   0.018057   0.020043
19c-3-01405  2454365.76920392   0.008553   0.011821
19c-3-01405  2454365.78061343   0.011933   0.014696
19c-3-01405  2454367.74989821  -0.001317   0.008067
19c-3-01405  2454367.76119772  -0.001887   0.007937
19c-3-01405  2454367.77244722  -0.003693   0.007695
19c-3-01405  2454367.78375673   0.004112   0.007748
19c-3-01405  2454367.80623574   0.004884   0.007943
19c-3-01405  2454367.81746525   0.005940   0.008055
19c-3-01405  2454367.82869476   0.004462   0.007700
19c-3-01405  2454367.84096422   0.003809   0.007573
19c-3-01405  2454368.76080364   0.001210   0.008241
19c-3-01405  2454368.77202314   0.000487   0.007805
19c-3-01405  2454368.78322264   0.002826   0.007875
19c-3-01405  2454368.79446215   0.014993   0.007729
19c-3-01405  2454368.81439126   0.017630   0.007534
19c-3-01405  2454368.82563076   0.015052   0.007497
19c-3-01405  2454368.83691026   0.012119   0.007511
19c-3-01405  2454368.84819976   0.007472   0.007713
19c-3-01405  2454374.75086882   0.019070   0.008791
19c-3-01405  2454374.76227828   0.004374   0.008844
19c-3-01405  2454374.77432771   0.013238   0.008914
19c-3-01405  2454374.78611715   0.010928   0.008976
19c-3-01405  2454374.80817610   0.010395   0.007846
19c-3-01405  2454374.81939557   0.020097   0.008046
19c-3-01405  2454374.83086503   0.010413   0.007875
19c-3-01405  2454374.84211450   0.015716   0.008042
19c-3-01405  2454374.86204355   0.010222   0.007472
19c-3-01405  2454374.87334302   0.018000   0.007924
19c-3-01405  2454374.88490247   0.019999   0.007967
19c-3-01405  2454374.89614194   0.012582   0.008837
19c-3-01405  2454375.72813235   0.010333   0.009684
19c-3-01405  2454375.73927182   0.007805   0.009877
19c-3-01405  2454375.75074127  -0.003917   0.009560
19c-3-01405  2454375.76191073   0.002978   0.008768
19c-3-01405  2454376.75005330  -0.008485   0.008412
19c-3-01405  2454376.76113276   0.010562   0.008459
19c-3-01405  2454376.77222223  -0.008274   0.008957
19c-3-01405  2454376.78402166   0.005946   0.008381
19c-3-01405  2454377.72978585  -0.002179   0.009084
19c-3-01405  2454377.74321520  -0.008270   0.009035
19c-3-01405  2454377.75431466  -0.014913   0.009065
19c-3-01405  2454377.76538412  -0.000878   0.008850
19c-3-01405  2454379.85765142   0.032660   0.025614
19c-3-01405  2454379.87071077   0.002088   0.012380
19c-3-01405  2454380.74741722  -0.000452   0.009055
19c-3-01405  2454380.75851667   0.005647   0.009454
19c-3-01405  2454380.77263597   0.017407   0.009004
19c-3-01405  2454380.78372541  -0.000868   0.008680
19c-3-01405  2454383.81517261   0.009520   0.008693
19c-3-01405  2454383.82629204   0.021036   0.012117
19c-3-01405  2454383.83740147  -0.004058   0.009118
19c-3-01405  2454383.84852091   0.004266   0.013276
19c-3-01405  2454384.79733243   0.008069   0.008598
19c-3-01405  2454384.80847186   0.006870   0.008621
19c-3-01405  2454384.82006126   0.008635   0.008782
19c-3-01405  2454384.83139068   0.003501   0.008772
19c-3-01405  2454386.77116067   0.007035   0.008126
19c-3-01405  2454386.78240009   0.002266   0.008008
19c-3-01405  2454386.79371950   0.013262   0.008339
19c-3-01405  2454386.80502892   0.006740   0.008200
19c-3-01405  2454387.73428061   0.001738   0.008624
19c-3-01405  2454387.74549003  -0.004297   0.008476
19c-3-01405  2454387.75670945   0.000818   0.008424
19c-3-01405  2454387.76792886  -0.000576   0.008250
19c-3-01405  2454387.78852779  -0.000778   0.007827
19c-3-01405  2454387.79976720  -0.004990   0.007725
19c-3-01405  2454387.81100662  -0.007661   0.008063
19c-3-01405  2454387.82232603  -0.007298   0.008054
19c-3-01405  2454389.72886617   0.001720   0.008603
19c-3-01405  2454389.74017557  -0.003581   0.008184
19c-3-01405  2454389.75160497   0.012555   0.008081
19c-3-01405  2454389.76292438   0.006212   0.011558
19c-3-01405  2454389.78496322   0.003749   0.017155
19c-3-01405  2454389.79617263  -0.010461   0.012398
19c-3-01405  2454389.80740204   0.008122   0.007928
19c-3-01405  2454389.81865144   0.011727   0.008581
19c-3-01405  2454390.73242325  -0.011934   0.009244
19c-3-01405  2454390.74372266   0.012550   0.008835
19c-3-01405  2454390.75512205   0.011138   0.008596
19c-3-01405  2454390.76637146   0.008957   0.008881
19c-3-01405  2454393.80052018   0.586664   0.014832
19c-3-01405  2454393.81178958   0.634727   0.017362
19c-3-01405  2454393.82299898   0.433964   0.012663
19c-3-01405  2454395.78835364   0.007305   0.008323
19c-3-01405  2454395.79956304  -0.004210   0.008174
19c-3-01405  2454395.81164239   0.003030   0.008166
19c-3-01405  2454395.82287179   0.009933   0.008224
19c-3-01405  2454397.72682923   0.001401   0.008060
19c-3-01405  2454397.73807862  -0.000656   0.008020
19c-3-01405  2454397.74946800   0.004515   0.007948
19c-3-01405  2454397.76070740   0.005787   0.007740
19c-3-01405  2454398.74564418   0.649521   0.015073
19c-3-01405  2454398.75737354   0.521416   0.015458
19c-3-01405  2454398.76944289   0.309093   0.014110
19c-3-01405  2454398.78113226   0.151904   0.012771
19c-3-01405  2454398.80568093   0.004770   0.010296
19c-3-01405  2454398.81731030   0.019095   0.009855
19c-3-01405  2454399.71666162   0.001679   0.009136
19c-3-01405  2454399.72797101   0.007483   0.008756
19c-3-01405  2454399.73920040   0.002477   0.008440
19c-3-01405  2454399.75040979   0.003041   0.008655
19c-3-01405  2454400.73231657   0.008299   0.010061
19c-3-01405  2454400.74362596  -0.004760   0.008422
19c-3-01405  2454400.75487535   0.008200   0.008350
19c-3-01405  2454400.76611474   0.002135   0.008095
19c-3-01405  2454401.71818307  -0.003533   0.009245
19c-3-01405  2454401.74471163  -0.010489   0.010387
19c-3-01405  2454401.75677098  -0.005262   0.009242
19c-3-01405  2454401.76840034   0.007788   0.009737
19c-3-01405  2454402.71614887  -0.015958   0.009827
19c-3-01405  2454402.72741825  -0.004772   0.008332
19c-3-01405  2454402.73862765   0.002663   0.007942
19c-3-01405  2454402.75009702  -0.010898   0.008069
19c-3-01405  2454403.72086426   0.142643   0.009870
19c-3-01405  2454403.73207365   0.045193   0.009506
19c-3-01405  2454403.74378302   0.009381   0.008405
19c-3-01405  2454403.75503241  -0.002435   0.009620
19c-3-01405  2454406.72173113  -0.007514   0.009146
19c-3-01405  2454406.73296052  -0.002055   0.008935
19c-3-01405  2454429.71765405   0.003271   0.009377
19c-3-01405  2454429.72970346   0.019367   0.009256
19c-3-01405  2454429.74091291   0.003110   0.009614
19c-3-01405  2454429.75272232   0.002348   0.009317
19c-3-01405  2454629.01223935   0.008857   0.007510
19c-3-01405  2454629.02702992   0.000865   0.007573
19c-3-01405  2454629.04069045  -0.000846   0.007308
19c-3-01405  2454629.05196088   0.000038   0.007370
19c-3-01405  2454629.06422136   0.003357   0.007308
19c-3-01405  2454629.07565180   0.001147   0.007412
19c-3-01405  2454629.09027236   0.001681   0.007353
19c-3-01405  2454629.10185281  -0.004528   0.007334
19c-3-01405  2454629.99898720  -0.010695   0.008218
19c-3-01405  2454630.01017763   0.004322   0.008163
19c-3-01405  2454630.02139805  -0.007393   0.008005
19c-3-01405  2454630.03289849  -0.014172   0.007758
19c-3-01405  2454630.04510896   0.000468   0.007513
19c-3-01405  2454630.05638938   0.001761   0.007242
19c-3-01405  2454630.06795982  -0.005219   0.007380
19c-3-01405  2454630.07920025  -0.001970   0.007500
19c-3-01405  2454630.98027423  -0.001245   0.007660
19c-3-01405  2454630.99149465   0.004734   0.007599
19c-3-01405  2454631.00291508  -0.011685   0.007808
19c-3-01405  2454631.01410550  -0.000389   0.007686
19c-3-01405  2454631.02754600  -0.002189   0.007504
19c-3-01405  2454631.03879642  -0.003396   0.007649
19c-3-01405  2454631.05006684   0.000080   0.007343
19c-3-01405  2454631.06125726  -0.008921   0.007250
19c-3-01405  2454631.07370773  -0.005825   0.007528
19c-3-01405  2454631.08493815  -0.006653   0.007303
19c-3-01405  2454631.09613857  -0.010226   0.007456
19c-3-01405  2454631.99362183  -0.006432   0.007638
19c-3-01405  2454632.00499224  -0.010412   0.007602
19c-3-01405  2454632.01618266   0.000737   0.007608
19c-3-01405  2454632.02751307   0.003041   0.007682
19c-3-01405  2454632.04077356  -0.000532   0.007885
19c-3-01405  2454632.05201397   0.002909   0.007745
19c-3-01405  2454632.06328439  -0.011038   0.007596
19c-3-01405  2454632.07475481  -0.005758   0.007651
19c-3-01405  2454632.99997849   0.002228   0.008517
19c-3-01405  2454633.01118890   0.007674   0.009449
19c-3-01405  2454633.02241930   0.003281   0.008969
19c-3-01405  2454633.03370971   0.009068   0.011810
19c-3-01405  2454633.04579015  -0.010717   0.011310
19c-3-01405  2454633.05719056  -0.000833   0.011216
19c-3-01405  2454633.06865097   0.006331   0.008730
19c-3-01405  2454633.08005138  -0.009266   0.008794
19c-3-01405  2454634.00921459   0.009871   0.007031
19c-3-01405  2454634.02085500   0.009747   0.007029
19c-3-01405  2454634.03282543   0.004414   0.007041
19c-3-01405  2454634.04453584   0.000263   0.007068
19c-3-01405  2454634.05671627   0.002109   0.007102
19c-3-01405  2454634.06810668  -0.006273   0.007082
19c-3-01405  2454634.07980709   0.005826   0.007157
19c-3-01405  2454634.09193752  -0.000357   0.007214
19c-3-01405  2454731.73046388  -0.010332   0.008572
19c-3-01405  2454731.74164340   0.011309   0.008055
19c-3-01405  2454731.75343289  -0.002613   0.007820
19c-3-01405  2454731.76685231  -0.019166   0.007220
19c-3-01405  2454732.72715065   0.013345   0.008647
19c-3-01405  2454732.74208999   0.001812   0.007896
19c-3-01405  2454732.75303951   0.003388   0.007268
19c-3-01405  2454732.76394904  -0.000705   0.007240
19c-3-01405  2454734.73086207  -0.010822   0.008541
19c-3-01405  2454734.74208157  -0.003383   0.007837
19c-3-01405  2454734.75331106  -0.001325   0.007457
19c-3-01405  2454734.76452056   0.007467   0.007415
19c-3-01405  2454739.82178766  -0.008534   0.007067
19c-3-01405  2454739.83324712   0.004487   0.007176
19c-3-01405  2454739.84482657  -0.003563   0.007265
19c-3-01405  2454739.85604604   0.005776   0.007447
19c-3-01405  2454740.73842413   0.001522   0.008082
19c-3-01405  2454740.74960360  -0.002766   0.007861
19c-3-01405  2454740.76620280  -0.007275   0.007558
19c-3-01405  2454740.77774225  -0.015444   0.007600
19c-3-01405  2454744.71843089  -0.002156   0.007403
19c-3-01405  2454744.72959034  -0.007679   0.007115
19c-3-01405  2454744.74396963  -0.008074   0.006833
19c-3-01405  2454744.75484910  -0.004769   0.006856
19c-3-01405  2454745.73868033  -0.002085   0.007659
19c-3-01405  2454745.74983977  -0.008778   0.007616
19c-3-01405  2454745.76439905  -0.002447   0.007472
19c-3-01405  2454745.77575848   0.001901   0.007389
19c-3-01405  2454746.71937136   0.001155   0.008934
19c-3-01405  2454746.73184073  -0.018321   0.008105
19c-3-01405  2454746.74354015  -0.001529   0.008070
19c-3-01405  2454747.70026203   0.001549   0.011407
19c-3-01405  2454747.71591124   0.004560   0.010010
19c-3-01405  2454747.72713067  -0.002892   0.009515
19c-3-01405  2454747.73864009   0.002221   0.008932
19c-3-01405  2454748.70220130  -0.002160   0.010209
19c-3-01405  2454748.71331074   0.000691   0.009692
19c-3-01405  2454748.72829998  -0.005851   0.009097
19c-3-01405  2454748.73949941  -0.002904   0.008641
19c-3-01405  2454749.72793903  -0.002386   0.010976
19c-3-01405  2454749.73916846   0.001145   0.014904
19c-3-01405  2454749.75254777   0.000732   0.015104
19c-3-01405  2454749.76911692   0.007217   0.009591
19c-3-01405  2454751.73644573  -0.009819   0.009092
19c-3-01405  2454751.74757516  -0.005683   0.010068
19c-3-01405  2454751.76112446   0.004721   0.009116
19c-3-01405  2454751.77237387   0.002075   0.011057
19c-3-01405  2454752.73866375  -0.011786   0.008926
19c-3-01405  2454752.74989317   0.003575   0.008857
19c-3-01405  2454752.76272250  -0.005848   0.007892
19c-3-01405  2454752.77393192  -0.004953   0.007676
19c-3-01405  2454752.78758121  -0.003782   0.007615
19c-3-01405  2454752.79871063   0.002725   0.007509
19c-3-01405  2454752.81566975   0.011093   0.007667
19c-3-01405  2454752.84089844  -0.001325   0.009569
19c-3-01405  2454753.71114306   0.001184   0.009831
19c-3-01405  2454753.72222248   0.000343   0.008862
19c-3-01405  2454753.73801165  -0.005725   0.008798
19c-3-01405  2454753.74915107  -0.017377   0.007961
19c-3-01405  2454753.76574020   0.001789   0.007946
19c-3-01405  2454753.77706961  -0.003790   0.007881
19c-3-01405  2454753.79134887  -0.004512   0.007789
19c-3-01405  2454753.80245828   0.001105   0.008453
19c-3-01405  2454754.76709774  -0.004844   0.010297
19c-3-01405  2454754.78005706  -0.008039   0.008427
19c-3-01405  2454754.79118647  -0.003554   0.008772
19c-3-01405  2454754.80240588  -0.023605   0.014742
19c-3-01405  2454755.72560729  -0.006626   0.010184
19c-3-01405  2454755.73678670   0.003890   0.011866
19c-3-01405  2454755.75450577  -0.023572   0.010833
19c-3-01405  2454755.76564518  -0.004728   0.007946
19c-3-01405  2454755.78222430  -0.001563   0.007423
19c-3-01405  2454755.79339371  -0.009062   0.007578
19c-3-01405  2454755.80456312  -0.005010   0.008076
19c-3-01405  2454755.82154223  -0.013920   0.009276
19c-3-01405  2454757.69915278   0.015753   0.009164
19c-3-01405  2454757.71031218   0.004113   0.008522
19c-3-01405  2454757.72383147   0.009638   0.008162
19c-3-01405  2454757.73511087   0.002468   0.007774
19c-3-01405  2454757.75006007  -0.009398   0.007375
19c-3-01405  2454757.76121948   0.008255   0.007520
19c-3-01405  2454757.77443877   0.000416   0.007384
19c-3-01405  2454757.78548819  -0.001794   0.007372
19c-3-01405  2454758.70596916  -0.002878   0.008945
19c-3-01405  2454758.71726855  -0.007954   0.013179
19c-3-01405  2454758.72052838   0.001994   0.008494
19c-3-01405  2454758.73503760  -0.006050   0.007670
19c-3-01405  2454758.75180671  -0.002669   0.007224
19c-3-01405  2454758.76517600   0.001303   0.007163
19c-3-01405  2454758.77644539   0.004076   0.007192
19c-3-01405  2454758.78935471   0.006345   0.007306
19c-3-01405  2454758.80049411   0.004489   0.007284
19c-3-01405  2454759.69589625  -0.006982   0.009170
19c-3-01405  2454759.70700566  -0.005770   0.008845
19c-3-01405  2454759.72188486  -0.009595   0.008396
19c-3-01405  2454759.73307426  -0.006409   0.007762
19c-3-01405  2454759.74619356  -0.009750   0.007935
19c-3-01405  2454759.75739296   0.009055   0.007592
19c-3-01405  2454759.77038226  -0.003602   0.007558
19c-3-01405  2454759.78170166  -0.005486   0.007545
19c-3-01405  2454760.69459271  -0.005941   0.009363
19c-3-01405  2454760.70551212   0.003897   0.009044
19c-3-01405  2454760.71912139  -0.008474   0.008411
19c-3-01405  2454760.73009080  -0.020402   0.008295
19c-3-01405  2454760.74605995   0.007487   0.007985
19c-3-01405  2454760.77700828  -0.003114   0.007653
19c-3-01405  2454760.78812769   0.000528   0.007598
19c-3-01405  2454760.80199694   0.004951   0.007616
19c-3-01405  2454760.81299635  -0.001570   0.007588
19c-3-01405  2454761.69114913  -0.000801   0.010904
19c-3-01405  2454761.70227853   0.015517   0.009644
19c-3-01405  2454761.71711773  -0.010064   0.008673
19c-3-01405  2454761.72809714   0.057235   0.008724
19c-3-01405  2454770.75429762  -0.000765   0.008354
19c-3-01405  2454770.76520703  -0.004010   0.009157
19c-3-01405  2454770.77780634   0.000717   0.007723
19c-3-01405  2454770.78873575  -0.002554   0.008015
19c-3-01405  2454771.69204662   0.053160   0.009781
19c-3-01405  2454771.70290603  -0.006248   0.008850
19c-3-01405  2454771.71727525  -0.011581   0.008083
19c-3-01405  2454771.72809466   0.000707   0.007880
19c-3-01405  2454771.76310276  -0.001137   0.007723
19c-3-01405  2454771.77428215  -0.006302   0.007768
19c-3-01405  2454771.79023128   0.002543   0.007763
19c-3-01405  2454771.80142068  -0.006169   0.007824
19c-3-01405  2454772.69040236  -0.003024   0.008870
19c-3-01405  2454772.70123177  -0.004649   0.008292
19c-3-01405  2454772.71565099  -0.000054   0.007760
19c-3-01405  2454772.72747035   0.009501   0.007602
19c-3-01405  2454772.75506885  -0.004103   0.007323
19c-3-01405  2454772.76600825   0.012951   0.007339
19c-3-01405  2454772.77858757   0.005066   0.007429
19c-3-01405  2454772.78943698   0.011450   0.007449
19c-3-01405  2454773.69910759  -0.013303   0.009651
19c-3-01405  2454773.71001699   0.010383   0.009641
19c-3-01405  2454773.72250632   0.004755   0.009078
19c-3-01405  2454773.73337573  -0.008295   0.009196
19c-3-01405  2454773.76239415   0.002961   0.008593
19c-3-01405  2454773.77347355   0.004852   0.008212
19c-3-01405  2454773.78611286  -0.001987   0.008005
19c-3-01405  2454773.79698227  -0.002021   0.009212
19c-3-01405  2454774.69025383  -0.008956   0.010926
19c-3-01405  2454774.70111324  -0.004591   0.010570
19c-3-01405  2454774.71364256   0.003173   0.009151
19c-3-01405  2454774.72445198  -0.016875   0.011115
19c-3-01405  2454774.75545030   0.001726   0.018175
19c-3-01405  2454774.76638971  -0.023753   0.014584
19c-3-01405  2454776.70709472  -0.002176   0.008832
19c-3-01405  2454776.71794414   0.000534   0.008890
19c-3-01405  2454776.73368329   0.008554   0.008451
19c-3-01405  2454776.74470269   0.007476   0.008207
19c-3-01405  2454777.73004956   0.011374   0.007376
19c-3-01405  2454777.74176893   0.013041   0.007272
19c-3-01405  2454777.75268834   0.009644   0.007209
19c-3-01405  2454777.76360775   0.004807   0.007126
19c-3-01405  2454784.69807843   0.011850   0.012702
19c-3-01405  2454784.71021780  -0.015750   0.008358
19c-3-01405  2454784.72733690  -0.003159   0.007892
19c-3-01405  2454784.73835632   0.001112   0.008106
19c-3-01405  2454905.12986512   0.019609   0.009336
19c-3-01405  2454905.14272562  -0.005242   0.007745
19c-3-01405  2454905.15373605  -0.004639   0.008867
19c-3-01405  2454905.16465648  -0.002693   0.009279
19c-3-01405  2454921.11220263  -0.001306   0.007946
19c-3-01405  2454921.12310315   0.001537   0.008144
19c-3-01405  2454921.13639378   0.002818   0.012034
19c-3-01405  2454921.14745431  -0.001680   0.007951
19c-3-01405  2454924.06390511   0.008211   0.008970
19c-3-01405  2454924.07481564   0.010316   0.008498
19c-3-01405  2454947.05842853  -0.002568   0.007844
19c-3-01405  2454947.06949912   0.002550   0.007723
19c-3-01405  2454947.08043971   0.002910   0.007626
19c-3-01405  2454947.09130029  -0.001279   0.008076
19c-3-01405  2454947.10557105  -0.002706   0.007747
19c-3-01405  2454947.11648164   0.000787   0.007771
19c-3-01405  2454947.12736222   0.004707   0.007729
19c-3-01405  2454948.06411247   0.004627   0.008739
19c-3-01405  2454948.07505306  -0.005056   0.008466
19c-3-01405  2454948.08597365  -0.008821   0.008420
19c-3-01405  2454948.09707424  -0.012959   0.009610
19c-3-01405  2454948.11076498   0.021809   0.011090
19c-3-01405  2454948.12205558   0.001600   0.007877
19c-3-01405  2454948.13289616   0.005208   0.007561
19c-3-01405  2454959.06130962   0.002905   0.008975
19c-3-01405  2454959.07250021   0.003099   0.010765
19c-3-01405  2454959.08826104  -0.004910   0.008746
19c-3-01405  2454959.10030168  -0.006742   0.008670
19c-3-01405  2454960.06454253   0.003510   0.008221
19c-3-01405  2454960.07546310  -0.000747   0.008334
19c-3-01405  2454960.08633367  -0.002193   0.007815
19c-3-01405  2454960.09724425  -0.004764   0.008041
19c-3-01405  2454960.10894486  -0.015244   0.009590
19c-3-01405  2454960.12038547   0.003712   0.009500
19c-3-01405  2454960.96874006   0.002419   0.009624
19c-3-01405  2454960.97966064  -0.015063   0.015764
19c-3-01405  2454960.99057121  -0.004654   0.012758
19c-3-01405  2454961.07042540  -0.011477   0.007229
19c-3-01405  2454961.08127597  -0.019941   0.008580
19c-3-01405  2454961.09249656  -0.005750   0.007653
19c-3-01405  2454961.10334713  -0.006835   0.007068
19c-3-01405  2454962.08004828  -0.003969   0.007575
19c-3-01405  2454962.09114886  -0.004781   0.008954
19c-3-01405  2454962.10374952  -0.006063   0.009417
19c-3-01405  2454962.11464009   0.004192   0.010791
19c-3-01405  2454975.00812239   0.001757   0.007456
19c-3-01405  2454975.01896291   0.005438   0.007185
19c-3-01405  2454975.03045347   0.003491   0.007101
19c-3-01405  2454975.04132400  -0.002737   0.007618
19c-3-01405  2454986.98526165  -0.012317   0.008261
19c-3-01405  2454986.99628212  -0.010364   0.007981
19c-3-01405  2454987.00717259  -0.010507   0.007804
19c-3-01405  2454987.01863308   0.005367   0.007899
19c-3-01405  2454987.03168364  -0.014252   0.007870
19c-3-01405  2454987.04282412  -0.006235   0.007971
19c-3-01405  2454987.05370459  -0.006546   0.007593
19c-3-01405  2454987.06515508  -0.016914   0.007589
19c-3-01405  2454987.07667557  -0.003858   0.008853
19c-3-01405  2454987.09886652  -0.009320   0.007977
19c-3-01405  2454987.11108704  -0.012867   0.007597
19c-3-01405  2454987.12205751  -0.011704   0.007559
19c-3-01405  2454988.04353675  -0.004998   0.007643
19c-3-01405  2454988.05503724  -0.001250   0.007644
19c-3-01405  2454988.06617771   0.001107   0.007529
19c-3-01405  2454988.07709817  -0.001216   0.007652
19c-3-01405  2454988.08981871   0.008572   0.007407
19c-3-01405  2454988.10072917   0.000807   0.007611
19c-3-01405  2454988.11186964   0.005122   0.007474
19c-3-01405  2454988.12282010   0.002717   0.007430
19c-3-01405  2454990.07480157   0.008806   0.007575
19c-3-01405  2454990.08575202  -0.008318   0.007703
19c-3-01405  2454990.09663247   0.009185   0.007844
19c-3-01405  2454990.10759292   0.001759   0.007601
19c-3-01405  2454991.91491637   0.005616   0.007752
19c-3-01405  2454991.92585681  -0.000917   0.008476
19c-3-01405  2454991.94100741  -0.002675   0.007457
19c-3-01405  2454991.95195785  -0.001735   0.007608
19c-3-01405  2454991.96617842  -0.004111   0.007316
19c-3-01405  2454991.97710886  -0.000959   0.007174
19c-3-01405  2454991.98848932  -0.003290   0.007328
19c-3-01405  2454991.99983977  -0.003902   0.007410
19c-3-01405  2454995.95653352   0.006389   0.010013
19c-3-01405  2454995.96746393  -0.000428   0.009095
19c-3-01405  2454995.97867435  -0.011310   0.008750
19c-3-01405  2454995.99045479  -0.001589   0.008182
19c-3-01405  2454996.00423531  -0.000698   0.007824
19c-3-01405  2454996.01517572  -0.011661   0.007899
19c-3-01405  2454996.02610613   0.012286   0.008457
19c-3-01405  2454996.03730655   0.001777   0.008644
19c-3-01405  2454996.05071706  -0.001314   0.008209
19c-3-01405  2454996.06160747   0.003602   0.008376
19c-3-01405  2454996.07264788  -0.000683   0.008661
19c-3-01405  2454996.08357829   0.011876   0.009247
19c-3-01405  2454998.08570218  -0.001187   0.007228
19c-3-01405  2454998.09698259   0.007874   0.007387
19c-3-01405  2454998.10799299   0.002383   0.007274
19c-3-01405  2454998.11941340   0.000010   0.007362
19c-3-01405  2454998.99130474   0.000022   0.007318
19c-3-01405  2454999.00220513   0.007577   0.007297
19c-3-01405  2454999.01311551   0.006753   0.007109
19c-3-01405  2454999.02457592   0.000728   0.007066
19c-3-01405  2454999.03568632   0.008615   0.007434
19c-3-01405  2454999.04662671   0.007815   0.007414
19c-3-01405  2454999.05753710   0.002227   0.007260
19c-3-01405  2454999.06875750   0.000827   0.007060
19c-3-01405  2454999.09253834   0.001779   0.007086
19c-3-01405  2454999.10356874  -0.001662   0.007064
19c-3-01405  2454999.11508915   0.004448   0.007019
19c-3-01405  2454999.12606954  -0.001864   0.007721
19c-3-01405  2455001.92061627  -0.003682   0.007945
19c-3-01405  2455001.93157664  -0.005308   0.007472
19c-3-01405  2455001.94560711  -0.022834   0.007385
19c-3-01405  2455001.97165798  -0.000509   0.007552
19c-3-01405  2455002.05833090  -0.004458   0.009399
19c-3-01405  2455002.06946127  -0.002638   0.008969
19c-3-01405  2455002.08083165  -0.012760   0.008689
19c-3-01405  2455002.09186202  -0.009343   0.008779
19c-3-01405  2455002.10296239  -0.009021   0.009208
19c-3-01405  2455002.11413277  -0.009956   0.009835
19c-3-01405  2455002.12499313  -0.004832   0.009448
19c-3-01405  2455010.93853010  -0.002551   0.006629
19c-3-01405  2455010.94943039   0.006702   0.006535
19c-3-01405  2455010.96043069   0.001962   0.006544
19c-3-01405  2455010.97141098   0.000807   0.006696
19c-3-01405  2455011.00700194  -0.016385   0.008812
19c-3-01405  2455011.02012229  -0.004063   0.006659
19c-3-01405  2455011.03210262   0.000300   0.006741
19c-3-01405  2455011.04309291  -0.001897   0.006717
19c-3-01405  2455013.93603737  -0.001075   0.007795
19c-3-01405  2455013.94830767  -0.009826   0.007762
19c-3-01405  2455013.96061797   0.003172   0.007174
19c-3-01405  2455013.97155824   0.002990   0.007232
19c-3-01405  2455014.98523273   0.005974   0.006911
19c-3-01405  2455014.99622299   0.013433   0.007089
19c-3-01405  2455015.00769326  -0.000174   0.006817
19c-3-01405  2455015.01855352   0.002796   0.006852
19c-3-01405  2455020.94335979   0.000718   0.007091
19c-3-01405  2455020.95425999   0.000000   0.006974
19c-3-01405  2455020.96511020  -0.008055   0.006837
19c-3-01405  2455020.97600040  -0.009456   0.006849
19c-3-01405  2455021.91987781   0.005081   0.009468
19c-3-01405  2455021.93872815  -0.002353   0.008502
19c-3-01405  2455021.94978835   0.004802   0.009927
19c-3-01405  2455021.96072855  -0.001451   0.008737
19c-3-01405  2455021.97489880  -0.000906   0.007984
19c-3-01405  2455021.98589900  -0.002012   0.007903
19c-3-01405  2455021.99680920   0.010362   0.007979
19c-3-01405  2455022.00773939   0.009617   0.008435
19c-3-01405  2455022.02086963  -0.006730   0.007970
19c-3-01405  2455022.03197983  -0.007700   0.007930
19c-3-01405  2455022.04282002  -0.014894   0.007856
19c-3-01405  2455022.05407022  -0.003929   0.008069
19c-3-01405  2455023.01456706   0.008586   0.007551
19c-3-01405  2455023.02550725   0.003342   0.007049
19c-3-01405  2455023.03638744   0.008597   0.006972
19c-3-01405  2455023.04726762   0.004873   0.009468
19c-3-01405  2455027.86996016  -0.003756   0.007211
19c-3-01405  2455027.88131031   0.005973   0.007298
19c-3-01405  2455027.89221045   0.006853   0.007752
19c-3-01405  2455027.90346059  -0.005769   0.008039
19c-3-01405  2455027.91704077   0.001885   0.010417
19c-3-01405  2455031.86851500  -0.017060   0.007700
19c-3-01405  2455031.88002511  -0.000899   0.007761
19c-3-01405  2455031.89306523  -0.000551   0.007644
19c-3-01405  2455031.90406533  -0.006990   0.009125
19c-3-01405  2455031.91663545  -0.008797   0.011112
19c-3-01405  2455031.97076596  -0.004411   0.007349
19c-3-01405  2455031.98252607  -0.005780   0.007369
19c-3-01405  2455031.99415618   0.000059   0.007259
19c-3-01405  2455032.90660433   0.005104   0.008516
19c-3-01405  2455032.94094462   0.002151   0.010375
19c-3-01405  2455032.95369473   0.004708   0.007156
19c-3-01405  2455032.96454482   0.008350   0.007315
19c-3-01405  2455032.97624492  -0.008466   0.011446
19c-3-01405  2455032.98832502   0.015542   0.008101
19c-3-01405  2455033.01019521   0.019634   0.007331
19c-3-01405  2455033.02163530   0.000426   0.009011
19c-3-01405  2455033.03267539   0.003176   0.013078
19c-3-01405  2455033.04403549   0.006247   0.008743
19c-3-01405  2455033.05492558  -0.000416   0.009195
19c-3-01405  2455033.06592567   0.001677   0.010107
19c-3-01405  2455033.07699577  -0.007708   0.008936
19c-3-01405  2455033.85596202   0.003361   0.006888
19c-3-01405  2455033.86703210   0.010319   0.006810
19c-3-01405  2455033.87803219   0.005741   0.006755
19c-3-01405  2455033.89351231   0.007201   0.006794
19c-3-01405  2455036.80227074  -0.013549   0.009011
19c-3-01405  2455036.81691081  -0.009556   0.007274
19c-3-01405  2455036.82785087  -0.010150   0.007171
19c-3-01405  2455036.83873092  -0.004709   0.006884
19c-3-01405  2455039.87339193  -0.008082   0.010726
19c-3-01405  2455039.88427196  -0.009811   0.007820
19c-3-01405  2455039.90217200   0.001905   0.007212
19c-3-01405  2455039.96021213   0.003600   0.007127
19c-3-01405  2455048.79085628  -0.010768   0.008293
19c-3-01405  2455048.80173622  -0.001079   0.008352
19c-3-01405  2455048.81263615  -0.000896   0.007920
19c-3-01405  2455048.82352609   0.007195   0.008150
19c-3-01405  2455050.75007329   0.063987   0.009431
19c-3-01405  2455050.76426318  -0.000175   0.008608
19c-3-01405  2455050.77523310  -0.002142   0.008387
19c-3-01405  2455050.78647301   0.004213   0.007880
19c-3-01405  2455050.80586287  -0.004902   0.007409
19c-3-01405  2455050.81932277   0.007184   0.007245
19c-3-01405  2455050.83026268  -0.000875   0.007339
19c-3-01405  2455050.84117260  -0.007761   0.007147
19c-3-01405  2455050.91578203   0.003727   0.008135
19c-3-01405  2455050.91925201   0.009287   0.007542
19c-3-01405  2455050.93028192  -0.003200   0.007097
19c-3-01405  2455050.94117184   0.001422   0.007117
19c-3-01405  2455050.95215175   0.001778   0.007028
19c-3-01405  2455051.85818443  -0.001992   0.006807
19c-3-01405  2455051.86946433  -0.008129   0.006759
19c-3-01405  2455051.88045424   0.000203   0.006776
19c-3-01405  2455051.89172414  -0.000937   0.006765
19c-3-01405  2455057.82935794  -0.007042   0.007331
19c-3-01405  2455057.84064779  -0.000027   0.007291
19c-3-01405  2455057.85651757   0.004575   0.007160
19c-3-01405  2455057.86756742   0.006974   0.007245
19c-3-01405  2455058.76977461  -0.007061   0.007905
19c-3-01405  2455058.78222443  -0.001166   0.007789
19c-3-01405  2455058.79340426   0.006787   0.007790
19c-3-01405  2455058.80566408   0.013616   0.007720
19c-3-01405  2455059.75668978  -0.006457   0.008628
19c-3-01405  2455059.76761961   0.000879   0.007965
19c-3-01405  2455059.78018942  -0.005461   0.007665
19c-3-01405  2455059.79114925   0.002493   0.007730
19c-3-01405  2455059.82151878   0.001920   0.007508
19c-3-01405  2455059.83254860   0.002069   0.007257
19c-3-01405  2455059.84534841   0.002634   0.007388
19c-3-01405  2455059.85629824  -0.004215   0.007130
19c-3-01405  2455060.75427393  -0.000434   0.008044
19c-3-01405  2455060.76517375  -0.008869   0.008441
19c-3-01405  2455060.77769354  -0.000703   0.007921
19c-3-01405  2455060.78950335  -0.001348   0.007956
19c-3-01405  2455061.76858692  -0.006336   0.008665
19c-3-01405  2455061.78078671  -0.008146   0.007977
19c-3-01405  2455061.79383648  -0.007765   0.007388
19c-3-01405  2455061.80471630  -0.001422   0.007234
19c-3-01405  2455061.81801607  -0.003070   0.006970
19c-3-01405  2455061.82926587  -0.013541   0.007071
19c-3-01405  2455061.84180566   0.004545   0.006905
19c-3-01405  2455061.85268547  -0.004607   0.006998
19c-3-01405  2455064.88673907   0.016256   0.017794
19c-3-01405  2455064.89765885   0.002435   0.008082
19c-3-01405  2455064.90866863   0.006426   0.008128
19c-3-01405  2455064.91960841   0.003600   0.007146
19c-3-01405  2455066.74237070  -0.002022   0.007722
19c-3-01405  2455066.75330047   0.000568   0.007444
19c-3-01405  2455066.76893013   0.001671   0.007112
19c-3-01405  2455066.77996989  -0.004046   0.007010
19c-3-01405  2455068.73399631   0.003004   0.008745
19c-3-01405  2455068.74507605  -0.003663   0.008354
19c-3-01405  2455068.75840574   0.003656   0.008005
19c-3-01405  2455068.77312540   0.007859   0.012199
19c-3-01405  2455069.73173283  -0.008476   0.008690
19c-3-01405  2455069.74267257   0.011456   0.008351
19c-3-01405  2455069.75589225   0.012263   0.008698
19c-3-01405  2455069.76753197   0.007602   0.008341
19c-3-01405  2455070.73448842   0.000010   0.008188
19c-3-01405  2455070.74544815  -0.002564   0.007594
19c-3-01405  2455070.76009778   0.002227   0.007367
19c-3-01405  2455070.77216748   0.003097   0.007118
19c-3-01405  2455071.73305330  -0.000946   0.008664
19c-3-01405  2455071.74404301   0.007618   0.008197
19c-3-01405  2455071.75923263  -0.006404   0.007604
19c-3-01405  2455071.77057234   0.016914   0.007807
19c-3-01405  2455073.75332003  -0.006087   0.009098
19c-3-01405  2455073.76483971  -0.002383   0.008700
19c-3-01405  2455073.78121927  -0.000290   0.007650
19c-3-01405  2455073.79259896   0.004232   0.007590
19c-3-01405  2455073.80656858   0.003343   0.007580
19c-3-01405  2455073.81753828   0.001295   0.007563
19c-3-01405  2455073.83078792   0.012253   0.009843
19c-3-01405  2455073.84290759  -0.000487   0.007168
19c-3-01405  2455074.73850288  -0.006620   0.008602
19c-3-01405  2455074.74944258   0.002593   0.008143
19c-3-01405  2455074.76198222  -0.002060   0.007761
19c-3-01405  2455074.77851176  -0.002818   0.007530
19c-3-01405  2455075.74083449  -0.008011   0.008146
19c-3-01405  2455075.75177417  -0.003293   0.007927
19c-3-01405  2455075.76437381  -0.012630   0.007689
19c-3-01405  2455075.77530350  -0.007337   0.007668
19c-3-01405  2455075.78849312  -0.002785   0.007671
19c-3-01405  2455075.80096276  -0.011066   0.007514
19c-3-01405  2455075.81387239   0.004908   0.007546
19c-3-01405  2455075.82483207  -0.011958   0.007093
19c-3-01405  2455077.72992585  -0.009891   0.008692
19c-3-01405  2455077.74188549  -0.002235   0.008390
19c-3-01405  2455077.75438511  -0.004190   0.008131
19c-3-01405  2455077.76584476   0.002634   0.007781
19c-3-01405  2455078.73283514  -0.011119   0.009321
19c-3-01405  2455078.74458478  -0.002912   0.007981
19c-3-01405  2455078.75765437  -0.006115   0.007538
19c-3-01405  2455078.76859404  -0.003475   0.007589
19c-3-01405  2455079.74996324   0.009449   0.007819
19c-3-01405  2455079.76087289   0.003740   0.007522
19c-3-01405  2455079.77390248   0.000911   0.007305
19c-3-01405  2455079.78499212   0.001037   0.007291
19c-3-01405  2455080.75806086  -0.002992   0.007266
19c-3-01405  2455080.76900050  -0.003311   0.007149
19c-3-01405  2455080.78300005  -0.001827   0.007107
19c-3-01405  2455080.79412969   0.000247   0.006945
19c-3-01405  2455081.73546876   0.010905   0.011542
19c-3-01405  2455081.75217820  -0.008596   0.009029
19c-3-01405  2455081.76696771   0.003759   0.012777
19c-3-01405  2455081.77806734  -0.033699   0.016312
19c-3-01405  2455081.79202688  -0.012542   0.008874
19c-3-01405  2455081.80305651  -0.017230   0.009641
19c-3-01405  2455081.81600608  -0.009193   0.008610
19c-3-01405  2455081.82697572  -0.005364   0.011101
19c-3-01405  2455081.84067526  -0.001281   0.011727
19c-3-01405  2455081.85161490   0.001254   0.017165
19c-3-01405  2455081.86777436   0.001727   0.013338
19c-3-01405  2455081.89278352  -0.022513   0.017606
19c-3-01405  2455081.90384316  -0.021285   0.014447
19c-3-01405  2455081.91486279   0.014293   0.009053
19c-3-01405  2455081.93472213  -0.011670   0.009203
19c-3-01405  2455082.78754343   0.280706   0.008412
19c-3-01405  2455082.79850306   0.453779   0.009196
19c-3-01405  2455082.81134262   0.645403   0.010451
19c-3-01405  2455082.82236225   0.517927   0.009742
19c-3-01405  2455083.77163967   0.000514   0.007220
19c-3-01405  2455083.78305927   0.005004   0.007100
19c-3-01405  2455083.79593883  -0.003848   0.007037
19c-3-01405  2455083.80685845   0.002934   0.007007
19c-3-01405  2455105.85041060  -0.017485   0.008046
19c-3-01405  2455105.86142007  -0.010813   0.007599
19c-3-01405  2455105.87236955  -0.013971   0.008174
19c-3-01405  2455105.88332903  -0.017941   0.007771
19c-3-01405  2455106.76948666  -0.010194   0.011979
19c-3-01405  2455106.82341407  -0.010035   0.010745
19c-3-01405  2455106.83434354  -0.010636   0.009392
19c-3-01405  2455106.85138272  -0.005692   0.009264
19c-3-01405  2455106.86255219  -0.006522   0.009263
19c-3-01405  2455106.87927138  -0.016114   0.009654
19c-3-01405  2455106.89102082  -0.009079   0.010805
19c-3-01405  2455109.78282009   0.002154   0.008700
19c-3-01405  2455109.79376955  -0.005729   0.010517
19c-3-01405  2455109.80471901  -0.009389   0.008950
19c-3-01405  2455109.81564847  -0.007797   0.008679
19c-3-01405  2455109.82734789   0.001515   0.007735
19c-3-01405  2455109.83827736  -0.006129   0.008147
19c-3-01405  2455109.85389659   0.005175   0.008592
19c-3-01405  2455109.86601599  -0.011491   0.007820
19c-3-01405  2455119.70404432   0.001442   0.008761
19c-3-01405  2455119.71600369  -0.013868   0.008261
19c-3-01405  2455119.73011295  -0.003285   0.008055
19c-3-01405  2455119.74131237  -0.012657   0.007720
19c-3-01405  2455124.75372649   0.086797   0.008050
19c-3-01405  2455124.76467591   0.211044   0.008764
19c-3-01405  2455124.77965510   0.434063   0.010024
19c-3-01405  2455124.79059452   0.618174   0.012264
19c-3-01405  2455126.70773159  -0.008488   0.009735
19c-3-01405  2455126.71972095  -0.014113   0.009260
19c-3-01405  2455126.73352020  -0.018408   0.007991
19c-3-01405  2455126.74446961  -0.006631   0.007873
19c-3-01405  2455127.70566781   0.000982   0.016137
19c-3-01405  2455127.72987651  -0.007414   0.012697
19c-3-01405  2455127.75591510   0.011414   0.010643
19c-3-01405  2455127.76686451  -0.007402   0.008244
19c-3-01405  2455127.77944383   0.003332   0.007631
19c-3-01405  2455127.79052323  -0.004635   0.007531
19c-3-01405  2455128.70684374  -0.009648   0.010124
19c-3-01405  2455128.71780315  -0.005081   0.009344
19c-3-01405  2455128.73292233   0.002337   0.008788
19c-3-01405  2455128.74399173  -0.005676   0.008223
19c-3-01405  2455129.74355765   0.510605   0.010824
19c-3-01405  2455129.75452705   0.319039   0.009243
19c-3-01405  2455129.76593644   0.159816   0.008231
19c-3-01405  2455129.77707583   0.051424   0.007648
19c-3-01405  2455130.73094414  -0.015813   0.008714
19c-3-01405  2455130.74192354  -0.012136   0.008584
19c-3-01405  2455130.75902262  -0.023530   0.008524
19c-3-01405  2455130.77000202  -0.002242   0.008284
19c-3-01405  2455131.69749170  -0.009022   0.008633
19c-3-01405  2455131.70847110  -0.012825   0.008339
19c-3-01405  2455131.72119041  -0.022525   0.007867
19c-3-01405  2455131.73216981  -0.006764   0.007882
19c-3-01405  2455132.69322762  -0.010112   0.009030
19c-3-01405  2455132.70964673  -0.019094   0.008269
19c-3-01405  2455132.72256603   0.002687   0.008084
19c-3-01405  2455132.73770520  -0.009046   0.007724
19c-3-01405  2455133.70101286  -0.001378   0.009298
19c-3-01405  2455133.71201226  -0.009340   0.008885
19c-3-01405  2455133.72489156   0.010159   0.008529
19c-3-01405  2455133.73593096   0.009138   0.008253
19c-3-01405  2455134.70612822   0.134139   0.009468
19c-3-01405  2455134.71751760   0.035099   0.008388
19c-3-01405  2455134.73050690  -0.009902   0.007552
19c-3-01405  2455134.74563607  -0.002209   0.007353
19c-3-01405  2455135.70220407  -0.016715   0.008227
19c-3-01405  2455135.71703327  -0.005671   0.007856
19c-3-01405  2455135.72958258  -0.011238   0.007602
19c-3-01405  2455135.74132195  -0.006536   0.007238
19c-3-01405  2455135.75465122  -0.011692   0.007172
19c-3-01405  2455135.76561063  -0.004427   0.007078
19c-3-01405  2455135.77833993  -0.008754   0.007132
19c-3-01405  2455135.78985931  -0.001904   0.007173
19c-3-01405  2455136.70547955  -0.003981   0.013504
19c-3-01405  2455136.71679893  -0.007409   0.012539
19c-3-01405  2455136.73034820  -0.010124   0.008224
19c-3-01405  2455136.74146759  -0.020082   0.008201
19c-3-01405  2455137.70453528  -0.008563   0.008428
19c-3-01405  2455137.71559468  -0.006716   0.007949
19c-3-01405  2455137.73504362  -0.006199   0.007675
19c-3-01405  2455137.74646300  -0.007411   0.007706
19c-3-01405  2455138.70117119  -0.004749   0.008282
19c-3-01405  2455138.71223059  -0.003094   0.007862
19c-3-01405  2455138.73088958  -0.008008   0.008233
19c-3-01405  2455138.74618875  -0.000062   0.007649
19c-3-01405  2455143.70317091   0.009978   0.011929
19c-3-01405  2455143.71498027  -0.013899   0.012424
19c-3-01405  2455143.72827956   0.018396   0.011367
19c-3-01405  2455143.73927897   0.007218   0.010176
19c-3-01405  2455144.71868639  -0.010636   0.010161
19c-3-01405  2455151.70328662  -0.006594   0.008326
19c-3-01405  2455151.71509601  -0.007610   0.007881
19c-3-01405  2455151.72960525  -0.007425   0.007682
19c-3-01405  2455151.74112465  -0.007836   0.007514
19c-3-01405  2455159.68977043  -0.001616   0.009340
19c-3-01405  2455159.70116987  -0.004433   0.008847
19c-3-01405  2455159.71701909  -0.005516   0.008543
19c-3-01405  2455159.72800855  -0.008698   0.008264
19c-3-01405  2454317.80963908  -0.006816   0.008055
19c-3-01405  2454317.82169902  -0.006683   0.008053
19c-3-01405  2454317.83303896  -0.010539   0.008085
19c-3-01405  2454317.84429890  -0.012052   0.007907
19c-3-01405  2454317.85860882  -0.011481   0.007800
19c-3-01405  2454317.86970876  -0.006673   0.007893
19c-3-01405  2454317.88144870  -0.005823   0.007671
19c-3-01405  2454317.89254864   0.001904   0.007885
19c-3-01405  2454319.88295614  -0.001404   0.007422
19c-3-01405  2454319.89404607   0.005606   0.007435
19c-3-01405  2454319.90532598  -0.000330   0.007349
19c-3-01405  2454319.91665590   0.004276   0.007630
19c-3-01405  2454319.92875582  -0.006660   0.007446
19c-3-01405  2454319.93988574   0.003129   0.007511
19c-3-01405  2454319.95097565   0.009613   0.007423
19c-3-01405  2454319.96208557   0.010133   0.007637
19c-3-01405  2454320.74091966  -0.006351   0.008930
19c-3-01405  2454320.75199957   0.001867   0.008359
19c-3-01405  2454320.76307949  -0.002651   0.008078
19c-3-01405  2454320.77421940  -0.002759   0.007780
19c-3-01405  2454320.78966927  -0.004538   0.007531
19c-3-01405  2454320.80073919  -0.002883   0.007459
19c-3-01405  2454320.81183910  -0.005948   0.007283
19c-3-01405  2454320.82362900   0.002999   0.007274
19c-3-01405  2454321.75865112  -0.008866   0.008231
19c-3-01405  2454321.77085101  -0.010386   0.008404
19c-3-01405  2454321.78194091  -0.005742   0.008029
19c-3-01405  2454321.79815077  -0.003988   0.007549
19c-3-01405  2454321.80989066   0.001524   0.007379
19c-3-01405  2454321.82134056  -0.004522   0.007394
19c-3-01405  2454321.83433044   0.003350   0.007431
19c-3-01405  2454323.74577176   0.003132   0.008869
19c-3-01405  2454323.75734164  -0.002582   0.008518
19c-3-01405  2454323.76886151  -0.012317   0.007927
19c-3-01405  2454323.78063139  -0.003345   0.008004
19c-3-01405  2454323.79175127  -0.007125   0.007510
19c-3-01405  2454323.80287115   0.002248   0.007427
19c-3-01405  2454323.81413103  -0.006011   0.007432
19c-3-01405  2454323.82666090  -0.005184   0.007537
19c-3-01405  2454324.81421989  -0.001831   0.008026
19c-3-01405  2454324.82546976   0.005651   0.008297
19c-3-01405  2454324.83655963   0.005387   0.007612
19c-3-01405  2454324.84762951   0.007311   0.007765
19c-3-01405  2454324.86100935  -0.000819   0.007634
19c-3-01405  2454324.87239922   0.006182   0.007719
19c-3-01405  2454324.90122888   0.004383   0.008026
19c-3-01405  2454324.91272875   0.004772   0.007776
19c-3-01405  2454325.74521873   0.004153   0.008587
19c-3-01405  2454325.75633859   0.001844   0.008703
19c-3-01405  2454325.76746845  -0.007842   0.008158
19c-3-01405  2454325.77865831   0.005857   0.008131
19c-3-01405  2454330.82632432  -0.004128   0.007535
19c-3-01405  2454331.83603685   0.005210   0.009141
19c-3-01405  2454331.84715665  -0.008971   0.008762
19c-3-01405  2454331.85826646   0.005150   0.008735
19c-3-01405  2454331.86977625  -0.008322   0.008889
19c-3-01405  2454332.78714960  -0.013046   0.009335
19c-3-01405  2454332.80625924  -0.006877   0.008212
19c-3-01405  2454332.81758903  -0.005390   0.008361
19c-3-01405  2454332.82884882   0.000902   0.008751
19c-3-01405  2454332.83407873  -0.021808   0.010564
19c-3-01405  2454332.85572832   0.017692   0.012303
19c-3-01405  2454332.86787810  -0.014929   0.008744
19c-3-01405  2454332.87931788  -0.005027   0.008184
19c-3-01405  2454332.89049768  -0.003626   0.009544
19c-3-01405  2454332.92662700   0.004525   0.008248
19c-3-01405  2454332.93777679  -0.006757   0.009647
19c-3-01405  2454332.94937658   0.001857   0.011227
19c-3-01405  2454332.96052637  -0.001073   0.008812
19c-3-01405  2454334.73383188   0.006226   0.009950
19c-3-01405  2454334.74491166  -0.008446   0.009904
19c-3-01405  2454334.75838138   0.003670   0.008956
19c-3-01405  2454334.76947116   0.002867   0.008759
19c-3-01405  2454334.82495004   0.006620   0.007968
19c-3-01405  2454334.83713979   0.006375   0.008103
19c-3-01405  2454334.84823956   0.001719   0.007654
19c-3-01405  2454334.85940934   0.003775   0.007494
19c-3-01405  2454335.73805117  -0.000144   0.009473
19c-3-01405  2454335.75049091   0.002729   0.008867
19c-3-01405  2454335.76157068   0.000167   0.008784
19c-3-01405  2454335.77263044  -0.002838   0.008160
19c-3-01405  2454336.76183919  -0.004061   0.009438
19c-3-01405  2454336.77288895  -0.014749   0.008928
19c-3-01405  2454336.78401871  -0.006135   0.009296
19c-3-01405  2454336.79509846  -0.009514   0.008419
19c-3-01405  2454336.87247677   0.003066   0.008460
19c-3-01405  2454336.88355652  -0.007378   0.008409
19c-3-01405  2454336.89464628   0.003290   0.007970
19c-3-01405  2454336.90573603  -0.005931   0.007925
19c-3-01405  2454338.77155352  -0.007670   0.008701
19c-3-01405  2454338.78265326  -0.003238   0.008046
19c-3-01405  2454338.79371300  -0.016572   0.008030
19c-3-01405  2454338.80731268  -0.009766   0.008023
19c-3-01405  2454339.73915036  -0.006780   0.009044
19c-3-01405  2454339.75025009  -0.008855   0.008502
19c-3-01405  2454339.76136982   0.005820   0.009033
19c-3-01405  2454339.77245955   0.009451   0.008049
19c-3-01405  2454339.91642603   0.012926   0.007879
19c-3-01405  2454339.92757576   0.004217   0.007550
19c-3-01405  2454339.93868549  -0.014802   0.007422
19c-3-01405  2454339.95018520  -0.013416   0.007445
19c-3-01405  2454340.74594545  -0.005872   0.008652
19c-3-01405  2454340.75701517  -0.000824   0.008583
19c-3-01405  2454340.76803489   0.005324   0.008313
19c-3-01405  2454340.77913461   0.002524   0.008116
19c-3-01405  2454356.75085459   0.434078   0.011605
19c-3-01405  2454356.76194417   0.636892   0.015942
19c-3-01405  2454356.77303376   0.541239   0.012644
19c-3-01405  2454356.78818320   0.290826   0.009386
19c-3-01405  2454356.79927279   0.139706   0.008239
19c-3-01405  2454356.81037238   0.038796   0.007813
19c-3-01405  2454356.82148196  -0.002190   0.007547
19c-3-01405  2454359.75879998   0.002220   0.008909
19c-3-01405  2454359.76989954  -0.001114   0.008723
19c-3-01405  2454359.78107911   0.010201   0.008260
19c-3-01405  2454359.79249866   0.004900   0.009117
19c-3-01405  2454359.81349784   0.003027   0.009117
19c-3-01405  2454359.82462740   0.010238   0.010494
19c-3-01405  2454359.83573697   0.010530   0.011170
19c-3-01405  2454359.84687653   0.009819   0.014195
19c-3-01405  2454361.73362156   0.204337   0.011744
19c-3-01405  2454361.74477111   0.079955   0.010105
19c-3-01405  2454361.75585066   0.001663   0.009322
19c-3-01405  2454361.76693021  -0.015884   0.009087
19c-3-01405  2454362.73267096  -0.016006   0.009115
19c-3-01405  2454362.74374051  -0.003222   0.008451
19c-3-01405  2454362.75481006  -0.011077   0.008433
19c-3-01405  2454362.76588960   0.004505   0.008122
19c-3-01405  2454362.78698874   0.000524   0.007769
19c-3-01405  2454362.79807828  -0.001475   0.007486
19c-3-01405  2454362.80916783  -0.007672   0.007724
19c-3-01405  2454362.82024738  -0.010698   0.007564
19c-3-01405  2454363.74052940  -0.001595   0.008650
19c-3-01405  2454363.75191892  -0.008092   0.008500
19c-3-01405  2454363.76298846  -0.002516   0.008295
19c-3-01405  2454363.77410800  -0.000509   0.008186
19c-3-01405  2454365.74532494  -0.010167   0.018130
19c-3-01405  2454365.75653446  -0.031267   0.020755
19c-3-01405  2454365.76780398   0.006380   0.013186
19c-3-01405  2454365.77915349  -0.003345   0.016669
19c-3-01405  2454367.74849827  -0.009525   0.008180
19c-3-01405  2454367.75978778  -0.014696   0.008078
19c-3-01405  2454367.77104728  -0.005422   0.007821
19c-3-01405  2454367.78230679   0.000189   0.007824
19c-3-01405  2454367.80482580  -0.002512   0.008056
19c-3-01405  2454367.81606531   0.004204   0.008360
19c-3-01405  2454367.82729482   0.003624   0.007889
19c-3-01405  2454367.83957428  -0.008522   0.007700
19c-3-01405  2454368.75940370   0.007437   0.008590
19c-3-01405  2454368.77062320   0.001379   0.008045
19c-3-01405  2454368.78183271   0.001958   0.008075
19c-3-01405  2454368.79306221   0.006082   0.007909
19c-3-01405  2454368.81299132   0.001658   0.007812
19c-3-01405  2454368.82423082   0.000353   0.007679
19c-3-01405  2454368.83545033  -0.002343   0.007661
19c-3-01405  2454368.84679982  -0.005668   0.007849
19c-3-01405  2454374.74946888   0.013389   0.008813
19c-3-01405  2454374.76087834   0.009301   0.009072
19c-3-01405  2454374.77287778  -0.001762   0.008921
19c-3-01405  2454374.78471722   0.011713   0.009320
19c-3-01405  2454374.80678617   0.006900   0.008036
19c-3-01405  2454374.81800564   0.006516   0.008206
19c-3-01405  2454374.82931510   0.005759   0.008169
19c-3-01405  2454374.84072456   0.008329   0.008412
19c-3-01405  2454374.86064362   0.004787   0.007760
19c-3-01405  2454374.87195308   0.011387   0.008420
19c-3-01405  2454374.88350254   0.009146   0.008083
19c-3-01405  2454374.89475200   0.016611   0.008936
19c-3-01405  2454375.72676241   0.002553   0.009856
19c-3-01405  2454375.73789188   0.010539   0.010186
19c-3-01405  2454375.74935133  -0.003114   0.009461
19c-3-01405  2454375.76052080   0.000189   0.009056
19c-3-01405  2454376.74869336  -0.001019   0.008742
19c-3-01405  2454376.75974283  -0.004144   0.008992
19c-3-01405  2454376.77084230  -0.000208   0.008638
19c-3-01405  2454376.78266173   0.000005   0.008901
19c-3-01405  2454377.72840592  -0.002703   0.009158
19c-3-01405  2454377.73949538  -0.008418   0.009538
19c-3-01405  2454377.75292472   0.000410   0.009673
19c-3-01405  2454377.76400418  -0.002983   0.009160
19c-3-01405  2454379.86932084  -0.002886   0.015237
19c-3-01405  2454380.74603729  -0.000433   0.010046
19c-3-01405  2454380.75713674   0.012318   0.009573
19c-3-01405  2454380.77124603   0.015081   0.009683
19c-3-01405  2454380.78234548   0.007208   0.009479
19c-3-01405  2454383.81379268   0.000467   0.009101
19c-3-01405  2454383.82490211   0.006352   0.011354
19c-3-01405  2454383.83602154   0.012431   0.009623
19c-3-01405  2454383.84714098  -0.006454   0.012923
19c-3-01405  2454384.79595250   0.004696   0.009619
19c-3-01405  2454384.80708193   0.014771   0.008866
19c-3-01405  2454384.81868133   0.009123   0.008912
19c-3-01405  2454384.83001075   0.008286   0.009179
19c-3-01405  2454386.76977075   0.000427   0.008275
19c-3-01405  2454386.78101016  -0.003108   0.008101
19c-3-01405  2454386.79231958   0.004411   0.008186
19c-3-01405  2454386.80362899   0.005378   0.008502
19c-3-01405  2454387.73288069  -0.004407   0.009250
19c-3-01405  2454387.74410010   0.001776   0.008709
19c-3-01405  2454387.75531952  -0.015829   0.008517
19c-3-01405  2454387.76652893   0.006121   0.008674
19c-3-01405  2454387.78713786  -0.006222   0.008186
19c-3-01405  2454387.79837727   0.002741   0.008211
19c-3-01405  2454387.80961669  -0.004190   0.008470
19c-3-01405  2454387.82092610   0.005836   0.008487
19c-3-01405  2454389.72746624   0.001161   0.008756
19c-3-01405  2454389.73878565  -0.000794   0.008392
19c-3-01405  2454389.75014505  -0.002539   0.008217
19c-3-01405  2454389.76152445  -0.001564   0.013516
19c-3-01405  2454389.79479270   0.015704   0.009571
19c-3-01405  2454389.80601211   0.006860   0.008421
19c-3-01405  2454389.81725152  -0.002968   0.009115
19c-3-01405  2454390.72604359  -0.005445   0.016803
19c-3-01405  2454390.73103333   0.008920   0.009734
19c-3-01405  2454390.74233273  -0.000951   0.009091
19c-3-01405  2454390.75373213   0.002984   0.008919
19c-3-01405  2454390.76497153   0.009011   0.008799
19c-3-01405  2454393.79914025   0.561028   0.015175
19c-3-01405  2454393.81039965   0.671923   0.018090
19c-3-01405  2454393.82160905   0.463322   0.015866
19c-3-01405  2454395.78695372   0.003077   0.008527
19c-3-01405  2454395.79818312   0.008540   0.008614
19c-3-01405  2454395.81026247   0.002089   0.008346
19c-3-01405  2454395.82148186   0.009818   0.008408
19c-3-01405  2454397.72543930   0.007069   0.008376
19c-3-01405  2454397.73667869  -0.002003   0.008111
19c-3-01405  2454397.74807808  -0.011916   0.008054
19c-3-01405  2454397.75930747  -0.006317   0.007977
19c-3-01405  2454398.74425425   0.640242   0.015753
19c-3-01405  2454398.75596362   0.580135   0.018455
19c-3-01405  2454398.76804297   0.318569   0.014538
19c-3-01405  2454398.77974233   0.169888   0.013953
19c-3-01405  2454398.80428101  -0.002510   0.010749
19c-3-01405  2454398.81590038   0.011739   0.010425
19c-3-01405  2454399.71526170   0.007136   0.009286
19c-3-01405  2454399.72657108   0.008099   0.009436
19c-3-01405  2454399.73780048   0.013757   0.008923
19c-3-01405  2454399.74901987   0.013780   0.008647
19c-3-01405  2454400.73092665   0.001888   0.009374
19c-3-01405  2454400.74224603   0.014623   0.008717
19c-3-01405  2454400.75347542   0.008669   0.008743
19c-3-01405  2454400.76472481   0.001863   0.008688
19c-3-01405  2454401.71680315  -0.002827   0.009656
19c-3-01405  2454401.74334171   0.006592   0.010688
19c-3-01405  2454401.75538105  -0.007724   0.010618
19c-3-01405  2454401.76700042  -0.014580   0.010034
19c-3-01405  2454402.71476894  -0.010040   0.009925
19c-3-01405  2454402.72600833   0.007885   0.008766
19c-3-01405  2454402.73722772  -0.000814   0.008166
19c-3-01405  2454402.74870710  -0.004690   0.008847
19c-3-01405  2454403.71946434   0.160614   0.010219
19c-3-01405  2454403.73068373   0.065438   0.010019
19c-3-01405  2454403.74239309   0.020472   0.008874
19c-3-01405  2454403.75361248   0.000540   0.008857
19c-3-01405  2454406.72035120   0.005540   0.009405
19c-3-01405  2454406.73157059   0.004478   0.009072
19c-3-01405  2454429.71627412   0.008312   0.009837
19c-3-01405  2454429.72831353   0.005093   0.010016
19c-3-01405  2454429.73952297   0.004937   0.009956
19c-3-01405  2454429.75132239   0.003588   0.009860
19c-3-01405  2454629.01081929  -0.001795   0.007767
19c-3-01405  2454629.02554986   0.003563   0.007895
19c-3-01405  2454629.03928039   0.006048   0.007588
19c-3-01405  2454629.05057083   0.000722   0.007530
19c-3-01405  2454629.06282130   0.009122   0.007556
19c-3-01405  2454629.07427174  -0.002181   0.007633
19c-3-01405  2454629.08888231   0.005589   0.007639
19c-3-01405  2454629.10047275   0.002105   0.007595
19c-3-01405  2454629.99760715   0.001144   0.008464
19c-3-01405  2454630.00879757  -0.005330   0.008353
19c-3-01405  2454630.02000800  -0.002790   0.008281
19c-3-01405  2454630.03150844  -0.000944   0.007946
19c-3-01405  2454630.04371890   0.006379   0.007772
19c-3-01405  2454630.05498933   0.006702   0.007486
19c-3-01405  2454630.06654977  -0.004978   0.007595
19c-3-01405  2454630.07781020  -0.007167   0.007713
19c-3-01405  2454630.97888418  -0.008568   0.008013
19c-3-01405  2454630.99010460   0.002066   0.007890
19c-3-01405  2454631.00151503  -0.006310   0.007858
19c-3-01405  2454631.01270545  -0.002631   0.007925
19c-3-01405  2454631.02606595  -0.006127   0.007641
19c-3-01405  2454631.03737637   0.001407   0.007925
19c-3-01405  2454631.04866679  -0.000587   0.007562
19c-3-01405  2454631.05986721   0.001156   0.007453
19c-3-01405  2454631.07230768  -0.001825   0.007611
19c-3-01405  2454631.08353809   0.003467   0.007455
19c-3-01405  2454631.09475851   0.002997   0.007530
19c-3-01405  2454631.99223177  -0.010481   0.008013
19c-3-01405  2454632.00358219  -0.004506   0.007982
19c-3-01405  2454632.01478260  -0.003425   0.007711
19c-3-01405  2454632.02603302  -0.000607   0.008143
19c-3-01405  2454632.03938351  -0.000722   0.008043
19c-3-01405  2454632.05062392  -0.007161   0.008090
19c-3-01405  2454632.06188433   0.004243   0.007811
19c-3-01405  2454632.07337476  -0.004897   0.007815
19c-3-01405  2454632.99857844   0.017044   0.008825
19c-3-01405  2454633.00980885   0.012298   0.009684
19c-3-01405  2454633.02102925   0.010889   0.009161
19c-3-01405  2454633.03230966   0.014957   0.012463
19c-3-01405  2454633.04439010   0.005420   0.010747
19c-3-01405  2454633.05579051   0.032944   0.010715
19c-3-01405  2454633.06725092   0.013345   0.009721
19c-3-01405  2454633.07866133   0.007681   0.009836
19c-3-01405  2454634.00782454   0.010661   0.007150
19c-3-01405  2454634.01945495   0.008955   0.007188
19c-3-01405  2454634.03144538   0.003211   0.007177
19c-3-01405  2454634.04315579   0.007252   0.007308
19c-3-01405  2454634.05532622   0.002926   0.007316
19c-3-01405  2454634.06670663  -0.001394   0.007275
19c-3-01405  2454634.07840704  -0.003777   0.007352
19c-3-01405  2454634.09053747  -0.004354   0.007407
19c-3-01405  2454731.72904394  -0.003304   0.008486
19c-3-01405  2454731.74029346   0.003293   0.008193
19c-3-01405  2454731.75207295   0.004210   0.008079
19c-3-01405  2454731.76549237  -0.002237   0.007453
19c-3-01405  2454732.72578070   0.007174   0.008551
19c-3-01405  2454732.73676023   0.004561   0.008229
19c-3-01405  2454732.75166957   0.001708   0.007494
19c-3-01405  2454732.76259910   0.002197   0.007479
19c-3-01405  2454734.72947213  -0.004692   0.008515
19c-3-01405  2454734.74069163   0.013188   0.008095
19c-3-01405  2454734.75191113  -0.003288   0.007793
19c-3-01405  2454734.76314062  -0.000448   0.007524
19c-3-01405  2454739.82040773   0.000837   0.007218
19c-3-01405  2454739.83187718  -0.002501   0.007259
19c-3-01405  2454739.84343664   0.009661   0.007512
19c-3-01405  2454739.85459611   0.007599   0.008037
19c-3-01405  2454740.73706419  -0.001022   0.008412
19c-3-01405  2454740.74823366  -0.003004   0.007948
19c-3-01405  2454740.76481287  -0.002959   0.007760
19c-3-01405  2454740.77635232  -0.005444   0.007782
19c-3-01405  2454744.71705096  -0.012583   0.007623
19c-3-01405  2454744.72820041  -0.005197   0.007254
19c-3-01405  2454744.74263970  -0.006565   0.007008
19c-3-01405  2454744.75350916  -0.009142   0.006932
19c-3-01405  2454745.73722040  -0.005817   0.007838
19c-3-01405  2454745.74844984  -0.006179   0.007785
19c-3-01405  2454745.76300912   0.005958   0.007708
19c-3-01405  2454745.77436855  -0.006940   0.007646
19c-3-01405  2454746.71798143  -0.013143   0.009072
19c-3-01405  2454746.73044080  -0.007925   0.008392
19c-3-01405  2454746.74215021  -0.012661   0.008168
19c-3-01405  2454747.69885210   0.003617   0.011819
19c-3-01405  2454747.71453131   0.000240   0.010421
19c-3-01405  2454747.72574074  -0.007289   0.009735
19c-3-01405  2454747.73726016   0.000888   0.009354
19c-3-01405  2454748.70081137  -0.007474   0.010927
19c-3-01405  2454748.71194081   0.002590   0.010182
19c-3-01405  2454748.72692005  -0.016138   0.009046
19c-3-01405  2454748.73811948  -0.022195   0.009036
19c-3-01405  2454749.72656910  -0.000243   0.009822
19c-3-01405  2454749.73779853  -0.004712   0.015228
19c-3-01405  2454749.75115784  -0.009950   0.015735
19c-3-01405  2454749.76228727  -0.003232   0.011161
19c-3-01405  2454749.76772699  -0.001245   0.009686
19c-3-01405  2454751.73507580   0.002732   0.009008
19c-3-01405  2454751.74619523   0.005208   0.009383
19c-3-01405  2454751.75976453   0.003016   0.010185
19c-3-01405  2454751.77098395   0.015038   0.013206
19c-3-01405  2454752.73725383  -0.015059   0.009408
19c-3-01405  2454752.74852324  -0.006847   0.008602
19c-3-01405  2454752.76132257  -0.015648   0.008241
19c-3-01405  2454752.77246200   0.004601   0.007897
19c-3-01405  2454752.78619128  -0.011981   0.007792
19c-3-01405  2454752.79734070   0.003357   0.007742
19c-3-01405  2454752.81352986   0.000484   0.008225
19c-3-01405  2454752.83951851  -0.009183   0.009143
19c-3-01405  2454753.70976313  -0.002523   0.009810
19c-3-01405  2454753.72085255  -0.001100   0.009028
19c-3-01405  2454753.73332190  -0.014932   0.008641
19c-3-01405  2454753.74776114  -0.006152   0.008321
19c-3-01405  2454753.76437028   0.001149   0.007897
19c-3-01405  2454753.77566969   0.002153   0.008041
19c-3-01405  2454753.78996894  -0.007816   0.007938
19c-3-01405  2454753.80108836  -0.017954   0.008141
19c-3-01405  2454754.76571781  -0.012332   0.010386
19c-3-01405  2454754.77709721   0.000954   0.009583
19c-3-01405  2454754.78981654  -0.010185   0.009708
19c-3-01405  2454754.80101596  -0.008168   0.012114
19c-3-01405  2454755.72420736  -0.007151   0.012014
19c-3-01405  2454755.73541677  -0.019021   0.011727
19c-3-01405  2454755.75312584  -0.001022   0.009156
19c-3-01405  2454755.76425525   0.004715   0.008002
19c-3-01405  2454755.78083438   0.001862   0.007935
19c-3-01405  2454755.79199379  -0.008788   0.007866
19c-3-01405  2454755.80318320  -0.004974   0.007950
19c-3-01405  2454755.82016230  -0.002584   0.018287
19c-3-01405  2454757.69776285  -0.004999   0.009281
19c-3-01405  2454757.70892226   0.004422   0.008756
19c-3-01405  2454757.72246154  -0.002343   0.008242
19c-3-01405  2454757.73365094  -0.007099   0.007875
19c-3-01405  2454757.74868014   0.008596   0.007621
19c-3-01405  2454757.75983955   0.006990   0.007605
19c-3-01405  2454757.77300885  -0.007505   0.007549
19c-3-01405  2454757.78414826   0.005356   0.007494
19c-3-01405  2454758.70457923  -0.010141   0.009219
19c-3-01405  2454758.71587863  -0.007125   0.009585
19c-3-01405  2454758.73364768  -0.005856   0.007791
19c-3-01405  2454758.75042678  -0.000129   0.007425
19c-3-01405  2454758.76380607   0.004770   0.007334
19c-3-01405  2454758.77505547  -0.005153   0.007293
19c-3-01405  2454758.78798478  -0.001441   0.007425
19c-3-01405  2454758.79911418   0.000097   0.007422
19c-3-01405  2454759.69450632  -0.000041   0.009494
19c-3-01405  2454759.70562573  -0.000110   0.008968
19c-3-01405  2454759.72050493  -0.007558   0.008234
19c-3-01405  2454759.73166434  -0.005847   0.007990
19c-3-01405  2454759.74480363  -0.004478   0.007967
19c-3-01405  2454759.75602303  -0.006084   0.007802
19c-3-01405  2454759.76901234  -0.000126   0.007743
19c-3-01405  2454759.78032173  -0.008975   0.007544
19c-3-01405  2454760.69324278  -0.004468   0.009781
19c-3-01405  2454760.70416220  -0.012658   0.009286
19c-3-01405  2454760.71776147  -0.010002   0.008965
19c-3-01405  2454760.72871088  -0.010365   0.008454
19c-3-01405  2454760.74471002  -0.004689   0.008198
19c-3-01405  2454760.77564836  -0.003031   0.007867
19c-3-01405  2454760.78677776  -0.005108   0.007808
19c-3-01405  2454760.80063702  -0.002849   0.007855
19c-3-01405  2454760.81163642   0.004413   0.007821
19c-3-01405  2454761.68975921  -0.003030   0.010779
19c-3-01405  2454761.70091860  -0.010751   0.009808
19c-3-01405  2454761.71575781  -0.014077   0.008941
19c-3-01405  2454761.72673721   0.056228   0.008922
19c-3-01405  2454770.75295769  -0.005154   0.008153
19c-3-01405  2454770.76384710  -0.002633   0.008715
19c-3-01405  2454770.77645641  -0.006141   0.007612
19c-3-01405  2454770.78737582   0.004128   0.008239
19c-3-01405  2454771.69070669   0.062361   0.010198
19c-3-01405  2454771.70156610   0.004663   0.009088
19c-3-01405  2454771.71591532  -0.006026   0.008406
19c-3-01405  2454771.72673474  -0.007868   0.008117
19c-3-01405  2454771.76176283  -0.005429   0.007966
19c-3-01405  2454771.77276223  -0.003399   0.007961
19c-3-01405  2454771.78888136   0.000002   0.008083
19c-3-01405  2454771.80008075  -0.008080   0.008005
19c-3-01405  2454772.68906243  -0.005072   0.009300
19c-3-01405  2454772.69989184  -0.017341   0.008608
19c-3-01405  2454772.71431106  -0.015471   0.007954
19c-3-01405  2454772.72612042  -0.008484   0.007814
19c-3-01405  2454772.75364892  -0.000566   0.007625
19c-3-01405  2454772.76466833  -0.003711   0.007379
19c-3-01405  2454772.77725764  -0.003471   0.007479
19c-3-01405  2454772.78810705   0.001942   0.007564
19c-3-01405  2454773.69776766   0.003997   0.010212
19c-3-01405  2454773.70867707  -0.013000   0.009750
19c-3-01405  2454773.72116639  -0.012688   0.009489
19c-3-01405  2454773.73202580  -0.003352   0.009879
19c-3-01405  2454773.76104422  -0.001733   0.008896
19c-3-01405  2454773.77206363   0.002706   0.008450
19c-3-01405  2454773.78477294  -0.002172   0.008167
19c-3-01405  2454773.79565235  -0.015028   0.009584
19c-3-01405  2454774.68889391  -0.007758   0.011367
19c-3-01405  2454774.69977332  -0.005056   0.009783
19c-3-01405  2454774.71230264  -0.006487   0.009111
19c-3-01405  2454774.72310205  -0.013207   0.010755
19c-3-01405  2454774.75412037   0.002684   0.020641
19c-3-01405  2454774.76503978  -0.009708   0.013872
19c-3-01405  2454776.70573480  -0.006696   0.009335
19c-3-01405  2454776.71660421  -0.002337   0.008799
19c-3-01405  2454776.73234336  -0.008413   0.008485
19c-3-01405  2454776.74328277  -0.010078   0.008288
19c-3-01405  2454777.72868963  -0.006358   0.007519
19c-3-01405  2454777.74042900  -0.004759   0.007293
19c-3-01405  2454777.75133841  -0.011763   0.007274
19c-3-01405  2454777.76225782  -0.000788   0.007281
19c-3-01405  2454784.69673851  -0.003778   0.014916
19c-3-01405  2454784.70886787  -0.005150   0.008805
19c-3-01405  2454784.72600697  -0.000669   0.009183
19c-3-01405  2454784.73702639  -0.003983   0.008738
19c-3-01405  2454905.12851507  -0.010670   0.008651
19c-3-01405  2454905.14138557  -0.003272   0.007991
19c-3-01405  2454905.15238600   0.003115   0.008286
19c-3-01405  2454905.16329643  -0.000536   0.008863
19c-3-01405  2454921.11085256  -0.004665   0.008402
19c-3-01405  2454921.12174308  -0.009195   0.009120
19c-3-01405  2454921.13408367   0.004741   0.014545
19c-3-01405  2454921.14609424  -0.004467   0.009189
19c-3-01405  2454924.06256504   0.005967   0.009118
19c-3-01405  2454924.07346558   0.001391   0.008731
19c-3-01405  2454947.05708845   0.009151   0.008223
19c-3-01405  2454947.06813905   0.000557   0.007827
19c-3-01405  2454947.07907963  -0.003945   0.007998
19c-3-01405  2454947.08996022  -0.010497   0.007917
19c-3-01405  2454947.10422098   0.001984   0.008020
19c-3-01405  2454947.11512157   0.004536   0.007976
19c-3-01405  2454947.12600215  -0.007606   0.007838
19c-3-01405  2454948.06276240   0.007573   0.009649
19c-3-01405  2454948.07369299   0.005952   0.008983
19c-3-01405  2454948.08462357  -0.001553   0.009605
19c-3-01405  2454948.09573417  -0.016446   0.009073
19c-3-01405  2454948.10934490  -0.002949   0.008602
19c-3-01405  2454948.12070551   0.008139   0.008368
19c-3-01405  2454948.13155609  -0.002559   0.007785
19c-3-01405  2454959.05993955  -0.004221   0.009010
19c-3-01405  2454959.07116014   0.001263   0.008529
19c-3-01405  2454959.08692097   0.002411   0.008903
19c-3-01405  2454959.09889160   0.006273   0.008770
19c-3-01405  2454960.06316245   0.002596   0.009342
19c-3-01405  2454960.07412303  -0.008410   0.009308
19c-3-01405  2454960.08499360  -0.007114   0.007959
19c-3-01405  2454960.09589418   0.003456   0.008276
19c-3-01405  2454960.10757479  -0.004235   0.009489
19c-3-01405  2454960.11903539   0.005373   0.009109
19c-3-01405  2454960.96737999   0.001199   0.009817
19c-3-01405  2454960.97829056   0.004400   0.015506
19c-3-01405  2454960.98922114   0.001661   0.012359
19c-3-01405  2454961.06907533  -0.002542   0.007269
19c-3-01405  2454961.07993590   0.000350   0.008376
19c-3-01405  2454961.09111649   0.006375   0.007773
19c-3-01405  2454961.10198706   0.002821   0.007169
19c-3-01405  2454962.07870821  -0.008950   0.007929
19c-3-01405  2454962.08980879  -0.000319   0.009252
19c-3-01405  2454962.10238945  -0.010759   0.009502
19c-3-01405  2454962.11330002  -0.008616   0.010236
19c-3-01405  2454975.00678232   0.004692   0.007549
19c-3-01405  2454975.01761285   0.005941   0.007491
19c-3-01405  2454975.02912341  -0.000242   0.007386
19c-3-01405  2454975.03998393   0.002236   0.008097
19c-3-01405  2454986.98390159   0.001410   0.008176
19c-3-01405  2454986.99494206   0.000724   0.008068
19c-3-01405  2454987.00581253  -0.001211   0.008098
19c-3-01405  2454987.01727302   0.007074   0.008149
19c-3-01405  2454987.03034358  -0.001794   0.008028
19c-3-01405  2454987.04147406   0.004273   0.008186
19c-3-01405  2454987.05234453  -0.006918   0.007879
19c-3-01405  2454987.06372501   0.001558   0.008010
19c-3-01405  2454987.07474549   0.002624   0.007930
19c-3-01405  2454987.09752646   0.004132   0.007770
19c-3-01405  2454987.10971698  -0.003768   0.007729
19c-3-01405  2454987.12064745  -0.008728   0.007780
19c-3-01405  2454988.04217669   0.000389   0.007628
19c-3-01405  2454988.05367718   0.002411   0.007891
19c-3-01405  2454988.06482765   0.004349   0.007622
19c-3-01405  2454988.07574811   0.005620   0.008087
19c-3-01405  2454988.08847865   0.000270   0.007637
19c-3-01405  2454988.09936911  -0.006637   0.007777
19c-3-01405  2454988.11044958   0.007315   0.007954
19c-3-01405  2454988.12149005  -0.001997   0.007697
19c-3-01405  2454990.07344151   0.005563   0.007730
19c-3-01405  2454990.08439196  -0.007195   0.008147
19c-3-01405  2454990.09528241   0.006356   0.008181
19c-3-01405  2454990.10622286   0.007316   0.007679
19c-3-01405  2454991.91356631   0.011132   0.008019
19c-3-01405  2454991.92450675  -0.017211   0.009057
19c-3-01405  2454991.93964736  -0.004886   0.007785
19c-3-01405  2454991.95059780  -0.008446   0.007899
19c-3-01405  2454991.96481837  -0.006566   0.007433
19c-3-01405  2454991.97576880  -0.000391   0.007461
19c-3-01405  2454991.98704926  -0.004585   0.007761
19c-3-01405  2454991.99849972  -0.000401   0.007567
19c-3-01405  2454995.95519347   0.009249   0.008501
19c-3-01405  2454995.96609388  -0.009603   0.009902
19c-3-01405  2454995.97732430   0.001851   0.008751
19c-3-01405  2454995.98906474  -0.008799   0.008654
19c-3-01405  2454996.00290526  -0.004528   0.008218
19c-3-01405  2454996.01381567   0.005164   0.008147
19c-3-01405  2454996.02475608   0.007235   0.008730
19c-3-01405  2454996.03595650   0.003073   0.008863
19c-3-01405  2454996.04936701   0.001939   0.008515
19c-3-01405  2454996.06025742  -0.001574   0.008914
19c-3-01405  2454996.07130783  -0.010315   0.009634
19c-3-01405  2454996.08220824  -0.000996   0.008412
19c-3-01405  2454998.08437213   0.004685   0.007433
19c-3-01405  2454998.09564254   0.000101   0.007606
19c-3-01405  2454998.10664294   0.004421   0.007450
19c-3-01405  2454998.11807335  -0.008489   0.007467
19c-3-01405  2454998.98994469   0.008625   0.007375
19c-3-01405  2454999.00086508  -0.003011   0.007487
19c-3-01405  2454999.01176547   0.005591   0.007319
19c-3-01405  2454999.02319587   0.006662   0.007259
19c-3-01405  2454999.03432627   0.007016   0.007565
19c-3-01405  2454999.04528666   0.000039   0.007966
19c-3-01405  2454999.05618705   0.001811   0.007359
19c-3-01405  2454999.06738745  -0.002302   0.007162
19c-3-01405  2454999.09119829  -0.004872   0.007197
19c-3-01405  2454999.10221869  -0.000333   0.007290
19c-3-01405  2454999.11373910   0.002270   0.007267
19c-3-01405  2454999.12471949  -0.003448   0.007988
19c-3-01405  2455001.91927622  -0.001108   0.007762
19c-3-01405  2455001.93020659  -0.012632   0.007788
19c-3-01405  2455001.94425706  -0.006070   0.007953
19c-3-01405  2455001.97025794  -0.005812   0.007727
19c-3-01405  2455002.05669084  -0.001441   0.011286
19c-3-01405  2455002.06810122  -0.010074   0.010666
19c-3-01405  2455002.07947160   0.001608   0.010569
19c-3-01405  2455002.09043197   0.007856   0.009097
19c-3-01405  2455002.10159235  -0.016704   0.009510
19c-3-01405  2455002.11277272  -0.009420   0.009062
19c-3-01405  2455002.12365308   0.002364   0.009398
19c-3-01405  2455010.93716006  -0.000648   0.006687
19c-3-01405  2455010.94808035  -0.001894   0.006647
19c-3-01405  2455010.95906065   0.001294   0.006672
19c-3-01405  2455010.97004094  -0.000463   0.006813
19c-3-01405  2455011.00567190  -0.002439   0.006758
19c-3-01405  2455011.01876226  -0.013344   0.006766
19c-3-01405  2455011.03074258  -0.001468   0.006859
19c-3-01405  2455011.04173287   0.008030   0.007014
19c-3-01405  2455013.93469733   0.001982   0.008343
19c-3-01405  2455013.94694764   0.002960   0.007769
19c-3-01405  2455013.95926794   0.003919   0.007398
19c-3-01405  2455013.97020821  -0.001356   0.007313
19c-3-01405  2455014.98387270  -0.011490   0.006975
19c-3-01405  2455014.99487296   0.002301   0.007196
19c-3-01405  2455015.00635323  -0.004540   0.006893
19c-3-01405  2455015.01719349  -0.000378   0.006861
19c-3-01405  2455020.94200976   0.003680   0.007321
19c-3-01405  2455020.95288996  -0.002135   0.007062
19c-3-01405  2455020.96377017  -0.004952   0.007003
19c-3-01405  2455020.97465037  -0.002952   0.006970
19c-3-01405  2455021.91851778  -0.001035   0.009153
19c-3-01405  2455021.93729812  -0.006678   0.008551
19c-3-01405  2455021.94843832  -0.015870   0.009262
19c-3-01405  2455021.95937852   0.002334   0.008763
19c-3-01405  2455021.97355878  -0.004453   0.009035
19c-3-01405  2455021.98452897   0.006378   0.008082
19c-3-01405  2455021.99543917   0.003035   0.008076
19c-3-01405  2455022.00637937  -0.003702   0.009321
19c-3-01405  2455022.01952960   0.005376   0.008143
19c-3-01405  2455022.03062980  -0.004510   0.008069
19c-3-01405  2455022.04149000  -0.004126   0.008026
19c-3-01405  2455022.05272020   0.007914   0.008097
19c-3-01405  2455023.01321704  -0.003852   0.007409
19c-3-01405  2455023.02416723  -0.000442   0.007187
19c-3-01405  2455023.03501741  -0.000320   0.007039
19c-3-01405  2455023.04592760   0.005029   0.008573
19c-3-01405  2455027.86860014   0.001677   0.007362
19c-3-01405  2455027.87996029   0.004257   0.007396
19c-3-01405  2455027.89085043  -0.003886   0.008115
19c-3-01405  2455027.90203058  -0.005873   0.007887
19c-3-01405  2455027.91569075   0.008879   0.009634
19c-3-01405  2455031.86715498   0.002829   0.007858
19c-3-01405  2455031.87867509   0.000994   0.007690
19c-3-01405  2455031.89172521   0.001926   0.007780
19c-3-01405  2455031.90269532  -0.000628   0.009018
19c-3-01405  2455031.91528544   0.009536   0.014806
19c-3-01405  2455031.96941594  -0.006727   0.007536
19c-3-01405  2455031.98118605  -0.006311   0.007662
19c-3-01405  2455031.99282616  -0.000549   0.007420
19c-3-01405  2455032.90526431   0.000002   0.009345
19c-3-01405  2455032.91614441   0.011486   0.013116
19c-3-01405  2455032.92870451   0.014500   0.018475
19c-3-01405  2455032.93958461  -0.007698   0.013769
19c-3-01405  2455032.95225471   0.001369   0.007415
19c-3-01405  2455032.96318481  -0.006475   0.007781
19c-3-01405  2455032.97489491  -0.010860   0.009280
19c-3-01405  2455032.98697501   0.008902   0.007566
19c-3-01405  2455033.00884519  -0.006713   0.007374
19c-3-01405  2455033.02028529  -0.011137   0.008838
19c-3-01405  2455033.03131538   0.009655   0.019407
19c-3-01405  2455033.04269548  -0.005859   0.009858
19c-3-01405  2455033.05357557  -0.003243   0.008731
19c-3-01405  2455033.06457566   0.016151   0.009570
19c-3-01405  2455033.07555575  -0.002583   0.008272
19c-3-01405  2455033.85461201  -0.000596   0.006997
19c-3-01405  2455033.86569209  -0.002188   0.007034
19c-3-01405  2455033.87665218   0.012406   0.006970
19c-3-01405  2455033.88829226  -0.000756   0.007571
19c-3-01405  2455033.89216229   0.006228   0.007696
19c-3-01405  2455036.80091073  -0.008547   0.010063
19c-3-01405  2455036.81555081  -0.008128   0.007818
19c-3-01405  2455036.82651086  -0.001120   0.007270
19c-3-01405  2455036.83738092  -0.004724   0.007117
19c-3-01405  2455039.87202193  -0.014958   0.010771
19c-3-01405  2455039.88292195  -0.004523   0.009100
19c-3-01405  2455039.90075199  -0.003847   0.007263
19c-3-01405  2455039.95887212   0.004459   0.007308
19c-3-01405  2455048.78949629   0.000862   0.008559
19c-3-01405  2455048.80038622   0.000459   0.008279
19c-3-01405  2455048.81128616   0.005176   0.008445
19c-3-01405  2455048.82217610   0.002542   0.008124
19c-3-01405  2455050.74872330   0.087418   0.009670
19c-3-01405  2455050.76289319   0.002401   0.008898
19c-3-01405  2455050.77388311  -0.016716   0.008501
19c-3-01405  2455050.78512302  -0.019419   0.007985
19c-3-01405  2455050.80451288  -0.008906   0.007540
19c-3-01405  2455050.81540279  -0.005968   0.007433
19c-3-01405  2455050.82888269  -0.000716   0.007536
19c-3-01405  2455050.83981261  -0.003792   0.007296
19c-3-01405  2455050.91443204  -0.016745   0.007680
19c-3-01405  2455050.92886193   0.006865   0.007260
19c-3-01405  2455050.93982185  -0.001041   0.007226
19c-3-01405  2455050.95079176  -0.003967   0.007157
19c-3-01405  2455051.85682444   0.002015   0.006950
19c-3-01405  2455051.86811434  -0.003589   0.006935
19c-3-01405  2455051.87909425   0.002235   0.006901
19c-3-01405  2455051.89036415   0.001799   0.006941
19c-3-01405  2455057.82798796   0.002691   0.007592
19c-3-01405  2455057.83929780   0.002704   0.007361
19c-3-01405  2455057.85516759  -0.001877   0.007281
19c-3-01405  2455057.86621743  -0.004772   0.007375
19c-3-01405  2455058.76841463  -0.011338   0.008072
19c-3-01405  2455058.78085444  -0.006912   0.007957
19c-3-01405  2455058.79205428   0.011728   0.008059
19c-3-01405  2455058.80395411   0.002522   0.007808
19c-3-01405  2455059.75532980   0.002460   0.008601
19c-3-01405  2455059.76625963  -0.010180   0.008440
19c-3-01405  2455059.77883944  -0.005723   0.007743
19c-3-01405  2455059.78980927   0.004284   0.008266
19c-3-01405  2455059.82010880   0.004898   0.007716
19c-3-01405  2455059.83119862  -0.008672   0.007396
19c-3-01405  2455059.84401843  -0.002189   0.007312
19c-3-01405  2455059.85494826   0.003534   0.007329
19c-3-01405  2455060.75291395  -0.005064   0.008224
19c-3-01405  2455060.76382377  -0.013126   0.008339
19c-3-01405  2455060.77633357  -0.007190   0.008282
19c-3-01405  2455060.78815337  -0.006248   0.008382
19c-3-01405  2455061.76722694   0.001596   0.009027
19c-3-01405  2455061.77944673  -0.007281   0.008137
19c-3-01405  2455061.79249651  -0.007368   0.007661
19c-3-01405  2455061.80337632  -0.000998   0.007277
19c-3-01405  2455061.81666609  -0.003098   0.007102
19c-3-01405  2455061.82784590   0.004241   0.007244
19c-3-01405  2455061.84045568  -0.002137   0.007128
19c-3-01405  2455061.85133549   0.004737   0.007178
19c-3-01405  2455064.88537909  -0.001431   0.011974
19c-3-01405  2455064.89629888  -0.000029   0.008169
19c-3-01405  2455064.90730866   0.001184   0.007509
19c-3-01405  2455064.91824844  -0.000298   0.007351
19c-3-01405  2455066.74100073   0.006916   0.008293
19c-3-01405  2455066.75195049  -0.004826   0.007749
19c-3-01405  2455066.76758016  -0.009686   0.007510
19c-3-01405  2455066.77860992  -0.001548   0.007190
19c-3-01405  2455068.73263634   0.000425   0.008880
19c-3-01405  2455068.74366608   0.006717   0.008655
19c-3-01405  2455068.75699577   0.004575   0.008120
19c-3-01405  2455068.77160544   0.000299   0.008789
19c-3-01405  2455069.73036286   0.012073   0.009156
19c-3-01405  2455069.74130260  -0.008842   0.008477
19c-3-01405  2455069.75453228  -0.014341   0.008717
19c-3-01405  2455069.76616201  -0.010877   0.007972
19c-3-01405  2455070.73310845  -0.002689   0.008516
19c-3-01405  2455070.74407818   0.000763   0.008010
19c-3-01405  2455070.75874782  -0.000155   0.007662
19c-3-01405  2455070.77080752   0.003977   0.007521
19c-3-01405  2455071.73168333  -0.010415   0.008916
19c-3-01405  2455071.74268305  -0.007379   0.008404
19c-3-01405  2455071.75786266  -0.010394   0.007963
19c-3-01405  2455071.76914237   0.011390   0.007767
19c-3-01405  2455073.75196006   0.013295   0.009216
19c-3-01405  2455073.76347975   0.014689   0.010082
19c-3-01405  2455073.77986930   0.003939   0.007587
19c-3-01405  2455073.79123900   0.013844   0.008213
19c-3-01405  2455073.80521862  -0.001225   0.008165
19c-3-01405  2455073.81618832   0.008630   0.008236
19c-3-01405  2455073.82940796  -0.002789   0.008491
19c-3-01405  2455073.84154763   0.003069   0.007650
19c-3-01405  2455074.73713292  -0.009974   0.008684
19c-3-01405  2455074.74807261   0.014729   0.008282
19c-3-01405  2455074.76063226   0.001554   0.008486
19c-3-01405  2455074.77714180  -0.005567   0.007717
19c-3-01405  2455075.73946452  -0.009367   0.008372
19c-3-01405  2455075.75039421  -0.006667   0.008101
19c-3-01405  2455075.76302385  -0.009130   0.007927
19c-3-01405  2455075.77394353  -0.004563   0.008024
19c-3-01405  2455075.78713315  -0.002351   0.007838
19c-3-01405  2455075.79959280  -0.009480   0.007779
19c-3-01405  2455075.81252242  -0.007213   0.007681
19c-3-01405  2455075.82346211  -0.010380   0.007233
19c-3-01405  2455077.72856589  -0.015495   0.009250
19c-3-01405  2455077.74051553  -0.006406   0.008758
19c-3-01405  2455077.75304515  -0.020125   0.008097
19c-3-01405  2455077.76446480  -0.002854   0.008049
19c-3-01405  2455078.73148519   0.009933   0.009156
19c-3-01405  2455078.74322482  -0.008853   0.008358
19c-3-01405  2455078.75628442   0.000898   0.007732
19c-3-01405  2455078.76722408  -0.006461   0.007632
19c-3-01405  2455079.74859328  -0.003021   0.007972
19c-3-01405  2455079.75952293   0.004642   0.007846
19c-3-01405  2455079.77255252   0.013349   0.007581
19c-3-01405  2455079.78361217   0.004151   0.007435
19c-3-01405  2455080.75671090  -0.001598   0.007429
19c-3-01405  2455080.76765055  -0.008005   0.007388
19c-3-01405  2455080.78164009  -0.006196   0.007285
19c-3-01405  2455080.79276973  -0.008010   0.007074
19c-3-01405  2455081.73397881  -0.020226   0.011635
19c-3-01405  2455081.74506844  -0.031734   0.014101
19c-3-01405  2455081.76562775  -0.010047   0.012258
19c-3-01405  2455081.77670739  -0.013545   0.015988
19c-3-01405  2455081.79059692   0.001618   0.010544
19c-3-01405  2455081.80168656  -0.001711   0.010505
19c-3-01405  2455081.81464612   0.013678   0.008211
19c-3-01405  2455081.82560576   0.016525   0.010899
19c-3-01405  2455081.83932530   0.011305   0.011285
19c-3-01405  2455081.85026494   0.009397   0.019447
19c-3-01405  2455081.86633441  -0.015083   0.014197
19c-3-01405  2455081.87736404  -0.021278   0.014359
19c-3-01405  2455081.89141357  -0.019340   0.013843
19c-3-01405  2455081.90246320  -0.030128   0.016138
19c-3-01405  2455081.91352283  -0.001576   0.008481
19c-3-01405  2455081.93337217  -0.008524   0.009201
19c-3-01405  2455082.78616348   0.263106   0.008420
19c-3-01405  2455082.79708310   0.441748   0.009220
19c-3-01405  2455082.80997267   0.660484   0.010850
19c-3-01405  2455082.82099229   0.537537   0.010138
19c-3-01405  2455083.77027971   0.003563   0.007358
19c-3-01405  2455083.78168932  -0.000199   0.007358
19c-3-01405  2455083.79456887   0.000396   0.007180
19c-3-01405  2455083.80550849   0.011283   0.007258
19c-3-01405  2455105.84906066   0.020914   0.008396
19c-3-01405  2455105.86005014   0.016945   0.008095
19c-3-01405  2455105.87098962   0.011879   0.008140
19c-3-01405  2455105.88196909   0.003869   0.008287
19c-3-01405  2455106.76812672   0.004871   0.011197
19c-3-01405  2455106.77974616  -0.017048   0.011862
19c-3-01405  2455106.82204413   0.018381   0.009759
19c-3-01405  2455106.83299361   0.023161   0.010714
19c-3-01405  2455106.84997279   0.003652   0.010361
19c-3-01405  2455106.86121225   0.015468   0.009934
19c-3-01405  2455106.87792145  -0.007972   0.010745
19c-3-01405  2455106.88967088   0.010016   0.012309
19c-3-01405  2455109.78141016   0.013924   0.009174
19c-3-01405  2455109.79240962   0.014717   0.010751
19c-3-01405  2455109.80336908   0.017371   0.009264
19c-3-01405  2455109.81430854   0.002688   0.008759
19c-3-01405  2455109.82593796   0.018261   0.007963
19c-3-01405  2455109.83691742   0.013181   0.008427
19c-3-01405  2455109.85254665   0.012516   0.008744
19c-3-01405  2455109.86467605   0.002471   0.008436
19c-3-01405  2455119.70269439   0.011826   0.009210
19c-3-01405  2455119.71463377   0.022033   0.008620
19c-3-01405  2455119.72874303   0.004306   0.008080
19c-3-01405  2455119.73987244   0.006825   0.008011
19c-3-01405  2455124.75238656   0.080505   0.008185
19c-3-01405  2455124.76332598   0.208391   0.009201
19c-3-01405  2455124.77831518   0.441475   0.010287
19c-3-01405  2455124.78924459   0.642107   0.012038
19c-3-01405  2455126.70545171  -0.000184   0.010339
19c-3-01405  2455126.71837102   0.007886   0.010667
19c-3-01405  2455126.73217028   0.002692   0.008402
19c-3-01405  2455126.74312969   0.003613   0.008249
19c-3-01405  2455127.70429789   0.024496   0.017618
19c-3-01405  2455127.72852658  -0.013661   0.015634
19c-3-01405  2455127.75456517   0.018320   0.011310
19c-3-01405  2455127.76552458   0.009072   0.008619
19c-3-01405  2455127.77809390   0.010686   0.008186
19c-3-01405  2455127.78910331   0.000955   0.008006
19c-3-01405  2455128.70548382  -0.001880   0.010261
19c-3-01405  2455128.71644322   0.006618   0.009625
19c-3-01405  2455128.73150241   0.012454   0.009217
19c-3-01405  2455128.74263181   0.021639   0.008620
19c-3-01405  2455129.74219772   0.573021   0.011652
19c-3-01405  2455129.75316713   0.343823   0.009638
19c-3-01405  2455129.76458651   0.188169   0.008584
19c-3-01405  2455129.77572591   0.080793   0.008037
19c-3-01405  2455130.72958421   0.005439   0.009172
19c-3-01405  2455130.74057362   0.018748   0.008886
19c-3-01405  2455130.75766269  -0.001587   0.008945
19c-3-01405  2455130.76866209   0.005476   0.008633
19c-3-01405  2455131.69614177   0.003501   0.009038
19c-3-01405  2455131.70713117   0.011531   0.008677
19c-3-01405  2455131.71985048  -0.002231   0.008205
19c-3-01405  2455131.73081989   0.019285   0.008215
19c-3-01405  2455132.69188769  -0.006143   0.009316
19c-3-01405  2455132.70828680   0.008401   0.008621
19c-3-01405  2455132.72121610   0.024396   0.009456
19c-3-01405  2455132.73635528   0.023369   0.008030
19c-3-01405  2455133.69941294   0.003924   0.009964
19c-3-01405  2455133.71065233   0.005614   0.008912
19c-3-01405  2455133.72353163   0.010592   0.008309
19c-3-01405  2455133.73457103   0.000000   0.008149
19c-3-01405  2455134.70476829   0.172926   0.009841
19c-3-01405  2455134.71614768   0.059552   0.008637
19c-3-01405  2455134.72913697   0.009776   0.008032
19c-3-01405  2455134.74427615   0.015532   0.007557
19c-3-01405  2455135.70083415  -0.000973   0.008691
19c-3-01405  2455135.71567334   0.005541   0.008082
19c-3-01405  2455135.72823266   0.005327   0.007706
19c-3-01405  2455135.73995202   0.009564   0.007661
19c-3-01405  2455135.75330130   0.008835   0.007408
19c-3-01405  2455135.76424070   0.009625   0.007333
19c-3-01405  2455135.77698001   0.006874   0.007344
19c-3-01405  2455135.78840939   0.006278   0.007499
19c-3-01405  2455136.70411962   0.026252   0.017477
19c-3-01405  2455136.71535901  -0.002822   0.012640
19c-3-01405  2455136.72898827   0.009644   0.008504
19c-3-01405  2455136.74011767   0.014122   0.008473
19c-3-01405  2455137.70310536   0.009324   0.008944
19c-3-01405  2455137.71416476   0.015100   0.008244
19c-3-01405  2455137.73368370   0.013271   0.007917
19c-3-01405  2455137.74509308   0.012388   0.007878
19c-3-01405  2455138.69980126   0.014100   0.008825
19c-3-01405  2455138.71087066   0.013373   0.008174
19c-3-01405  2455138.72950965   0.010594   0.008017
19c-3-01405  2455138.74481882   0.007889   0.007801
19c-3-01405  2455143.70180098   0.012249   0.012880
19c-3-01405  2455143.71362034   0.007379   0.014162
19c-3-01405  2455143.72692963  -0.001951   0.011378
19c-3-01405  2455143.73789904   0.020482   0.010688
19c-3-01405  2455144.71732646   0.005895   0.009703
19c-3-01405  2455151.70194669  -0.010807   0.008598
19c-3-01405  2455151.71373608  -0.002773   0.008226
19c-3-01405  2455151.72826532   0.001912   0.007941
19c-3-01405  2455151.73974472   0.015821   0.008220
19c-3-01405  2455159.68840050   0.030348   0.009831
19c-3-01405  2455159.69979994   0.011101   0.009131
19c-3-01405  2455159.71566916   0.013064   0.008848
19c-3-01405  2455159.72663861   0.008482   0.008505

19e-3-08413  2454317.80314875  15.232668   0.006571
19e-3-08413  2454317.81518867  15.219076   0.006151
19e-3-08413  2454317.82724859  15.216648   0.006120
19e-3-08413  2454317.83866852  15.238132   0.006207
19e-3-08413  2454317.85305842  15.226048   0.006104
19e-3-08413  2454317.86415835  15.218582   0.006083
19e-3-08413  2454317.87549827  15.233448   0.005928
19e-3-08413  2454317.88698819  15.375572   0.006710
19e-3-08413  2454319.87725311  15.231997   0.005784
19e-3-08413  2454319.88849301  15.232979   0.005854
19e-3-08413  2454319.89959292  15.224649   0.005764
19e-3-08413  2454319.91085282  15.224989   0.005802
19e-3-08413  2454319.92320272  15.225468   0.005850
19e-3-08413  2454319.93430262  15.227579   0.005860
19e-3-08413  2454319.94540253  15.232189   0.005849
19e-3-08413  2454319.95651243  15.231821   0.005866
19e-3-08413  2454320.73539551  15.212606   0.007141
19e-3-08413  2454320.74646541  15.218626   0.006705
19e-3-08413  2454320.75753531  15.221170   0.006297
19e-3-08413  2454320.76860521  15.225452   0.006130
19e-3-08413  2454320.78412506  15.221621   0.005935
19e-3-08413  2454320.79519496  15.216196   0.005839
19e-3-08413  2454320.80628486  15.220461   0.005765
19e-3-08413  2454320.81745475  15.217112   0.005598
19e-3-08413  2454321.74079578  15.220129   0.007120
19e-3-08413  2454321.75273566  15.222980   0.006608
19e-3-08413  2454321.76474554  15.236469   0.006451
19e-3-08413  2454321.77638542  15.217527   0.006212
19e-3-08413  2454321.79245526  15.217880   0.006031
19e-3-08413  2454321.80380514  15.223658   0.005812
19e-3-08413  2454321.81543503  15.214195   0.005826
19e-3-08413  2454321.82756490  15.223898   0.005772
19e-3-08413  2454323.73936377  15.286339   0.007278
19e-3-08413  2454323.75180363  15.420300   0.007295
19e-3-08413  2454323.76331349  15.536808   0.007654
19e-3-08413  2454323.77507335  15.538986   0.007532
19e-3-08413  2454323.78618322  15.405640   0.006678
19e-3-08413  2454323.79729308  15.289209   0.006032
19e-3-08413  2454323.80857295  15.221630   0.006019
19e-3-08413  2454323.82004281  15.218794   0.005695
19e-3-08413  2454324.80867055  15.223608   0.006390
19e-3-08413  2454324.81976040  15.229416   0.006245
19e-3-08413  2454324.83102026  15.223011   0.005981
19e-3-08413  2454324.84207012  15.219784   0.005937
19e-3-08413  2454324.85543995  15.222340   0.005913
19e-3-08413  2454324.86656980  15.223186   0.005794
19e-3-08413  2454324.87792966  15.222605   0.006053
19e-3-08413  2454324.90693928  15.223969   0.005988
19e-3-08413  2454325.73964821  15.222303   0.006722
19e-3-08413  2454325.75074806  15.214930   0.006384
19e-3-08413  2454325.76186791  15.221422   0.006385
19e-3-08413  2454325.77300775  15.108553   0.006001
19e-3-08413  2454330.82073756  15.212656   0.006389
19e-3-08413  2454331.83045888  15.226124   0.006723
19e-3-08413  2454331.84156867  15.211496   0.006828
19e-3-08413  2454331.85268846  15.224260   0.006673
19e-3-08413  2454331.86415825  15.224554   0.006698
19e-3-08413  2454332.78156050  15.231525   0.006504
19e-3-08413  2454332.80066012  15.218090   0.006581
19e-3-08413  2454332.81175991  15.222061   0.006508
19e-3-08413  2454332.82317968  15.228310   0.006841
19e-3-08413  2454332.85015915  15.230906   0.007517
19e-3-08413  2454332.86228891  15.237942   0.007328
19e-3-08413  2454332.87338869  15.223515   0.006105
19e-3-08413  2454332.88492846  15.246500   0.007314
19e-3-08413  2454332.92102774  15.232029   0.006369
19e-3-08413  2454332.93215752  15.228773   0.006891
19e-3-08413  2454332.94376729  15.306988   0.006879
19e-3-08413  2454332.95489707  15.470608   0.010122
19e-3-08413  2454334.72827051  15.228529   0.008069
19e-3-08413  2454334.73936027  15.217838   0.007934
19e-3-08413  2454334.75266998  15.218023   0.007200
19e-3-08413  2454334.76389974  15.231133   0.006685
19e-3-08413  2454334.83069831  15.221956   0.006044
19e-3-08413  2454334.84265806  15.222099   0.005996
19e-3-08413  2454334.85383782  15.226686   0.005957
19e-3-08413  2454334.86686754  15.220978   0.005785
19e-3-08413  2454335.73247864  15.213102   0.007355
19e-3-08413  2454335.74362839  15.217535   0.007294
19e-3-08413  2454335.75598812  15.211082   0.006673
19e-3-08413  2454335.76706787  15.217216   0.006627
19e-3-08413  2454336.75578550  15.212799   0.007292
19e-3-08413  2454336.76734524  15.218821   0.006909
19e-3-08413  2454336.77840498  15.232635   0.006514
19e-3-08413  2454336.78953473  15.229990   0.006785
19e-3-08413  2454336.86689294  15.222866   0.006342
19e-3-08413  2454336.87799268  15.219633   0.006394
19e-3-08413  2454336.88904243  15.215794   0.006439
19e-3-08413  2454336.90014217  15.222973   0.006219
19e-3-08413  2454338.77704730  15.227161   0.006584
19e-3-08413  2454338.78815702  15.225111   0.006256
19e-3-08413  2454338.80075671  15.284033   0.006239
19e-3-08413  2454339.73359334  15.226368   0.006985
19e-3-08413  2454339.74468305  15.225517   0.006677
19e-3-08413  2454339.75581277  15.213633   0.006426
19e-3-08413  2454339.76688249  15.221212   0.006311
19e-3-08413  2454339.91078882  15.226845   0.006003
19e-3-08413  2454339.92194853  15.229826   0.005986
19e-3-08413  2454339.93305825  15.225992   0.006031
19e-3-08413  2454339.94455795  15.226767   0.005864
19e-3-08413  2454340.74037733  15.219397   0.006759
19e-3-08413  2454340.75145704  15.219400   0.006422
19e-3-08413  2454340.76247675  15.224297   0.006379
19e-3-08413  2454340.77351646  15.219202   0.006379
19e-3-08413  2454356.73362156  15.213497   0.008524
19e-3-08413  2454356.74526112  15.227388   0.006720
19e-3-08413  2454356.75636070  15.226959   0.006853
19e-3-08413  2454356.76744028  15.221977   0.007024
19e-3-08413  2454356.78257970  15.232536   0.006245
19e-3-08413  2454356.79368928  15.238068   0.005981
19e-3-08413  2454356.80475886  15.244457   0.005922
19e-3-08413  2454356.81588844  15.235209   0.005910
19e-3-08413  2454359.75320412  15.648399   0.008921
19e-3-08413  2454359.76430368  15.469404   0.007926
19e-3-08413  2454359.77548323  15.314117   0.006950
19e-3-08413  2454359.78658279  15.219173   0.006979
19e-3-08413  2454359.80788194  15.228600   0.006750
19e-3-08413  2454359.81901150  15.231936   0.007209
19e-3-08413  2454359.83013105  15.219667   0.008522
19e-3-08413  2454359.84123061  15.220400   0.011916
19e-3-08413  2454361.72800423  15.231142   0.007441
19e-3-08413  2454361.73917377  15.233034   0.007150
19e-3-08413  2454361.75023331  15.217787   0.007400
19e-3-08413  2454361.76134286  15.235279   0.006583
19e-3-08413  2454362.72707291  15.214041   0.007013
19e-3-08413  2454362.73813245  15.222340   0.006812
19e-3-08413  2454362.74922199  15.225143   0.006541
19e-3-08413  2454362.76029153  15.227741   0.006539
19e-3-08413  2454362.78046069  15.224129   0.006369
19e-3-08413  2454362.79246019  15.229980   0.005901
19e-3-08413  2454362.80354973  15.223299   0.005902
19e-3-08413  2454362.81464926  15.228729   0.006029
19e-3-08413  2454363.73489065  15.232681   0.006825
19e-3-08413  2454363.74600018  15.214773   0.006673
19e-3-08413  2454363.75739970  15.225203   0.006397
19e-3-08413  2454363.76849923  15.223469   0.006257
19e-3-08413  2454367.74274693  15.221188   0.006424
19e-3-08413  2454367.75411643  15.224030   0.006206
19e-3-08413  2454367.76538593  15.219975   0.006106
19e-3-08413  2454367.77660543  15.228424   0.006067
19e-3-08413  2454367.79914443  15.230047   0.006108
19e-3-08413  2454367.81038393  15.225414   0.006386
19e-3-08413  2454367.82161343  15.235296   0.006283
19e-3-08413  2454367.83284293  15.227283   0.006059
19e-3-08413  2454368.75374176  15.229664   0.006595
19e-3-08413  2454368.76496125  15.230804   0.006290
19e-3-08413  2454368.77617075  15.228750   0.006192
19e-3-08413  2454368.78739024  15.220072   0.006119
19e-3-08413  2454368.80731935  15.233849   0.006173
19e-3-08413  2454368.81854884  15.239588   0.006049
19e-3-08413  2454368.82978834  15.231777   0.005991
19e-3-08413  2454368.84105783  15.229862   0.006086
19e-3-08413  2454374.74378382  15.229006   0.006879
19e-3-08413  2454374.75500329  15.235613   0.007715
19e-3-08413  2454374.76648274  15.223549   0.006836
19e-3-08413  2454374.77845217  15.302961   0.006893
19e-3-08413  2454374.80109108  15.627384   0.008027
19e-3-08413  2454374.81233055  15.664087   0.008202
19e-3-08413  2454374.82361001  15.498034   0.007195
19e-3-08413  2454374.83500946  15.326103   0.006784
19e-3-08413  2454374.85495851  15.227072   0.006140
19e-3-08413  2454374.86624797  15.229855   0.006926
19e-3-08413  2454374.87748743  15.227337   0.006720
19e-3-08413  2454374.88904688  15.231218   0.006722
19e-3-08413  2454375.72116692  15.220537   0.007542
19e-3-08413  2454375.73227638  15.221642   0.007659
19e-3-08413  2454375.74344584  15.221354   0.007246
19e-3-08413  2454375.75484529  15.228601   0.007026
19e-3-08413  2454375.77601427  15.225779   0.006851
19e-3-08413  2454376.75414690  15.220484   0.006573
19e-3-08413  2454376.76522636  15.225155   0.006616
19e-3-08413  2454376.77697579  15.230955   0.006628
19e-3-08413  2454377.72279959  15.227982   0.007241
19e-3-08413  2454377.73388905  15.215979   0.007397
19e-3-08413  2454377.74731839  15.230078   0.007098
19e-3-08413  2454377.75838785  15.232370   0.007005
19e-3-08413  2454379.86173384  15.264122   0.010874
19e-3-08413  2454380.73998992  15.222658   0.007114
19e-3-08413  2454380.75150934  15.227221   0.006982
19e-3-08413  2454380.76551864  15.228340   0.007127
19e-3-08413  2454380.77672808  15.223267   0.007068
19e-3-08413  2454383.80791442  15.202497   0.013513
19e-3-08413  2454383.81926384  15.230272   0.006622
19e-3-08413  2454383.83036328  15.226797   0.007090
19e-3-08413  2454383.84149271  15.224344   0.006957
19e-3-08413  2454384.79031400  15.226048   0.009309
19e-3-08413  2454384.80144343  15.212549   0.006699
19e-3-08413  2454384.81302283  15.237587   0.006854
19e-3-08413  2454384.82416226  15.362465   0.007632
19e-3-08413  2454386.76408185  15.217850   0.006367
19e-3-08413  2454386.77531126  15.224030   0.006457
19e-3-08413  2454386.78654068  15.215025   0.006358
19e-3-08413  2454386.79785009  15.229856   0.006396
19e-3-08413  2454387.72720163  15.227453   0.007098
19e-3-08413  2454387.73842104  15.212923   0.006700
19e-3-08413  2454387.74962046  15.217659   0.006610
19e-3-08413  2454387.76082987  15.225050   0.006607
19e-3-08413  2454387.78137880  15.225151   0.006445
19e-3-08413  2454387.79268821  15.220644   0.006235
19e-3-08413  2454387.80390762  15.226379   0.006278
19e-3-08413  2454387.81521703  15.215651   0.006719
19e-3-08413  2454389.72171692  15.233109   0.006729
19e-3-08413  2454389.73300633  15.229809   0.006655
19e-3-08413  2454389.74438573  15.231298   0.006587
19e-3-08413  2454389.75583512  15.220760   0.006436
19e-3-08413  2454389.77766397  15.225611   0.006266
19e-3-08413  2454389.78909337  15.227615   0.006569
19e-3-08413  2454389.80031278  15.223030   0.008327
19e-3-08413  2454389.81154218  15.223892   0.006870
19e-3-08413  2454390.72012418  15.452482   0.008854
19e-3-08413  2454390.73657331  15.275383   0.007644
19e-3-08413  2454390.74786271  15.228443   0.006833
19e-3-08413  2454390.75925211  15.222870   0.006760
19e-3-08413  2454393.79278072  15.222975   0.008535
19e-3-08413  2454393.80467008  15.222137   0.007879
19e-3-08413  2454393.81590948  15.220396   0.008410
19e-3-08413  2454393.82766885  15.226898   0.008905
19e-3-08413  2454395.78127417  15.230030   0.006398
19e-3-08413  2454395.79249356  15.227068   0.006518
19e-3-08413  2454395.80368296  15.221857   0.006483
19e-3-08413  2454395.81577231  15.225294   0.006330
19e-3-08413  2454397.71974986  15.222557   0.006443
19e-3-08413  2454397.73096926  15.225496   0.006377
19e-3-08413  2454397.74220865  15.223747   0.006180
19e-3-08413  2454397.75359804  15.220345   0.006134
19e-3-08413  2454398.73857491  15.221458   0.007498
19e-3-08413  2454398.75026428  15.226622   0.007953
19e-3-08413  2454398.76191365  15.226082   0.008637
19e-3-08413  2454398.77402299  15.215193   0.009307
19e-3-08413  2454398.79858167  15.225311   0.008919
19e-3-08413  2454398.81016104  15.226448   0.007906
19e-3-08413  2454398.82177042  15.230249   0.007875
19e-3-08413  2454398.83377977  15.228010   0.009141
19e-3-08413  2454399.70957246  15.226923   0.007308
19e-3-08413  2454399.72088185  15.226681   0.007111
19e-3-08413  2454399.73210125  15.219997   0.006683
19e-3-08413  2454399.74333064  15.216696   0.006960
19e-3-08413  2454400.72522756  15.371189   0.007761
19e-3-08413  2454400.73645695  15.507931   0.008061
19e-3-08413  2454400.74776634  15.570749   0.008216
19e-3-08413  2454400.75900573  15.472176   0.007704
19e-3-08413  2454401.71109422  15.213144   0.007163
19e-3-08413  2454401.72232361  15.229630   0.006891
19e-3-08413  2454401.74969213  15.222288   0.008213
19e-3-08413  2454401.76091152  15.225988   0.007164
19e-3-08413  2454402.70910020  15.213074   0.008391
19e-3-08413  2454402.72033959  15.228558   0.007902
19e-3-08413  2454402.73153898  15.222239   0.006809
19e-3-08413  2454402.74277837  15.223963   0.006254
19e-3-08413  2454403.71370581  15.226681   0.007094
19e-3-08413  2454403.72500520  15.222572   0.006914
19e-3-08413  2454403.73619459  15.225100   0.006666
19e-3-08413  2454403.74791396  15.217926   0.006946
19e-3-08413  2454406.71467345  15.221910   0.007093
19e-3-08413  2454406.72588284  15.215078   0.006957
19e-3-08413  2454406.73709223  15.223015   0.008520
19e-3-08413  2454429.71050913  15.218529   0.007492
19e-3-08413  2454429.72262854  15.222109   0.007341
19e-3-08413  2454429.73383800  15.222876   0.007271
19e-3-08413  2454429.74563743  15.231186   0.007837
19e-3-08413  2454629.00522822  15.231148   0.006062
19e-3-08413  2454629.01985877  15.227932   0.006091
19e-3-08413  2454629.03372929  15.233067   0.006057
19e-3-08413  2454629.04501972  15.222063   0.005886
19e-3-08413  2454629.05726018  15.224848   0.005866
19e-3-08413  2454629.06871061  15.227581   0.005929
19e-3-08413  2454629.08318115  15.233078   0.005969
19e-3-08413  2454629.09494159  15.227077   0.005887
19e-3-08413  2454629.99161500  15.442608   0.007461
19e-3-08413  2454630.00324543  15.553869   0.007909
19e-3-08413  2454630.01445584  15.536579   0.007629
19e-3-08413  2454630.02584626  15.403236   0.007110
19e-3-08413  2454630.03817672  15.273943   0.006238
19e-3-08413  2454630.04935713  15.220118   0.005908
19e-3-08413  2454630.06062755  15.229347   0.005887
19e-3-08413  2454630.07226798  15.235104   0.006198
19e-3-08413  2454630.97334097  15.222548   0.006002
19e-3-08413  2454630.98456138  15.223295   0.006162
19e-3-08413  2454630.99575179  15.219376   0.006106
19e-3-08413  2454631.00716220  15.222603   0.006211
19e-3-08413  2454631.02049268  15.226177   0.005943
19e-3-08413  2454631.03182310  15.222157   0.006069
19e-3-08413  2454631.04310351  15.228447   0.005934
19e-3-08413  2454631.05432391  15.223698   0.005861
19e-3-08413  2454631.06657436  15.221273   0.005927
19e-3-08413  2454631.07797477  15.233845   0.006024
19e-3-08413  2454631.08921518  15.227257   0.005909
19e-3-08413  2454631.10039558  15.236992   0.005940
19e-3-08413  2454631.98667744  15.228123   0.006073
19e-3-08413  2454631.99786784  15.233231   0.005984
19e-3-08413  2454632.00924825  15.225937   0.006051
19e-3-08413  2454632.02043865  15.229551   0.006081
19e-3-08413  2454632.03383912  15.225422   0.006148
19e-3-08413  2454632.04507952  15.230200   0.006260
19e-3-08413  2454632.05626992  15.230324   0.006104
19e-3-08413  2454632.06756032  15.226980   0.006033
19e-3-08413  2454632.99305298  15.219385   0.006408
19e-3-08413  2454633.00427338  15.228266   0.006605
19e-3-08413  2454633.01547377  15.215826   0.007157
19e-3-08413  2454633.02673416  15.225391   0.007354
19e-3-08413  2454633.03885458  15.223974   0.008082
19e-3-08413  2454633.05024498  15.229753   0.006850
19e-3-08413  2454633.06149538  15.224840   0.006935
19e-3-08413  2454633.07303578  15.234625   0.008843
19e-3-08413  2454634.00228794  15.225010   0.005607
19e-3-08413  2454634.01390834  15.221903   0.005568
19e-3-08413  2454634.02577874  15.228662   0.005647
19e-3-08413  2454634.03752915  15.233961   0.005700
19e-3-08413  2454634.04978957  15.229437   0.005711
19e-3-08413  2454634.06100995  15.230885   0.005704
19e-3-08413  2454634.07286036  15.229692   0.005707
19e-3-08413  2454634.08410074  15.240458   0.008973
19e-3-08413  2454634.08499077  15.233541   0.005811
19e-3-08413  2454731.72351338  15.226112   0.006589
19e-3-08413  2454731.73475289  15.218109   0.006303
19e-3-08413  2454731.74568241  15.222586   0.006275
19e-3-08413  2454731.75997179  15.228298   0.005885
19e-3-08413  2454732.72025953  15.228874   0.006794
19e-3-08413  2454732.73117904  15.228529   0.006426
19e-3-08413  2454732.74612838  15.227121   0.006066
19e-3-08413  2454732.75706790  15.230162   0.006029
19e-3-08413  2454734.72378978  15.232538   0.006870
19e-3-08413  2454734.73502927  15.216679   0.006307
19e-3-08413  2454734.74623876  15.230001   0.006038
19e-3-08413  2454734.75746825  15.232237   0.005939
19e-3-08413  2454739.81460275  15.228056   0.005887
19e-3-08413  2454739.82591221  15.231075   0.005703
19e-3-08413  2454739.83736167  15.226616   0.005795
19e-3-08413  2454739.84896111  15.226412   0.005875
19e-3-08413  2454740.73133881  15.231321   0.006396
19e-3-08413  2454740.74256827  15.223104   0.006334
19e-3-08413  2454740.75374773  15.231071   0.006243
19e-3-08413  2454740.77032693  15.234755   0.005969
19e-3-08413  2454744.71143400  15.234556   0.006091
19e-3-08413  2454744.72256345  15.235100   0.005821
19e-3-08413  2454744.73710272  15.233717   0.005660
19e-3-08413  2454744.74802218  15.231287   0.005596
19e-3-08413  2454745.73157310  15.232624   0.006401
19e-3-08413  2454745.74281253  15.234344   0.006084
19e-3-08413  2454745.76865124  15.231466   0.005939
19e-3-08413  2454746.71016392  15.214506   0.007170
19e-3-08413  2454746.71184384  15.226307   0.007014
19e-3-08413  2454746.72350325  15.228636   0.006744
19e-3-08413  2454746.73621261  15.223616   0.006391
19e-3-08413  2454747.69323420  15.224697   0.010301
19e-3-08413  2454747.70439363  15.221554   0.008424
19e-3-08413  2454747.72011284  15.231417   0.007739
19e-3-08413  2454747.73134227  15.221720   0.007110
19e-3-08413  2454748.69446324  15.228682   0.008711
19e-3-08413  2454748.70631264  15.216295   0.007849
19e-3-08413  2454748.72128187  15.228844   0.007118
19e-3-08413  2454748.73247130  15.230204   0.006965
19e-3-08413  2454749.72066069  15.216232   0.006729
19e-3-08413  2454749.74340952  15.220343   0.011983
19e-3-08413  2454749.75665884  15.223942   0.010066
19e-3-08413  2454751.72942696  15.224216   0.007218
19e-3-08413  2454751.74056638  15.230602   0.007643
19e-3-08413  2454751.75247577  15.227760   0.007469
19e-3-08413  2454751.76529510  15.221767   0.006088
19e-3-08413  2454752.73136482  15.225334   0.006757
19e-3-08413  2454752.74279423  15.230057   0.007156
19e-3-08413  2454752.75558356  15.231468   0.006957
19e-3-08413  2454752.76684297  15.231251   0.006208
19e-3-08413  2454752.78048226  15.222731   0.005986
19e-3-08413  2454752.79170167  15.235878   0.006042
19e-3-08413  2454752.80282109  15.222544   0.005931
19e-3-08413  2454752.83024966  15.232769   0.006222
19e-3-08413  2454753.70413396  15.232140   0.007902
19e-3-08413  2454753.71525338  15.229952   0.007118
19e-3-08413  2454753.72634280  15.219402   0.007023
19e-3-08413  2454753.74215197  15.234348   0.006766
19e-3-08413  2454753.75873110  15.231430   0.006301
19e-3-08413  2454753.76987052  15.224905   0.006196
19e-3-08413  2454753.78118993  15.228670   0.006185
19e-3-08413  2454753.79545918  15.230001   0.006287
19e-3-08413  2454754.75868858  15.226606   0.008580
19e-3-08413  2454754.77138792  15.251364   0.011849
19e-3-08413  2454754.78415724  15.225471   0.008438
19e-3-08413  2454754.79529666  15.218426   0.008069
19e-3-08413  2454755.71759802  15.236753   0.006489
19e-3-08413  2454755.72975737  15.222628   0.011206
19e-3-08413  2454755.74090678  15.234194   0.010566
19e-3-08413  2454755.75861585  15.235579   0.006749
19e-3-08413  2454755.77520497  15.232763   0.007170
19e-3-08413  2454755.78634438  15.235657   0.006835
19e-3-08413  2454755.79749379  15.232731   0.006083
19e-3-08413  2454755.80867320  15.202518   0.014088
19e-3-08413  2454757.69210332  15.217020   0.007224
19e-3-08413  2454757.70328272  15.226480   0.006790
19e-3-08413  2454757.71444213  15.225023   0.006582
19e-3-08413  2454757.72797141  15.238342   0.006214
19e-3-08413  2454757.74306061  15.229168   0.006011
19e-3-08413  2454757.75419001  15.226419   0.005913
19e-3-08413  2454757.76535942  15.228544   0.005923
19e-3-08413  2454757.77855872  15.228233   0.006120
19e-3-08413  2454758.69885966  15.229485   0.007236
19e-3-08413  2454758.71023906  15.224165   0.006665
19e-3-08413  2454758.72464829  15.228701   0.006277
19e-3-08413  2454758.73913751  15.234549   0.005992
19e-3-08413  2454758.75816650  15.240063   0.005849
19e-3-08413  2454758.76931590  15.231245   0.005888
19e-3-08413  2454758.78056530  15.233547   0.005870
19e-3-08413  2454758.79345461  15.230978   0.005915
19e-3-08413  2454759.68884675  15.585899   0.010325
19e-3-08413  2454759.70000615  15.689205   0.010194
19e-3-08413  2454759.71112555  15.557228   0.008592
19e-3-08413  2454759.72602476  15.332060   0.006674
19e-3-08413  2454759.73917405  15.223488   0.006145
19e-3-08413  2454759.75030346  15.224884   0.006082
19e-3-08413  2454759.76149286  15.222301   0.005998
19e-3-08413  2454759.77454216  15.229475   0.006152
19e-3-08413  2454760.68767321  15.229326   0.007714
19e-3-08413  2454760.69862262  15.226400   0.007224
19e-3-08413  2454760.70962203  15.226227   0.006809
19e-3-08413  2454760.72314131  15.231930   0.006647
19e-3-08413  2454760.73914045  15.228725   0.006358
19e-3-08413  2454760.77005879  15.228197   0.006144
19e-3-08413  2454760.78104820  15.229458   0.006014
19e-3-08413  2454760.79216760  15.240871   0.006106
19e-3-08413  2454760.80605686  15.229094   0.006132
19e-3-08413  2454761.68408968  15.211561   0.009046
19e-3-08413  2454761.69523908  15.217197   0.007563
19e-3-08413  2454761.70662846  15.227842   0.006975
19e-3-08413  2454761.72115768  15.230038   0.006709
19e-3-08413  2454770.74563968  15.236628   0.006013
19e-3-08413  2454770.75831899  15.237028   0.006841
19e-3-08413  2454770.77089831  15.238991   0.006205
19e-3-08413  2454770.78182772  15.234695   0.006133
19e-3-08413  2454771.68514885  15.224421   0.007638
19e-3-08413  2454771.69604826  15.228716   0.007021
19e-3-08413  2454771.70688767  15.220308   0.006649
19e-3-08413  2454771.72125689  15.226973   0.006309
19e-3-08413  2454771.73404620  15.227850   0.006161
19e-3-08413  2454771.75622500  15.222128   0.006101
19e-3-08413  2454771.76715441  15.220037   0.006175
19e-3-08413  2454771.77830381  15.222914   0.006046
19e-3-08413  2454771.79448293  15.223673   0.006389
19e-3-08413  2454772.68344489  15.220932   0.007484
19e-3-08413  2454772.69439430  15.229380   0.006695
19e-3-08413  2454772.70560369  15.228783   0.006308
19e-3-08413  2454772.72063288  15.228796   0.006083
19e-3-08413  2454772.74813139  15.232368   0.005920
19e-3-08413  2454772.75907080  15.230770   0.005851
19e-3-08413  2454772.77004021  15.235197   0.005861
19e-3-08413  2454772.78259953  15.238451   0.005929
19e-3-08413  2454773.69228043  15.225889   0.007843
19e-3-08413  2454773.70312985  15.222788   0.007314
19e-3-08413  2454773.71401926  15.226082   0.008294
19e-3-08413  2454773.72650859  15.226456   0.007397
19e-3-08413  2454773.75547702  15.236622   0.006645
19e-3-08413  2454773.76640643  15.226252   0.006597
19e-3-08413  2454773.77752583  15.235130   0.006422
19e-3-08413  2454773.79013515  15.228832   0.006331
19e-3-08413  2454774.68319703  15.229099   0.009894
19e-3-08413  2454774.69428644  15.219790   0.008933
19e-3-08413  2454774.70512585  15.237049   0.007373
19e-3-08413  2454774.71763518  15.229424   0.007461
19e-3-08413  2454774.77040234  15.571783   0.015987
19e-3-08413  2454776.70021869  15.228800   0.007250
19e-3-08413  2454776.71107810  15.225584   0.006778
19e-3-08413  2454776.72628729  15.226315   0.006703
19e-3-08413  2454776.73773668  15.231358   0.006513
19e-3-08413  2454777.72314395  15.237694   0.006001
19e-3-08413  2454777.73407336  15.232887   0.005832
19e-3-08413  2454777.74580274  15.231030   0.005742
19e-3-08413  2454777.75669216  15.239407   0.005738
19e-3-08413  2454784.68468670  15.220913   0.008053
19e-3-08413  2454784.70335573  15.212883   0.008862
19e-3-08413  2454784.72049484  15.215240   0.006312
19e-3-08413  2454784.73151426  15.237612   0.007560
19e-3-08413  2454905.12292108  15.213688   0.006704
19e-3-08413  2454905.13579159  15.220566   0.006343
19e-3-08413  2454905.14698203  15.225540   0.006140
19e-3-08413  2454905.15792247  15.222383   0.006583
19e-3-08413  2454921.10495849  15.235037   0.006442
19e-3-08413  2454921.11637904  15.224634   0.007356
19e-3-08413  2454921.12871963  15.227007   0.006279
19e-3-08413  2454921.14056020  15.227716   0.006670
19e-3-08413  2454924.05723222  15.223482   0.007353
19e-3-08413  2454924.06809275  15.222628   0.006894
19e-3-08413  2454947.05171822  15.225405   0.006274
19e-3-08413  2454947.06268880  15.218151   0.006358
19e-3-08413  2454947.07366939  15.213596   0.006115
19e-3-08413  2454947.08459997  15.209335   0.006370
19e-3-08413  2454947.09888074  15.344410   0.006576
19e-3-08413  2454947.10979132  15.521038   0.007414
19e-3-08413  2454947.12065190  15.664865   0.008091
19e-3-08413  2454947.13166249  15.622360   0.007877
19e-3-08413  2454948.05739199  15.232220   0.006919
19e-3-08413  2454948.06831258  15.224232   0.006788
19e-3-08413  2454948.07928317  15.234884   0.006906
19e-3-08413  2454948.09016375  15.223400   0.006440
19e-3-08413  2454948.10379448  15.237638   0.006963
19e-3-08413  2454948.11504508  15.229046   0.006565
19e-3-08413  2454948.12622568  15.241430   0.006306
19e-3-08413  2454948.13706625  15.233555   0.005929
19e-3-08413  2454959.05325572  15.234060   0.006634
19e-3-08413  2454959.06548636  15.230997   0.006957
19e-3-08413  2454959.07692696  15.220337   0.006590
19e-3-08413  2454959.09271778  15.221155   0.006764
19e-3-08413  2454960.05724822  15.234747   0.006353
19e-3-08413  2454960.06874882  15.236240   0.006689
19e-3-08413  2454960.07962939  15.238325   0.006393
19e-3-08413  2454960.09050996  15.222681   0.006106
19e-3-08413  2454960.10183055  15.227249   0.007184
19e-3-08413  2454960.11366117  15.227310   0.006832
19e-3-08413  2454960.96200538  15.217716   0.007217
19e-3-08413  2454960.97293594  15.211494   0.008685
19e-3-08413  2454960.98386651  15.233959   0.013248
19e-3-08413  2454961.06372067  15.229763   0.005884
19e-3-08413  2454961.07458123  15.226513   0.006945
19e-3-08413  2454961.08543179  15.222376   0.005699
19e-3-08413  2454961.09665238  15.228476   0.005768
19e-3-08413  2454962.07323306  15.212692   0.005879
19e-3-08413  2454962.08423362  15.225740   0.005977
19e-3-08413  2454962.09698428  15.206034   0.010256
19e-3-08413  2454962.10794485  15.211027   0.009417
19e-3-08413  2454975.00145907  15.231094   0.006146
19e-3-08413  2454975.01227958  15.233208   0.005811
19e-3-08413  2454975.02313010  15.235573   0.005833
19e-3-08413  2454975.03463065  15.236065   0.005812
19e-3-08413  2454986.97722792  15.224333   0.006376
19e-3-08413  2454986.98941843  15.217625   0.006301
19e-3-08413  2454987.00044889  15.224684   0.006313
19e-3-08413  2454987.01144936  15.219568   0.006131
19e-3-08413  2454987.02478991  15.229525   0.006243
19e-3-08413  2454987.03609039  15.211517   0.006217
19e-3-08413  2454987.04697084  15.223713   0.006152
19e-3-08413  2454987.05830132  15.214256   0.006076
19e-3-08413  2454987.06935178  15.215321   0.005990
19e-3-08413  2454987.08976264  15.215086   0.005993
19e-3-08413  2454987.10422324  15.212122   0.005932
19e-3-08413  2454987.11524370  15.214069   0.005987
19e-3-08413  2454988.03149182  15.230186   0.006150
19e-3-08413  2454988.04824252  15.221090   0.006100
19e-3-08413  2454988.05941298  15.221298   0.006183
19e-3-08413  2454988.07036343  15.233969   0.006243
19e-3-08413  2454988.08304395  15.230127   0.006103
19e-3-08413  2454988.09397440  15.299719   0.005990
19e-3-08413  2454988.10488486  15.416231   0.006617
19e-3-08413  2454988.11609532  15.552095   0.007211
19e-3-08413  2454990.06778482  15.237999   0.006006
19e-3-08413  2454990.07896527  15.226818   0.006075
19e-3-08413  2454990.08990571  15.224077   0.006380
19e-3-08413  2454990.10081615  15.237015   0.005982
19e-3-08413  2454991.90814774  15.229431   0.005995
19e-3-08413  2454991.91907817  15.236347   0.007185
19e-3-08413  2454991.93000860  15.222942   0.006430
19e-3-08413  2454991.94517919  15.223732   0.006225
19e-3-08413  2454991.95936974  15.228594   0.005873
19e-3-08413  2454991.97033017  15.225735   0.005749
19e-3-08413  2454991.98124060  15.222301   0.005780
19e-3-08413  2454991.99262104  15.223572   0.005825
19e-3-08413  2454995.94960057  15.216740   0.006947
19e-3-08413  2454995.96068097  15.215427   0.006721
19e-3-08413  2454995.97192138  15.217939   0.007348
19e-3-08413  2454995.98356181  15.224115   0.006575
19e-3-08413  2454995.99681229  15.225475   0.006632
19e-3-08413  2454996.00836271  15.226908   0.006310
19e-3-08413  2454996.01929311  15.231621   0.006626
19e-3-08413  2454996.03049352  15.231647   0.006934
19e-3-08413  2454996.04238395  15.229692   0.006540
19e-3-08413  2454996.05486441  15.215805   0.006866
19e-3-08413  2454996.06581481  15.225712   0.006866
19e-3-08413  2454996.07684521  15.225819   0.006712
19e-3-08413  2454998.07877686  15.232023   0.005778
19e-3-08413  2454998.08984725  15.239523   0.005933
19e-3-08413  2454998.10120765  15.237955   0.005837
19e-3-08413  2454998.11224804  15.232206   0.005872
19e-3-08413  2454998.98440840  15.497765   0.006763
19e-3-08413  2454998.99542878  15.663860   0.007413
19e-3-08413  2454999.00635916  15.644176   0.007478
19e-3-08413  2454999.01725953  15.480709   0.006568
19e-3-08413  2454999.02881993  15.304569   0.005996
19e-3-08413  2454999.03984031  15.227482   0.005738
19e-3-08413  2454999.05078069  15.225544   0.005859
19e-3-08413  2454999.06173107  15.220287   0.007211
19e-3-08413  2454999.08580190  15.222464   0.005612
19e-3-08413  2454999.09676227  15.224594   0.005730
19e-3-08413  2454999.10793266  15.233969   0.005586
19e-3-08413  2454999.11923305  15.233202   0.005967
19e-3-08413  2455001.91377655  15.233191   0.006133
19e-3-08413  2455001.92478691  15.224079   0.006316
19e-3-08413  2455001.93810734  15.215151   0.006058
19e-3-08413  2455001.95007773  15.221584   0.006060
19e-3-08413  2455002.05131101  15.228073   0.007612
19e-3-08413  2455002.06268138  15.211632   0.007548
19e-3-08413  2455002.07381174  15.221228   0.008062
19e-3-08413  2455002.08496210  15.222437   0.007235
19e-3-08413  2455002.09617246  15.222437   0.008080
19e-3-08413  2455002.10709282  15.218390   0.006951
19e-3-08413  2455002.11826318  15.226805   0.007332
19e-3-08413  2455002.12912353  15.208233   0.008782
19e-3-08413  2455010.93174940  15.223600   0.005317
19e-3-08413  2455010.94263968  15.236395   0.005370
19e-3-08413  2455010.95355996  15.237347   0.005304
19e-3-08413  2455010.96454024  15.234652   0.005320
19e-3-08413  2455011.00025116  15.225714   0.005344
19e-3-08413  2455011.01337149  15.231148   0.005425
19e-3-08413  2455011.02436178  15.229864   0.005379
19e-3-08413  2455011.03632208  15.225983   0.005395
19e-3-08413  2455013.92906286  15.212440   0.006126
19e-3-08413  2455013.94017312  15.223482   0.006060
19e-3-08413  2455013.95245340  15.227787   0.006011
19e-3-08413  2455013.96480369  15.230047   0.005744
19e-3-08413  2455014.97837687  15.249565   0.005593
19e-3-08413  2455014.98947712  15.247110   0.005601
19e-3-08413  2455015.00034736  15.246248   0.005495
19e-3-08413  2455015.01181762  15.241228   0.005648
19e-3-08413  2455020.93656614  15.232334   0.005843
19e-3-08413  2455020.94746633  15.228607   0.005730
19e-3-08413  2455020.95835652  15.232054   0.005734
19e-3-08413  2455020.96923671  15.224537   0.005585
19e-3-08413  2455021.91294287  15.231695   0.006681
19e-3-08413  2455021.93168318  15.232759   0.006834
19e-3-08413  2455021.94300337  15.234161   0.006996
19e-3-08413  2455021.95396355  15.228819   0.007118
19e-3-08413  2455021.96815379  15.230349   0.007313
19e-3-08413  2455021.97904397  15.240181   0.006247
19e-3-08413  2455021.99004415  15.228510   0.006141
19e-3-08413  2455022.00094433  15.233307   0.006396
19e-3-08413  2455022.01410455  15.232359   0.006578
19e-3-08413  2455022.02501473  15.232367   0.006374
19e-3-08413  2455022.03608492  15.225908   0.006558
19e-3-08413  2455022.04694510  15.229233   0.006209
19e-3-08413  2455023.00779067  15.241495   0.007129
19e-3-08413  2455023.01868084  15.238850   0.005898
19e-3-08413  2455023.02962101  15.235334   0.005594
19e-3-08413  2455023.04050118  15.242264   0.007278
19e-3-08413  2455023.05204136  15.235563   0.014283
19e-3-08413  2455027.86314725  15.232573   0.005782
19e-3-08413  2455027.87453739  15.233053   0.005792
19e-3-08413  2455027.88540751  15.231056   0.006317
19e-3-08413  2455027.89632764  15.232822   0.006057
19e-3-08413  2455027.90976780  15.229345   0.006550
19e-3-08413  2455027.92114793  15.224916   0.012884
19e-3-08413  2455031.86163669  15.238667   0.005997
19e-3-08413  2455031.87260678  15.224676   0.006038
19e-3-08413  2455031.88410687  15.227232   0.005909
19e-3-08413  2455031.89716698  15.232468   0.006339
19e-3-08413  2455031.90836707  15.226173   0.007055
19e-3-08413  2455031.96391752  15.233168   0.005934
19e-3-08413  2455031.97487760  15.225603   0.005860
19e-3-08413  2455031.98737770  15.220171   0.006007
19e-3-08413  2455032.89980462  15.234060   0.008416
19e-3-08413  2455032.91070470  15.238832   0.006599
19e-3-08413  2455032.94668495  15.239311   0.007678
19e-3-08413  2455032.95777503  15.234661   0.005946
19e-3-08413  2455032.96864511  15.237770   0.010096
19e-3-08413  2455032.98153520  15.211817   0.013851
19e-3-08413  2455033.00343536  15.236641   0.005950
19e-3-08413  2455033.01426543  15.240168   0.006082
19e-3-08413  2455033.02583552  15.231091   0.008536
19e-3-08413  2455033.03718560  15.239910   0.010232
19e-3-08413  2455033.04814567  15.234833   0.006764
19e-3-08413  2455033.05903575  15.234718   0.006606
19e-3-08413  2455033.07004583  15.227123   0.007523
19e-3-08413  2455033.84918103  15.230593   0.005572
19e-3-08413  2455033.86017110  15.228479   0.005731
19e-3-08413  2455033.87123117  15.226433   0.005471
19e-3-08413  2455033.88222123  15.223749   0.005553
19e-3-08413  2455036.79548577  15.236576   0.007985
19e-3-08413  2455036.80888582  15.235353   0.006157
19e-3-08413  2455036.82106586  15.238270   0.006122
19e-3-08413  2455036.83194590  15.232847   0.005873
19e-3-08413  2455039.86654282  15.227871   0.012419
19e-3-08413  2455039.87745283  15.228092   0.010103
19e-3-08413  2455039.88836284  15.234400   0.006396
19e-3-08413  2455048.78406534  15.228237   0.006528
19e-3-08413  2455048.79491526  15.230986   0.006472
19e-3-08413  2455048.80582518  15.232100   0.006414
19e-3-08413  2455048.81671511  15.227993   0.006327
19e-3-08413  2455050.74323980  15.223425   0.007179
19e-3-08413  2455050.75740968  15.207333   0.006950
19e-3-08413  2455050.76840958  15.225561   0.006825
19e-3-08413  2455050.77938948  15.219648   0.006267
19e-3-08413  2455050.79903931  15.219009   0.005875
19e-3-08413  2455050.80994921  15.225664   0.005796
19e-3-08413  2455050.82340909  15.224001   0.005714
19e-3-08413  2455050.83436900  15.222855   0.005681
19e-3-08413  2455050.90889833  15.273439   0.005890
19e-3-08413  2455050.92340820  15.225889   0.005713
19e-3-08413  2455050.93436810  15.225010   0.005646
19e-3-08413  2455050.94525801  15.224752   0.005647
19e-3-08413  2455051.85135951  15.240000   0.005599
19e-3-08413  2455051.86257940  15.243521   0.005502
19e-3-08413  2455051.87361929  15.242527   0.005483
19e-3-08413  2455051.88452919  15.248005   0.005516
19e-3-08413  2455057.75388652  15.228868   0.007196
19e-3-08413  2455057.82213550  15.231920   0.005849
19e-3-08413  2455057.83347533  15.225479   0.005748
19e-3-08413  2455057.84831510  15.226717   0.005770
19e-3-08413  2455057.86075492  15.237816   0.005752
19e-3-08413  2455058.76235101  15.229780   0.006563
19e-3-08413  2455058.77392082  15.226460   0.006178
19e-3-08413  2455058.78660062  15.226606   0.006119
19e-3-08413  2455058.79771045  15.227291   0.006054
19e-3-08413  2455059.74986496  15.228331   0.007002
19e-3-08413  2455059.76077478  15.226955   0.006619
19e-3-08413  2455059.77168460  15.231789   0.006149
19e-3-08413  2455059.78426439  15.231436   0.006257
19e-3-08413  2455059.81352390  15.228500   0.005825
19e-3-08413  2455059.82563370  15.234148   0.005827
19e-3-08413  2455059.83853348  15.230190   0.005893
19e-3-08413  2455059.84942330  15.230038   0.005747
19e-3-08413  2455060.74741790  15.228178   0.006487
19e-3-08413  2455060.75833771  15.224031   0.006418
19e-3-08413  2455060.77086749  15.217247   0.006261
19e-3-08413  2455060.78177729  15.220932   0.006195
19e-3-08413  2455061.76173967  15.541569   0.008700
19e-3-08413  2455061.77348945  15.410681   0.007272
19e-3-08413  2455061.78700920  15.271301   0.006522
19e-3-08413  2455061.79790900  15.236712   0.005843
19e-3-08413  2455061.81118876  15.242598   0.005756
19e-3-08413  2455061.82209856  15.239077   0.005639
19e-3-08413  2455061.83500832  15.247051   0.005779
19e-3-08413  2455061.84587812  15.240191   0.005657
19e-3-08413  2455064.89081791  15.226982   0.007387
19e-3-08413  2455064.90181767  15.236990   0.008122
19e-3-08413  2455064.91275744  15.231222   0.005847
19e-3-08413  2455066.73542763  15.238834   0.006355
19e-3-08413  2455066.74644738  15.316042   0.006390
19e-3-08413  2455066.76206703  15.493416   0.006774
19e-3-08413  2455066.77298678  15.588825   0.007021
19e-3-08413  2455068.72698099  15.234098   0.007059
19e-3-08413  2455068.73810072  15.233852   0.006676
19e-3-08413  2455068.75138040  15.237764   0.006399
19e-3-08413  2455068.76274013  15.233786   0.006244
19e-3-08413  2455069.72484641  15.235636   0.007392
19e-3-08413  2455069.73579614  15.236137   0.006636
19e-3-08413  2455069.74673586  15.238205   0.006342
19e-3-08413  2455069.75997553  15.235668   0.006282
19e-3-08413  2455070.72752090  15.216518   0.006667
19e-3-08413  2455070.73855062  15.224768   0.006149
19e-3-08413  2455070.75323024  15.215006   0.005951
19e-3-08413  2455070.76457994  15.216820   0.005708
19e-3-08413  2455071.72618470  15.232744   0.007253
19e-3-08413  2455071.73710440  15.240803   0.006683
19e-3-08413  2455071.75203401  15.246113   0.006371
19e-3-08413  2455071.76331371  15.270128   0.006188
19e-3-08413  2455073.74635929  15.239059   0.006647
19e-3-08413  2455073.75783896  15.233538   0.006560
19e-3-08413  2455073.77217856  15.231405   0.006300
19e-3-08413  2455073.78573818  15.229641   0.006098
19e-3-08413  2455073.79972778  15.232595   0.006816
19e-3-08413  2455073.81064747  15.233057   0.006027
19e-3-08413  2455073.82341711  15.224306   0.005861
19e-3-08413  2455073.83600676  15.225597   0.005897
19e-3-08413  2455074.73148112  15.231136   0.006923
19e-3-08413  2455074.74257080  15.218908   0.006461
19e-3-08413  2455074.75511044  15.225815   0.006153
19e-3-08413  2455074.77162996  15.231205   0.005941
19e-3-08413  2455075.73394170  15.216187   0.006513
19e-3-08413  2455075.74486137  15.219475   0.006305
19e-3-08413  2455075.75749100  15.216963   0.006015
19e-3-08413  2455075.76843067  15.224758   0.006098
19e-3-08413  2455075.78153028  15.217131   0.006087
19e-3-08413  2455075.79256995  15.213741   0.005923
19e-3-08413  2455075.80501958  15.217175   0.005762
19e-3-08413  2455075.81793920  15.218576   0.005782
19e-3-08413  2455077.72305107  15.219526   0.007139
19e-3-08413  2455077.73410072  15.228018   0.006631
19e-3-08413  2455077.74596035  15.232817   0.006508
19e-3-08413  2455077.75843996  15.230648   0.006228
19e-3-08413  2455078.72594938  15.228323   0.006969
19e-3-08413  2455078.73723902  15.233490   0.006610
19e-3-08413  2455078.74864866  15.234549   0.006325
19e-3-08413  2455078.76170824  15.229832   0.006014
19e-3-08413  2455079.74304650  15.233053   0.006275
19e-3-08413  2455079.75399614  15.224890   0.005990
19e-3-08413  2455079.76521578  15.231724   0.005886
19e-3-08413  2455079.77803536  15.227625   0.005805
19e-3-08413  2455080.75121317  15.229544   0.005840
19e-3-08413  2455080.76212280  15.226318   0.005783
19e-3-08413  2455080.77307244  15.218616   0.005650
19e-3-08413  2455080.78720197  15.223965   0.005624
19e-3-08413  2455081.72842017  15.237671   0.008667
19e-3-08413  2455081.73954979  15.242931   0.007596
19e-3-08413  2455081.75629921  15.242250   0.006560
19e-3-08413  2455081.77104871  15.231268   0.008923
19e-3-08413  2455081.78507823  15.239967   0.009056
19e-3-08413  2455081.79610786  15.221985   0.011047
19e-3-08413  2455081.80719748  15.312140   0.006791
19e-3-08413  2455081.82008704  15.458557   0.006832
19e-3-08413  2455081.83379657  15.571030   0.020453
19e-3-08413  2455081.84474619  15.527300   0.014237
19e-3-08413  2455081.85568582  15.408510   0.010076
19e-3-08413  2455081.87184527  15.241632   0.011837
19e-3-08413  2455081.88587479  15.243315   0.011648
19e-3-08413  2455081.90797403  15.256418   0.008636
19e-3-08413  2455081.91892365  15.254866   0.006690
19e-3-08413  2455082.78062388  15.225603   0.005604
19e-3-08413  2455082.79157349  15.227781   0.005656
19e-3-08413  2455082.80255311  15.232988   0.005595
19e-3-08413  2455082.81539266  15.229013   0.005750
19e-3-08413  2455083.76476923  15.233784   0.005718
19e-3-08413  2455083.77613883  15.232534   0.005678
19e-3-08413  2455083.78712844  15.233561   0.005686
19e-3-08413  2455083.79998798  15.236654   0.005685
19e-3-08413  2455105.84340533  15.216524   0.006735
19e-3-08413  2455105.85444480  15.211193   0.006359
19e-3-08413  2455105.86547427  15.215561   0.006266
19e-3-08413  2455105.87643375  15.219059   0.006431
19e-3-08413  2455106.76251100  15.227444   0.008053
19e-3-08413  2455106.77390044  15.237406   0.008599
19e-3-08413  2455106.78836974  15.240993   0.009015
19e-3-08413  2455106.82747785  15.232790   0.008029
19e-3-08413  2455106.84407704  15.225380   0.007613
19e-3-08413  2455106.85563648  15.229191   0.007071
19e-3-08413  2455106.87147572  15.228777   0.008038
19e-3-08413  2455106.88415510  15.235249   0.009596
19e-3-08413  2455109.73764516  15.223583   0.007148
19e-3-08413  2455109.77570327  15.231476   0.014117
19e-3-08413  2455109.78690271  15.217449   0.007385
19e-3-08413  2455109.79783217  15.221085   0.006684
19e-3-08413  2455109.80876163  15.219486   0.007143
19e-3-08413  2455109.82040105  15.225264   0.006460
19e-3-08413  2455109.83141050  15.229561   0.006136
19e-3-08413  2455109.84239996  15.227217   0.006328
19e-3-08413  2455119.69632516  15.216721   0.007263
19e-3-08413  2455119.70910449  15.231665   0.006596
19e-3-08413  2455119.72320375  15.224686   0.006259
19e-3-08413  2455119.73431317  15.228172   0.006170
19e-3-08413  2455124.74682697  15.216717   0.006001
19e-3-08413  2455124.75776639  15.220137   0.005998
19e-3-08413  2455124.77275559  15.220488   0.005890
19e-3-08413  2455124.78369500  15.224072   0.005882
19e-3-08413  2455126.69987217  15.222378   0.008088
19e-3-08413  2455126.71197152  15.225151   0.007335
19e-3-08413  2455126.72375088  15.216333   0.006491
19e-3-08413  2455126.73756014  15.219635   0.006308
19e-3-08413  2455127.70970780  15.202061   0.015709
19e-3-08413  2455127.72066721  15.205973   0.011809
19e-3-08413  2455127.73394650  15.215117   0.010935
19e-3-08413  2455127.74897569  15.218264   0.008020
19e-3-08413  2455127.75995510  15.213226   0.007203
19e-3-08413  2455127.77101450  15.218864   0.006510
19e-3-08413  2455127.78351383  15.210640   0.005923
19e-3-08413  2455128.69993440  15.544153   0.010057
19e-3-08413  2455128.71089381  15.399626   0.008254
19e-3-08413  2455128.72184322  15.281197   0.007450
19e-3-08413  2455128.73699240  15.231867   0.006768
19e-3-08413  2455129.73659842  15.219351   0.006156
19e-3-08413  2455129.74758783  15.226812   0.005972
19e-3-08413  2455129.75857723  15.224810   0.005936
19e-3-08413  2455129.76997662  15.226231   0.005855
19e-3-08413  2455130.72401504  15.218454   0.006942
19e-3-08413  2455130.73499444  15.227619   0.006790
19e-3-08413  2455130.74599385  15.220436   0.006688
19e-3-08413  2455130.76305292  15.220352   0.006465
19e-3-08413  2455131.69058274  15.215479   0.007072
19e-3-08413  2455131.70155215  15.231274   0.006599
19e-3-08413  2455131.71426146  15.230349   0.006341
19e-3-08413  2455131.72524086  15.228483   0.006255
19e-3-08413  2455132.68628884  15.193851   0.007311
19e-3-08413  2455132.69726825  15.216436   0.006752
19e-3-08413  2455132.71530727  15.209997   0.006278
19e-3-08413  2455132.73032646  15.212860   0.006088
19e-3-08413  2455133.69384429  15.426910   0.008762
19e-3-08413  2455133.70506368  15.556166   0.008674
19e-3-08413  2455133.71794299  15.557207   0.007930
19e-3-08413  2455133.72893239  15.431740   0.007321
19e-3-08413  2455134.69853990  15.225647   0.006887
19e-3-08413  2455134.71051925  15.223862   0.006249
19e-3-08413  2455134.72339855  15.219675   0.006079
19e-3-08413  2455134.73461795  15.221926   0.005878
19e-3-08413  2455135.69525596  15.230919   0.007036
19e-3-08413  2455135.71009516  15.229683   0.006295
19e-3-08413  2455135.72265448  15.223484   0.006005
19e-3-08413  2455135.73363389  15.222235   0.005926
19e-3-08413  2455135.74772313  15.224327   0.005772
19e-3-08413  2455135.75868253  15.222809   0.005673
19e-3-08413  2455135.76967194  15.224392   0.005691
19e-3-08413  2455135.78245125  15.228083   0.005967
19e-3-08413  2455136.70952112  15.214695   0.008867
19e-3-08413  2455136.72293039  15.224554   0.007200
19e-3-08413  2455136.73444977  15.225775   0.006496
19e-3-08413  2455137.69735775  15.211821   0.007142
19e-3-08413  2455137.70858714  15.203049   0.006395
19e-3-08413  2455137.72152644  15.207325   0.006028
19e-3-08413  2455137.73910549  15.212130   0.006025
19e-3-08413  2455138.69424396  15.239782   0.007034
19e-3-08413  2455138.70530336  15.321623   0.006649
19e-3-08413  2455138.71650276  15.446398   0.007062
19e-3-08413  2455138.73553173  15.581282   0.007498
19e-3-08413  2455143.69581563  15.240713   0.008752
19e-3-08413  2455143.70746501  15.231653   0.010177
19e-3-08413  2455143.71904439  15.267303   0.010562
19e-3-08413  2455143.73235368  15.391514   0.009242
19e-3-08413  2455144.71174155  15.219912   0.007627
19e-3-08413  2455144.72279096  15.228954   0.008943
19e-3-08413  2455151.69529565  15.216429   0.006705
19e-3-08413  2455151.70756502  15.226143   0.006430
19e-3-08413  2455151.72164430  15.225983   0.006103
19e-3-08413  2455151.73373367  15.217136   0.006030
19e-3-08413  2455159.68285507  15.256571   0.007704
19e-3-08413  2455159.69382454  15.222013   0.006979
19e-3-08413  2455159.70523398  15.227133   0.006773
19e-3-08413  2455159.72107321  15.224211   0.006500

==> table2.dat <==
19b-2-01387  2455400.48627516  -0.004435  -0.003378
19b-2-01387  2455400.48765247  -0.004891  -0.002420
19b-2-01387  2455400.48898358  -0.000015  -0.002487
19b-2-01387  2455400.49030299  -0.010349  -0.003015
19b-2-01387  2455400.49164559   0.000510  -0.002725
19b-2-01387  2455400.49296500  -0.001346  -0.002354
19b-2-01387  2455400.49428451   0.007714  -0.002129
19b-2-01387  2455400.49561551  -0.004495  -0.001427
19b-2-01387  2455400.49694652   0.003535  -0.002120
19b-2-01387  2455400.49827753   0.003678  -0.001106
19b-2-01387  2455400.49960864   0.003689  -0.000928
19b-2-01387  2455400.50093964   0.001830  -0.003591
19b-2-01387  2455400.50227065  -0.005845  -0.001971
19b-2-01387  2455400.50359006  -0.004831  -0.002097
19b-2-01387  2455400.50490957   0.006755  -0.002349
19b-2-01387  2455400.50624057   0.000390  -0.000496
19b-2-01387  2455400.50757158   0.000166  -0.003006
19b-2-01387  2455400.50891419  -0.006647  -0.003999
19b-2-01387  2455400.51023370  -0.000299  -0.001203
19b-2-01387  2455400.51155310   0.000222  -0.002088
19b-2-01387  2455400.51287251   0.002599  -0.001659
19b-2-01387  2455400.51421512   0.004398  -0.003792
19b-2-01387  2455400.51552302   0.000528  -0.002011
19b-2-01387  2455400.51685403   0.003473  -0.002495
19b-2-01387  2455400.51817354   0.001476  -0.002189
19b-2-01387  2455400.51950455  -0.006096  -0.003691
19b-2-01387  2455400.52082395   0.008951  -0.004287
19b-2-01387  2455400.52216656  -0.000855  -0.005247
19b-2-01387  2455400.52350917   0.002931  -0.001175
19b-2-01387  2455400.52482868   0.002687  -0.000675
19b-2-01387  2455400.52615968  -0.002246  -0.003213
19b-2-01387  2455400.52749069   0.001726  -0.000593
19b-2-01387  2455400.52881010   0.007067  -0.002763
19b-2-01387  2455400.53014121  -0.002890  -0.004890
19b-2-01387  2455400.53147221  -0.000344  -0.001685
19b-2-01387  2455400.53280322  -0.000757  -0.001855
19b-2-01387  2455400.53413423  -0.005480  -0.003494
19b-2-01387  2455400.53546523  -0.000089  -0.001266
19b-2-01387  2455400.53678474  -0.004657  -0.003083
19b-2-01387  2455400.53811575  -0.000000  -0.002789
19b-2-01387  2455400.53943516  -0.001842  -0.003860
19b-2-01387  2455400.54076626  -0.008530  -0.001427
19b-2-01387  2455400.54209727  -0.006349  -0.004002
19b-2-01387  2455400.54342828   0.004105  -0.004765
19b-2-01387  2455400.54475929   0.005114  -0.003560
19b-2-01387  2455400.54609029   0.010141  -0.003266
19b-2-01387  2455400.54740980   0.018155  -0.004106
19b-2-01387  2455400.54872921   0.028789  -0.001730
19b-2-01387  2455400.55007182   0.040102  -0.003768
19b-2-01387  2455400.55139132   0.056148  -0.002753
19b-2-01387  2455400.55272233   0.067354  -0.003198
19b-2-01387  2455400.55404174   0.085039  -0.001613
19b-2-01387  2455400.55537274   0.097697  -0.003712
19b-2-01387  2455400.55669225   0.121018  -0.002838
19b-2-01387  2455400.55801166   0.131306  -0.003500
19b-2-01387  2455400.55934277   0.150411  -0.004089
19b-2-01387  2455400.56068527   0.177691  -0.002611
19b-2-01387  2455400.56201638   0.189480  -0.004536
19b-2-01387  2455400.56333579   0.201261  -0.004914
19b-2-01387  2455400.56466680   0.232726  -0.003131
19b-2-01387  2455400.56664601   0.271383  -0.003005
19b-2-01387  2455400.56802331   0.301817  -0.002327
19b-2-01387  2455400.56935432   0.321359  -0.003308
19b-2-01387  2455400.57068533   0.342184  -0.004868
19b-2-01387  2455400.57200484   0.357839  -0.001713
19b-2-01387  2455400.57334744   0.400591  -0.001501
19b-2-01387  2455400.57467845   0.418549  -0.004605
19b-2-01387  2455400.57599786   0.441254  -0.004599
19b-2-01387  2455400.57734046   0.458904  -0.004433
19b-2-01387  2455400.57867157   0.488725  -0.006531
19b-2-01387  2455400.57999098   0.493885  -0.003349
19b-2-01387  2455400.58133359   0.515855  -0.001957
19b-2-01387  2455400.58265299   0.523147  -0.004342
19b-2-01387  2455400.58398410   0.528469  -0.003542
19b-2-01387  2455400.58531511   0.524062  -0.004180
19b-2-01387  2455400.58664612   0.505869  -0.003824
19b-2-01387  2455400.58797712   0.488009  -0.002706
19b-2-01387  2455400.58929663   0.464194  -0.000818
19b-2-01387  2455400.59063914   0.452240  -0.004875
19b-2-01387  2455400.59195864   0.433854  -0.004414
19b-2-01387  2455400.59328965   0.411545  -0.003092
19b-2-01387  2455400.59462066   0.376977  -0.001510
19b-2-01387  2455400.59594017   0.361022  -0.003045
19b-2-01387  2455400.59725957   0.334660  -0.002447
19b-2-01387  2455400.59857908   0.305949  -0.002480
19b-2-01387  2455400.59991009   0.277467  -0.002575
19b-2-01387  2455400.60124109   0.256721  -0.002560
19b-2-01387  2455400.60256050   0.229483  -0.003031
19b-2-01387  2455400.60389161   0.217198  -0.004063
19b-2-01387  2455400.60523422   0.189520  -0.004055
19b-2-01387  2455400.60655362   0.172502  -0.002586
19b-2-01387  2455400.60787303   0.145332  -0.001276
19b-2-01387  2455400.60919254   0.125559  -0.003183
19b-2-01387  2455400.61053515   0.118040  -0.004648
19b-2-01387  2455400.61186615   0.108099  -0.002386
19b-2-01387  2455400.61319716   0.087489  -0.002286
19b-2-01387  2455400.61451667   0.071497  -0.002548
19b-2-01387  2455400.61584767   0.062708  -0.002779
19b-2-01387  2455400.61719028   0.045334  -0.002065
19b-2-01387  2455400.61852129   0.035769  -0.004097
19b-2-01387  2455400.61981760   0.017668  -0.001134
19b-2-01387  2455400.62114860   0.022516  -0.001712
19b-2-01387  2455400.62246811   0.007046  -0.004350
19b-2-01387  2455400.62379912  -0.000365  -0.003455
19b-2-01387  2455400.62513012   0.005143  -0.004821
19b-2-01387  2455400.62647273  -0.004915  -0.004118
19b-2-01387  2455400.62779214  -0.004854  -0.002835
19b-2-01387  2455400.62911165  -0.002013  -0.002813
19b-2-01387  2455400.63045425   0.001516  -0.001959
19b-2-01387  2455400.63177366   0.002103  -0.001705
19b-2-01387  2455400.63310467  -0.005479  -0.001874
19b-2-01387  2455400.63443568   0.002138  -0.000791
19b-2-01387  2455400.63576678   0.003299  -0.002093
19b-2-01387  2455400.63708619   0.003676  -0.001027
19b-2-01387  2455400.63841720   0.001021  -0.002872
19b-2-01387  2455400.63973670  -0.010012  -0.001706
19b-2-01387  2455400.64106771   0.002992  -0.003404
19b-2-01387  2455400.64239872  -0.001102  -0.004320
19b-2-01387  2455400.64372973   0.008911  -0.002852
19b-2-01387  2455400.64506073  -0.006580  -0.001241

19e-3-08413  2455406.39623156  -0.003231  -0.003007
19e-3-08413  2455406.39790976   0.004226  -0.001822
19e-3-08413  2455406.40042136   0.006078  -0.002239
19e-3-08413  2455406.40211116   0.010039  -0.003261
19e-3-08413  2455406.40382416   0.001464  -0.002151
19e-3-08413  2455406.40553716   0.002545  -0.001704
19e-3-08413  2455406.40723846  -0.007952  -0.001726
19e-3-08413  2455406.40895146   0.017235  -0.002548
19e-3-08413  2455406.41066446  -0.000401  -0.001986
19e-3-08413  2455406.41237736  -0.000000  -0.003223
19e-3-08413  2455406.41410196  -0.008472  -0.001894
19e-3-08413  2455406.41581486  -0.004227  -0.003298
19e-3-08413  2455406.41828016   0.002169  -0.002119
19e-3-08413  2455406.41995846  -0.003736  -0.003760
19e-3-08413  2455406.42167136  -0.002329  -0.001200
19e-3-08413  2455406.42339596  -0.000944  -0.002094
19e-3-08413  2455406.42509726   0.002103  -0.002826
19e-3-08413  2455406.42682185  -0.000994  -0.002474
19e-3-08413  2455406.42852325   0.006785  -0.002869
19e-3-08413  2455406.43023615  -0.002317  -0.001660
19e-3-08413  2455406.43196075   0.001070  -0.001772
19e-3-08413  2455406.43366215  -0.011194  -0.001835
19e-3-08413  2455406.43627785  -0.001135  -0.002234
19e-3-08413  2455406.43796765   0.011818  -0.001590
19e-3-08413  2455406.43968065   0.031060  -0.001348
19e-3-08413  2455406.44140515   0.008764  -0.004582
19e-3-08413  2455406.44312975   0.006231  -0.002153
19e-3-08413  2455406.44483105   0.012163  -0.003711
19e-3-08413  2455406.44655565   0.006361  -0.002671
19e-3-08413  2455406.44826855   0.019160  -0.002762
19e-3-08413  2455406.44999315   0.025200  -0.003236
19e-3-08413  2455406.45170605   0.041755  -0.003099
19e-3-08413  2455406.45418295   0.056181  -0.002176
19e-3-08413  2455406.45588435   0.074316  -0.002139
19e-3-08413  2455406.45759725   0.079275  -0.002073
19e-3-08413  2455406.45931025   0.101009  -0.003034
19e-3-08413  2455406.46102325   0.121709  -0.004700
19e-3-08413  2455406.46273615   0.149538  -0.003662
19e-3-08413  2455406.46444915   0.151430  -0.004368
19e-3-08413  2455406.46617365   0.172589  -0.003742
19e-3-08413  2455406.46788664   0.183176  -0.004073
19e-3-08413  2455406.46959964   0.207823  -0.002287
19e-3-08413  2455406.47208804   0.236359  -0.004168
19e-3-08413  2455406.47378944   0.236414  -0.005348
19e-3-08413  2455406.47550234   0.255694  -0.002478
19e-3-08413  2455406.47721534   0.271394  -0.001859
19e-3-08413  2455406.47892834   0.266007  -0.004278
19e-3-08413  2455406.48064124   0.274197  -0.002409
19e-3-08413  2455406.48235424   0.273438  -0.001745
19e-3-08413  2455406.48405564   0.270027  -0.001985
19e-3-08413  2455406.48578014   0.278949  -0.003711
19e-3-08413  2455406.48748154   0.257417  -0.003265
19e-3-08413  2455406.48995844   0.226589  -0.002838
19e-3-08413  2455406.49163664   0.239366  -0.002752
19e-3-08413  2455406.49336114   0.216126  -0.002332
19e-3-08413  2455406.49506254   0.197539  -0.001846
19e-3-08413  2455406.49678714   0.206757  -0.002443
19e-3-08413  2455406.49850004   0.181066  -0.002279
19e-3-08413  2455406.50022464   0.158882  -0.002603
19e-3-08413  2455406.50193754   0.132999  -0.001774
19e-3-08413  2455406.50363893   0.113948  -0.002958
19e-3-08413  2455406.50535193   0.093057  -0.004014
19e-3-08413  2455406.50788663   0.064847  -0.003066
19e-3-08413  2455406.50958803   0.061225  -0.002464
19e-3-08413  2455406.51128943   0.044733  -0.002418
19e-3-08413  2455406.51301393   0.031110  -0.002123
19e-3-08413  2455406.51471533   0.014574  -0.002217
19e-3-08413  2455406.51642833   0.009594  -0.003102
19e-3-08413  2455406.51814123   0.003395  -0.002954
19e-3-08413  2455406.51985423  -0.017935  -0.003845
19e-3-08413  2455406.52155563  -0.002050  -0.004562
19e-3-08413  2455406.52328013  -0.000925  -0.003959
19e-3-08413  2455406.52581483  -0.006738  -0.002016
19e-3-08413  2455406.52749313  -0.008344  -0.002528
19e-3-08413  2455406.52920603  -0.011022  -0.001484
19e-3-08413  2455406.53091903  -0.001341  -0.001211
19e-3-08413  2455406.53263203   0.007279  -0.002395
19e-3-08413  2455406.53434503   0.001796  -0.001755
19e-3-08413  2455406.53605802   0.010568  -0.004410
19e-3-08413  2455406.53777102   0.005482  -0.001686
19e-3-08413  2455406.53948402  -0.003357  -0.001501
19e-3-08413  2455406.54119702   0.018154  -0.002104
19e-3-08413  2455405.54635871  -0.004537  -0.003059
19e-3-08413  2455405.54902081  -0.005579  -0.002657
19e-3-08413  2455405.55074531  -0.000453  -0.000962
19e-3-08413  2455405.55249301   0.004017  -0.002303
19e-3-08413  2455405.55425221   0.006680  -0.002432
19e-3-08413  2455405.55599991   0.002287  -0.002015
19e-3-08413  2455405.55774762   0.005056  -0.001821
19e-3-08413  2455405.55949532  -0.000021  -0.002445
19e-3-08413  2455405.56124302  -0.007320  -0.001739
19e-3-08413  2455405.56299072   0.003826  -0.002220
19e-3-08413  2455405.56473832   0.009612  -0.001517
19e-3-08413  2455405.56729622  -0.007423  -0.001626
19e-3-08413  2455405.56903232  -0.000943  -0.002072
19e-3-08413  2455405.57078002  -0.001356  -0.002960
19e-3-08413  2455405.57251612  -0.001872  -0.001552
19e-3-08413  2455405.57426383  -0.002315  -0.002110
19e-3-08413  2455405.57602313  -0.005918  -0.002006
19e-3-08413  2455405.57777083   0.000383  -0.000805
19e-3-08413  2455405.57953003   0.002737  -0.001493
19e-3-08413  2455405.58127773  -0.000628  -0.001783
19e-3-08413  2455405.58301383   0.002602  -0.002232
19e-3-08413  2455405.58551383   0.005419  -0.002982
19e-3-08413  2455405.58723833  -0.002977  -0.001399
19e-3-08413  2455405.58898603  -0.001985  -0.000912
19e-3-08413  2455405.59073373   0.000481  -0.003600
19e-3-08413  2455405.59248143  -0.010297  -0.001110
19e-3-08413  2455405.59422914  -0.002451  -0.001719
19e-3-08413  2455405.59598834   0.004756  -0.001722
19e-3-08413  2455405.59773604   0.004979  -0.001310
19e-3-08413  2455405.59948374   0.002193  -0.001270
19e-3-08413  2455405.60123144   0.004331  -0.002017
19e-3-08413  2455405.60370834   0.003007  -0.003044
19e-3-08413  2455405.60544444  -0.000994  -0.001856
19e-3-08413  2455405.60719214   0.003910  -0.002434
19e-3-08413  2455405.60892824   0.006519  -0.003879
19e-3-08413  2455405.61067584   0.019101  -0.008296
19e-3-08413  2455405.61242354   0.046603  -0.005324
19e-3-08413  2455405.61417125   0.053033  -0.003826
19e-3-08413  2455405.61591895   0.067334  -0.001929
19e-3-08413  2455405.61766665   0.092585  -0.004040
19e-3-08413  2455405.61940275   0.113846  -0.010701
19e-3-08413  2455405.62189115   0.148549  -0.002994
19e-3-08413  2455405.62362725   0.182603  -0.004479
19e-3-08413  2455405.62537495   0.191278  -0.004265
19e-3-08413  2455405.62712265   0.165218  -0.002791
19e-3-08413  2455405.62885875   0.240538  -0.003813
19e-3-08413  2455405.63060645   0.281148  -0.004136
19e-3-08413  2455405.63235415   0.323588  -0.007592
19e-3-08413  2455405.63410186   0.342665  -0.000949
19e-3-08413  2455405.63584956   0.390305  -0.002427
19e-3-08413  2455405.63760876   0.408159  -0.003631
19e-3-08413  2455405.64014346   0.456845  -0.002094
19e-3-08413  2455405.64187966   0.485640  -0.002009
19e-3-08413  2455405.64363886   0.492536  -0.001587
19e-3-08413  2455405.64537496   0.503911  -0.001893
19e-3-08413  2455405.64712266   0.501105  -0.001858
19e-3-08413  2455405.64887036   0.481791  -0.006572
19e-3-08413  2455405.65060646   0.473624  -0.002750
19e-3-08413  2455405.65235416   0.458069  -0.001508
19e-3-08413  2455405.65410186   0.426663  -0.002013
19e-3-08413  2455405.65586107   0.404274  -0.001025
19e-3-08413  2455405.65833797   0.353236  -0.004484
19e-3-08413  2455405.66007407   0.319196  -0.004817
19e-3-08413  2455405.66182177   0.292499  -0.002044
19e-3-08413  2455405.66356947   0.260901  -0.001895
19e-3-08413  2455405.66531717   0.217970  -0.001339
19e-3-08413  2455405.66705327   0.179419  -0.004463
19e-3-08413  2455405.66881247   0.127065  -0.001986
19e-3-08413  2455405.67056017   0.104109  -0.001644
19e-3-08413  2455405.67230787   0.104199  -0.001946
19e-3-08413  2455405.67405557   0.070119  -0.002251
19e-3-08413  2455405.67653238   0.043479  -0.001750
19e-3-08413  2455405.67826848   0.027601  -0.003284
19e-3-08413  2455405.68001618   0.011339  -0.001451
19e-3-08413  2455405.68177548   0.000474  -0.002126
19e-3-08413  2455405.68351158  -0.000139  -0.002169
19e-3-08413  2455405.68525928  -0.004345  -0.002692
19e-3-08413  2455405.68700698  -0.013772  -0.001996
19e-3-08413  2455405.68877778  -0.008403  -0.002158
19e-3-08413  2455405.69051388  -0.011555  -0.004066
19e-3-08413  2455405.69224998   0.001147  -0.001544
19e-3-08413  2455405.69473838  -0.003533  -0.002272
19e-3-08413  2455405.69646298  -0.013468  -0.001766
19e-3-08413  2455405.69821068   0.001409  -0.001326
19e-3-08413  2455405.69996989   0.001321  -0.001730
19e-3-08413  2455405.70172919   0.010389  -0.001903
19e-3-08413  2455405.70346529   0.009441  -0.001847
19e-3-08413  2455405.70521299   0.009230  -0.001880
19e-3-08413  2455405.70696069  -0.007888  -0.002134

==> table3.dat <==
2455052.46739  -0.009048   0.032536
2455052.47251  -0.069899   0.030423
2455052.47420  -0.082956   0.031990
2455052.47662   0.013271   0.034807
2455052.47755   0.016216   0.031659
2455052.47848   0.024894   0.031567
2455052.47942   0.013607   0.032017
2455052.48035   0.022168   0.031840
2455052.48128   0.033233   0.033865
2455052.48221   0.007264   0.026240
2455052.48315  -0.000003   0.026647
2455052.48408  -0.018806   0.026381
2455052.48502   0.010607   0.026546
2455052.48595  -0.008577   0.026885
2455052.48688   0.021200   0.026901
2455052.48781  -0.002510   0.026952
2455052.48875  -0.054774   0.025183
2455052.48968  -0.041793   0.025696
2455052.49062   0.017452   0.026482
2455052.49155   0.000838   0.027426
2455052.49248  -0.014938   0.028491
2455052.49341   0.049698   0.028403
2455052.49434  -0.007547   0.025996
2455052.49528  -0.038898   0.025500
2455052.49621   0.022158   0.026618
2455052.49714  -0.004832   0.026253
2455052.49807  -0.044506   0.027590
2455052.49900  -0.046970   0.027609
2455052.49994  -0.028869   0.027581
2455052.50087  -0.018217   0.026719
2455052.50180  -0.012616   0.029837
2455052.50273  -0.014013   0.028872
2455052.50366  -0.028478   0.028557
2455052.50460  -0.014994   0.031116
2455052.50553  -0.004601   0.028237
2455052.50646   0.006166   0.028150
2455052.50740  -0.049387   0.027916
2455052.50833  -0.002954   0.028087
2455052.50926   0.009319   0.030568
2455052.51020  -0.041685   0.029007
2455052.51113  -0.009145   0.030098
2455052.51206  -0.041904   0.029478
2455052.51300   0.025423   0.028315
2455052.51393  -0.039089   0.029297
2455052.51486  -0.015881   0.031567
2455052.51580   0.008384   0.032593
2455052.51673   0.032442   0.031668
2455052.51766   0.028563   0.030297
2455052.51859   0.029463   0.029758
2455052.51953   0.039396   0.032767
2455052.52046   0.054139   0.031663
2455052.52139   0.082762   0.032369
2455052.52232   0.015755   0.031093
2455052.52326   0.125627   0.033546
2455052.52419   0.162885   0.032513
2455052.52512   0.069356   0.032692
2455052.52605   0.154897   0.032407
2455052.52699   0.172433   0.032482
2455052.52792   0.161180   0.034192
2455052.52885   0.185670   0.033124
2455052.52978   0.187679   0.032098
2455052.53072   0.213481   0.033011
2455052.53165   0.217862   0.031633
2455052.53258   0.306855   0.034197
2455052.53352   0.246072   0.032710
2455052.53445   0.280578   0.033079
2455052.53538   0.297714   0.034529
2455052.53631   0.298794   0.033700
2455052.53725   0.359874   0.037218
2455052.53818   0.319464   0.033420
2455052.53911   0.479922   0.039644
2455052.54005   0.463501   0.038090
2455052.54098   0.373019   0.037808
2455052.54191   0.442384   0.035077
2455052.54285   0.456662   0.037116
2455052.54378   0.483138   0.037645
2455052.54472   0.510946   0.038663
2455052.54565   0.484070   0.039270
2455052.54658   0.516949   0.040002
2455052.54752   0.533721   0.036676
2455052.54845   0.507723   0.037046
2455052.54938   0.507993   0.036879
2455052.55031   0.578304   0.036998
2455052.55125   0.527974   0.036410
2455052.55218   0.507782   0.036968
2455052.55311   0.478659   0.035453
2455052.55405   0.525345   0.037819
2455052.55498   0.565078   0.036702
2455052.55592   0.469621   0.034036
2455052.55685   0.471415   0.034686
2455052.55778   0.472311   0.035475
2455052.55872   0.427187   0.034267
2455052.55965   0.516609   0.035680
2455052.56059   0.430320   0.035129
2455052.56152   0.398749   0.032892
2455052.56245   0.356094   0.031206
2455052.56339   0.346853   0.031302
2455052.56432   0.322744   0.032324
2455052.56526   0.342141   0.032278
2455052.56619   0.320034   0.032600
2455052.56712   0.316605   0.033450
2455052.56806   0.278055   0.031352
2455052.56899   0.252969   0.033121
2455052.56992   0.259310   0.032456
2455052.57085   0.200726   0.033338
2455052.57179   0.200520   0.030232
2455052.57272   0.181221   0.030131
2455052.57365   0.181571   0.030841
2455052.57458   0.133305   0.030934
2455052.57551   0.130821   0.029523
2455052.57645   0.076222   0.029458
2455052.57738   0.098295   0.027600
2455052.57831   0.094041   0.029618
2455052.57924   0.033281   0.030262
2455052.58017   0.039862   0.027727
2455052.58111   0.065643   0.030126
2455052.58204   0.041719   0.030553
2455052.58297   0.025460   0.029686
2455052.59138  -0.018725   0.028411
2455052.59231   0.009242   0.029700
2455052.59325   0.010346   0.029198
2455052.59418   0.011091   0.031235
2455052.59511  -0.019447   0.031694
2455052.59604   0.019602   0.030084
2455052.59698   0.005228   0.029488
2455052.59791  -0.030935   0.029186
2455052.59884  -0.030807   0.030378
2455052.59977  -0.008257   0.031447
2455052.60071  -0.011627   0.029955
2455052.60164  -0.038470   0.029937
2455052.60257  -0.004424   0.030262
2455052.60350   0.014467   0.030705
2455052.60444   0.022766   0.030419
2455052.60537  -0.016512   0.029607
2455052.60630  -0.006312   0.028908
2455052.60724  -0.000318   0.029402
2455052.60817  -0.017773   0.030618
2455052.60910   0.019852   0.029706
2455052.61004   0.033558   0.031470
2455052.61097  -0.016108   0.030146
2455052.61190   0.013335   0.030677
2455052.61284   0.012743   0.030212
2455052.61377  -0.026759   0.029896
2455052.61470  -0.047211   0.029575
2455052.61564   0.006984   0.031538
2455052.61657   0.004562   0.030388
2455052.61751   0.032097   0.032750
2455052.61844   0.020972   0.029961
2455052.61937   0.008703   0.033971
2455052.62031   0.012811   0.029827
2455052.62124   0.030981   0.030743
2455052.62217  -0.033289   0.029904
2455052.62311   0.011640   0.030214
2455052.62404  -0.007475   0.030169
2455052.62497   0.045031   0.031064
2455052.62590   0.007370   0.029187
2455052.62684   0.031213   0.031655
2455052.62777  -0.021348   0.030074
2455052.62870   0.041859   0.031705
2455052.62964   0.031501   0.031741
2455052.63057   0.008702   0.029844
2455052.63151   0.019129   0.031298
2455052.63244  -0.007027   0.032142
2455052.63337   0.012338   0.032655
2455052.63430  -0.007679   0.030981
2455052.63523   0.010722   0.030853
2455052.63617   0.016754   0.030807
2455052.63710  -0.007363   0.029531
2455052.63803   0.027689   0.029859
2455052.63897   0.039544   0.032835
2455052.63990  -0.032183   0.030433
2455052.64083   0.045068   0.030971
2455052.64177   0.021762   0.032320
2455052.64270   0.051731   0.031707
2455052.64363   0.076993   0.032936
2455052.67080   0.010685   0.031307
2455052.67180   0.017793   0.037826
2455052.67300   0.003158   0.033474
2455052.67403   0.060311   0.031535
2455052.67524  -0.011302   0.032365
2455052.67617   0.092795   0.032617
2455052.67711  -0.019149   0.031466
2455052.67804   0.005991   0.033446
2455052.67897   0.027973   0.033188
2455052.67990   0.057527   0.032858
2455052.68083   0.014654   0.033739
2455052.68176   0.026762   0.033886
2455052.68269  -0.018593   0.032705
2455052.68363   0.050956   0.033998
2455052.68461   0.066612   0.034632
2455052.68560  -0.012895   0.034024


==> tableA2.dat <==
19a-1-02980  2454317.82863842  14.846761   0.004826
19a-1-02980  2454317.84010834  14.844511   0.004894
19a-1-02980  2454317.85444823  14.841317   0.004806
19a-1-02980  2454317.86554815  14.841995   0.004741
19a-1-02980  2454317.87688806  14.841087   0.004712
19a-1-02980  2454317.88838798  14.845623   0.004776
19a-1-02980  2454319.87864131  14.838199   0.004654
19a-1-02980  2454319.88989121  14.835666   0.004622
19a-1-02980  2454319.90115110  14.831602   0.004549
19a-1-02980  2454319.91225100  14.840444   0.004594
19a-1-02980  2454319.92459088  14.836176   0.004584
19a-1-02980  2454319.93569078  14.839590   0.004644
19a-1-02980  2454319.94679068  14.835472   0.004594
19a-1-02980  2454319.95790057  14.843118   0.004666
19a-1-02980  2454320.73677303  14.855230   0.005445
19a-1-02980  2454320.74784292  14.870718   0.005184
19a-1-02980  2454320.75892281  14.872128   0.004974
19a-1-02980  2454320.77005270  14.862844   0.004887
19a-1-02980  2454320.78550254  14.844006   0.004677
19a-1-02980  2454320.79658243  14.839737   0.004644
19a-1-02980  2454320.80767232  14.838796   0.004566
19a-1-02980  2454320.81884220  14.839973   0.004506
19a-1-02980  2454321.74216249  14.844686   0.005461
19a-1-02980  2454321.75413236  14.854280   0.005305
19a-1-02980  2454321.76667223  14.840202   0.004970
19a-1-02980  2454321.77778210  14.844636   0.004887
19a-1-02980  2454321.79384193  14.846561   0.004737
19a-1-02980  2454321.80573180  14.848707   0.004715
19a-1-02980  2454321.81681168  14.854319   0.004698
19a-1-02980  2454321.82960154  14.852612   0.004663
19a-1-02980  2454323.74094888  14.848865   0.005433
19a-1-02980  2454323.75317872  14.844392   0.005206
19a-1-02980  2454323.76469857  14.844687   0.004916
19a-1-02980  2454323.77646842  14.848498   0.004871
19a-1-02980  2454323.78757828  14.858662   0.004801
19a-1-02980  2454323.79868814  14.849281   0.004638
19a-1-02980  2454323.80994800  14.848299   0.004667
19a-1-02980  2454324.81005479  14.838768   0.004962
19a-1-02980  2454324.82113464  14.835163   0.005073
19a-1-02980  2454324.83239448  14.844867   0.004768
19a-1-02980  2454324.84345433  14.843708   0.004752
19a-1-02980  2454324.85682415  14.841941   0.004673
19a-1-02980  2454324.86794400  14.843686   0.004836
19a-1-02980  2454324.87931384  14.837145   0.004774
19a-1-02980  2454324.90848344  14.840051   0.004778
19a-1-02980  2454325.74101170  14.836501   0.005137
19a-1-02980  2454325.75213154  14.840528   0.004989
19a-1-02980  2454325.76325138  14.847731   0.004937
19a-1-02980  2454325.77439122  14.845275   0.004980
19a-1-02980  2454330.82211694  14.842449   0.005176
19a-1-02980  2454331.83184745  14.841951   0.005239
19a-1-02980  2454331.84295723  14.837343   0.005105
19a-1-02980  2454331.85406701  14.834683   0.005106
19a-1-02980  2454331.86558678  14.837502   0.005165
19a-1-02980  2454332.78293830  14.836994   0.005051
19a-1-02980  2454332.80204790  14.838818   0.005160
19a-1-02980  2454332.81313768  14.842296   0.005040
19a-1-02980  2454332.82462744  14.849008   0.005269
19a-1-02980  2454332.85153688  14.845057   0.005931
19a-1-02980  2454332.86367663  14.841013   0.005541
19a-1-02980  2454332.87477641  14.840631   0.004951
19a-1-02980  2454332.88630617  14.843678   0.005736
19a-1-02980  2454332.92239542  14.848544   0.005214
19a-1-02980  2454332.93353519  14.846496   0.005172
19a-1-02980  2454332.94514495  14.839609   0.005512
19a-1-02980  2454332.95627472  14.843465   0.005763
19a-1-02980  2454334.72964673  14.836453   0.005853
19a-1-02980  2454334.74073648  14.836675   0.005935
19a-1-02980  2454334.75417618  14.846248   0.005469
19a-1-02980  2454334.76527594  14.841085   0.005247
19a-1-02980  2454334.82074470  14.834411   0.004971
19a-1-02980  2454334.83282444  14.840859   0.004822
19a-1-02980  2454334.84403419  14.839775   0.004759
19a-1-02980  2454334.85521394  14.843143   0.004770
19a-1-02980  2454334.86824365  14.840344   0.004574
19a-1-02980  2454335.73384405  14.844026   0.005452
19a-1-02980  2454335.74629377  14.844425   0.005909
19a-1-02980  2454335.75736351  14.845115   0.005290
19a-1-02980  2454335.76845326  14.845272   0.005120
19a-1-02980  2454336.75756008  14.841045   0.005699
19a-1-02980  2454336.76870982  14.837355   0.005265
19a-1-02980  2454336.77975955  14.843516   0.005330
19a-1-02980  2454336.79088929  14.848923   0.005389
19a-1-02980  2454336.86826744  14.847874   0.005045
19a-1-02980  2454336.87934717  14.840031   0.005111
19a-1-02980  2454336.89042691  14.836032   0.004903
19a-1-02980  2454336.90152664  14.839150   0.004869
19a-1-02980  2454338.76735055  14.839545   0.005355
19a-1-02980  2454338.77847026  14.842258   0.005075
19a-1-02980  2454338.78952998  14.842116   0.004885
19a-1-02980  2454339.73496554  14.846931   0.005399
19a-1-02980  2454339.74605525  14.848786   0.005260
19a-1-02980  2454339.75718496  14.846733   0.004974
19a-1-02980  2454339.76824467  14.841891   0.004886
19a-1-02980  2454339.91217088  14.841111   0.004753
19a-1-02980  2454339.92331058  14.838536   0.004734
19a-1-02980  2454339.93444029  14.831319   0.004752
19a-1-02980  2454339.94592999  14.835433   0.004660
19a-1-02980  2454340.74175873  14.864070   0.005277
19a-1-02980  2454340.75282843  14.853303   0.005093
19a-1-02980  2454340.76384813  14.848453   0.005013
19a-1-02980  2454340.77487783  14.836469   0.004912
19a-1-02980  2454356.73499070  14.833390   0.006547
19a-1-02980  2454356.74662025  14.850184   0.005019
19a-1-02980  2454356.75771982  14.845406   0.005181
19a-1-02980  2454356.76878939  14.840132   0.005907
19a-1-02980  2454356.78392880  14.847363   0.004793
19a-1-02980  2454356.79502837  14.850696   0.004695
19a-1-02980  2454356.80612795  14.850647   0.004652
19a-1-02980  2454356.81724751  14.846805   0.004639
19a-1-02980  2454359.75457108  14.845840   0.005365
19a-1-02980  2454359.76565064  14.843626   0.005400
19a-1-02980  2454359.77683018  14.847493   0.005253
19a-1-02980  2454359.78792973  14.840678   0.005831
19a-1-02980  2454359.80923887  14.846408   0.005382
19a-1-02980  2454359.82035842  14.852431   0.006013
19a-1-02980  2454359.83148796  14.847053   0.006679
19a-1-02980  2454359.84259751  14.839519   0.008030
19a-1-02980  2454361.72935981  14.844954   0.005596
19a-1-02980  2454361.74052934  14.839435   0.005498
19a-1-02980  2454361.75158888  14.847218   0.005577
19a-1-02980  2454361.76268841  14.852790   0.005238
19a-1-02980  2454362.72842780  14.846438   0.005457
19a-1-02980  2454362.73948733  14.842684   0.005317
19a-1-02980  2454362.75057686  14.844272   0.005248
19a-1-02980  2454362.76164640  14.843270   0.005121
19a-1-02980  2454362.78181554  14.838681   0.004954
19a-1-02980  2454362.79382503  14.846817   0.004667
19a-1-02980  2454362.80490456  14.855151   0.004793
19a-1-02980  2454362.81600409  14.863279   0.004877
19a-1-02980  2454363.73625485  14.857319   0.005377
19a-1-02980  2454363.74736437  14.841382   0.005024
19a-1-02980  2454363.75875388  14.840706   0.005004
19a-1-02980  2454363.76986340  14.845242   0.004906
19a-1-02980  2454365.75223721  14.846167   0.011136
19a-1-02980  2454367.74412847  14.847322   0.005023
19a-1-02980  2454367.75548796  14.844782   0.004934
19a-1-02980  2454367.76675745  14.847677   0.004820
19a-1-02980  2454367.77797694  14.842472   0.004780
19a-1-02980  2454367.80051593  14.854164   0.004892
19a-1-02980  2454367.81176542  14.842681   0.004965
19a-1-02980  2454367.82298491  14.845244   0.004966
19a-1-02980  2454367.83525436  14.842701   0.004752
19a-1-02980  2454368.75511264  14.840755   0.005139
19a-1-02980  2454368.76633213  14.845355   0.004963
19a-1-02980  2454368.77754162  14.849344   0.004922
19a-1-02980  2454368.78875111  14.844607   0.004854
19a-1-02980  2454368.80869020  14.843092   0.004824
19a-1-02980  2454368.81991969  14.848419   0.004755
19a-1-02980  2454368.83113918  14.842340   0.004729
19a-1-02980  2454368.84241866  14.837276   0.004775
19a-1-02980  2454374.74513104  14.838861   0.005385
19a-1-02980  2454374.75636050  14.847804   0.005795
19a-1-02980  2454374.76834992  14.843353   0.005979
19a-1-02980  2454374.80246827  14.843044   0.004972
19a-1-02980  2454374.81369772  14.847382   0.004941
19a-1-02980  2454374.82497718  14.838861   0.004896
19a-1-02980  2454374.83636663  14.840743   0.005200
19a-1-02980  2454374.85630566  14.832867   0.004835
19a-1-02980  2454374.86760511  14.836616   0.005427
19a-1-02980  2454374.87885457  14.836046   0.004998
19a-1-02980  2454374.89040401  14.836471   0.005355
19a-1-02980  2454375.72249356  14.852350   0.005668
19a-1-02980  2454375.73363302  14.841017   0.005659
19a-1-02980  2454375.74478248  14.845585   0.005635
19a-1-02980  2454375.75618192  14.845213   0.005497
19a-1-02980  2454375.77735089  14.850930   0.005306
19a-1-02980  2454376.74414351  14.841905   0.005209
19a-1-02980  2454376.75549296  14.849035   0.005258
19a-1-02980  2454376.76655241  14.844709   0.005163
19a-1-02980  2454376.77832183  14.845117   0.005184
19a-1-02980  2454377.72414511  14.849174   0.005539
19a-1-02980  2454377.73523456  14.842877   0.005658
19a-1-02980  2454377.74865389  14.839223   0.005509
19a-1-02980  2454377.75973335  14.842391   0.005426
19a-1-02980  2454379.86307819  14.844474   0.010861
19a-1-02980  2454380.74179378  14.849489   0.005447
19a-1-02980  2454380.75284322  14.848242   0.005632
19a-1-02980  2454380.76686251  14.847596   0.005663
19a-1-02980  2454380.77805194  14.848419   0.005691
19a-1-02980  2454383.80947674  14.841062   0.008629
19a-1-02980  2454383.82059617  14.843675   0.005061
19a-1-02980  2454383.83169559  14.848509   0.008421
19a-1-02980  2454383.84282502  14.850146   0.005472
19a-1-02980  2454384.79165585  14.839408   0.006963
19a-1-02980  2454384.80277527  14.845596   0.005281
19a-1-02980  2454384.81437467  14.844617   0.005407
19a-1-02980  2454384.82572408  14.833587   0.005421
19a-1-02980  2454386.76543277  14.837539   0.004970
19a-1-02980  2454386.77665219  14.840058   0.005171
19a-1-02980  2454386.78797159  14.832246   0.004932
19a-1-02980  2454386.79920100  14.836632   0.005000
19a-1-02980  2454387.72856212  14.835192   0.005340
19a-1-02980  2454387.73976153  14.839995   0.005281
19a-1-02980  2454387.75098094  14.836632   0.005146
19a-1-02980  2454387.76218035  14.837732   0.005053
19a-1-02980  2454387.78272926  14.843534   0.005032
19a-1-02980  2454387.79402867  14.840044   0.004955
19a-1-02980  2454387.80525808  14.839542   0.005004
19a-1-02980  2454387.81657748  14.839389   0.005138
19a-1-02980  2454389.72307655  14.841763   0.005223
19a-1-02980  2454389.73436595  14.842737   0.005149
19a-1-02980  2454389.74574534  14.835874   0.005045
19a-1-02980  2454389.75718473  14.840491   0.005583
19a-1-02980  2454389.77902357  14.845218   0.005031
19a-1-02980  2454389.79044297  14.844003   0.005377
19a-1-02980  2454389.80167237  14.844949   0.006056
19a-1-02980  2454389.81291177  14.834595   0.005802
19a-1-02980  2454390.72147339  14.839400   0.005903
19a-1-02980  2454390.73791252  14.845044   0.005620
19a-1-02980  2454390.74921191  14.843587   0.005373
19a-1-02980  2454390.76061130  14.844084   0.005312
19a-1-02980  2454393.79413873  14.843325   0.006261
19a-1-02980  2454393.80602809  14.833322   0.006053
19a-1-02980  2454393.81726748  14.844677   0.006965
19a-1-02980  2454393.82901685  14.834845   0.008157
19a-1-02980  2454395.78262146  14.836834   0.005017
19a-1-02980  2454395.79384086  14.835199   0.005137
19a-1-02980  2454395.80503025  14.840460   0.005238
19a-1-02980  2454395.81712960  14.832899   0.005022
19a-1-02980  2454397.72109651  14.841218   0.005107
19a-1-02980  2454397.73231590  14.843545   0.005125
19a-1-02980  2454397.74355529  14.842278   0.004925
19a-1-02980  2454397.75495468  14.841537   0.004765
19a-1-02980  2454398.73990124  14.834069   0.005711
19a-1-02980  2454398.75160060  14.841665   0.006034
19a-1-02980  2454398.76347996  14.845790   0.006204
19a-1-02980  2454398.77539931  14.843976   0.006431
19a-1-02980  2454398.79992798  14.831548   0.006402
19a-1-02980  2454398.81151735  14.841569   0.005796
19a-1-02980  2454398.82311672  14.838357   0.006277
19a-1-02980  2454398.83512607  14.832829   0.007171
19a-1-02980  2454399.71091850  14.846144   0.005619
19a-1-02980  2454399.72222789  14.840382   0.005397
19a-1-02980  2454399.73345728  14.835641   0.005162
19a-1-02980  2454399.74467667  14.838799   0.005450
19a-1-02980  2454400.72657330  14.843188   0.005514
19a-1-02980  2454400.73788269  14.842294   0.005267
19a-1-02980  2454400.74912208  14.841931   0.005336
19a-1-02980  2454400.76036146  14.841502   0.005223
19a-1-02980  2454401.71244969  14.844868   0.005686
19a-1-02980  2454401.72366908  14.848902   0.005441
19a-1-02980  2454401.75104759  14.854669   0.006369
19a-1-02980  2454401.76223698  14.841064   0.005755
19a-1-02980  2454402.71043541  14.844599   0.006152
19a-1-02980  2454402.72169480  14.839487   0.005498
19a-1-02980  2454402.73288419  14.843861   0.005223
19a-1-02980  2454402.74412358  14.842443   0.005098
19a-1-02980  2454403.71506078  14.833001   0.005425
19a-1-02980  2454403.72635016  14.838058   0.005394
19a-1-02980  2454403.73754955  14.837881   0.005275
19a-1-02980  2454403.74925892  14.832440   0.005434
19a-1-02980  2454406.71601775  14.835934   0.005428
19a-1-02980  2454406.72723714  14.831514   0.005358
19a-1-02980  2454406.73843653  14.847547   0.008436
19a-1-02980  2454429.71186258  14.838536   0.005659
19a-1-02980  2454429.72397200  14.843279   0.005748
19a-1-02980  2454429.73519146  14.838054   0.005709
19a-1-02980  2454429.74698089  14.844481   0.005761
19a-1-02980  2454629.00668146  14.841434   0.004823
19a-1-02980  2454629.02130201  14.847253   0.004825
19a-1-02980  2454629.03517253  14.843319   0.004809
19a-1-02980  2454629.04646295  14.843263   0.004733
19a-1-02980  2454629.05869340  14.839548   0.004668
19a-1-02980  2454629.07015383  14.844827   0.004844
19a-1-02980  2454629.08462437  14.839934   0.004705
19a-1-02980  2454629.09637480  14.841793   0.004736
19a-1-02980  2454629.99304788  14.851498   0.005191
19a-1-02980  2454630.00468831  14.840432   0.005226
19a-1-02980  2454630.01587872  14.846962   0.004989
19a-1-02980  2454630.02734914  14.840064   0.004919
19a-1-02980  2454630.03960958  14.839846   0.004829
19a-1-02980  2454630.05079999  14.843030   0.004729
19a-1-02980  2454630.06205040  14.842084   0.004682
19a-1-02980  2454630.07370083  14.840377   0.004799
19a-1-02980  2454630.97478349  14.847959   0.004807
19a-1-02980  2454630.98599389  14.843465   0.004950
19a-1-02980  2454630.99718429  14.843106   0.004841
19a-1-02980  2454631.00860470  14.848837   0.004983
19a-1-02980  2454631.02191518  14.864574   0.004784
19a-1-02980  2454631.03324559  14.859103   0.004844
19a-1-02980  2454631.04454599  14.853724   0.004736
19a-1-02980  2454631.05575640  14.841939   0.004686
19a-1-02980  2454631.06801684  14.837863   0.004653
19a-1-02980  2454631.07941725  14.839174   0.004679
19a-1-02980  2454631.09064765  14.839971   0.004775
19a-1-02980  2454631.98810956  14.840924   0.004752
19a-1-02980  2454631.99930996  14.843840   0.004802
19a-1-02980  2454632.01068036  14.849236   0.004771
19a-1-02980  2454632.02187075  14.847145   0.004815
19a-1-02980  2454632.03527123  14.843472   0.004888
19a-1-02980  2454632.04651162  14.837565   0.005002
19a-1-02980  2454632.05770202  14.849216   0.004920
19a-1-02980  2454632.06901241  14.869207   0.004884
19a-1-02980  2454632.99448470  14.842685   0.005483
19a-1-02980  2454633.00570509  14.852710   0.005447
19a-1-02980  2454633.01691548  14.849948   0.005609
19a-1-02980  2454633.02817587  14.847856   0.005634
19a-1-02980  2454633.04028629  14.839252   0.006321
19a-1-02980  2454633.05168668  14.839283   0.005553
19a-1-02980  2454633.06292707  14.843933   0.007567
19a-1-02980  2454633.07447747  14.841776   0.005780
19a-1-02980  2454634.00371924  14.855795   0.004550
19a-1-02980  2454634.01533964  14.846079   0.004513
19a-1-02980  2454634.02732004  14.845950   0.004538
19a-1-02980  2454634.03895044  14.839248   0.004537
19a-1-02980  2454634.05121085  14.839746   0.004559
19a-1-02980  2454634.06245123  14.840963   0.004570
19a-1-02980  2454634.07429163  14.837786   0.004581
19a-1-02980  2454634.08642204  14.828691   0.004610
19a-1-02980  2454731.72483576  14.839655   0.005178
19a-1-02980  2454731.73609526  14.841112   0.005018
19a-1-02980  2454731.74786474  14.846393   0.004902
19a-1-02980  2454731.76129414  14.839849   0.004620
19a-1-02980  2454732.72159125  14.852437   0.005228
19a-1-02980  2454732.73250076  14.841056   0.004934
19a-1-02980  2454732.74747009  14.848769   0.004817
19a-1-02980  2454732.75838960  14.837862   0.004719
19a-1-02980  2454734.72516021  14.842046   0.005145
19a-1-02980  2454734.73639969  14.844363   0.004941
19a-1-02980  2454734.74758918  14.842516   0.004743
19a-1-02980  2454734.75882866  14.841101   0.004648
19a-1-02980  2454739.81597008  14.846044   0.004686
19a-1-02980  2454739.82726953  14.848145   0.004640
19a-1-02980  2454739.83870898  14.847155   0.004628
19a-1-02980  2454739.85029842  14.852382   0.004686
19a-1-02980  2454740.73277559  14.845258   0.004985
19a-1-02980  2454740.74393505  14.840908   0.004892
19a-1-02980  2454740.76006426  14.851757   0.004798
19a-1-02980  2454740.77168369  14.842099   0.004724
19a-1-02980  2454744.71276857  14.847199   0.004756
19a-1-02980  2454744.72391801  14.843744   0.004597
19a-1-02980  2454744.73842728  14.843669   0.004487
19a-1-02980  2454744.74933673  14.837587   0.004438
19a-1-02980  2454745.73292712  14.845876   0.004875
19a-1-02980  2454745.74416655  14.844679   0.004752
19a-1-02980  2454745.75865582  14.845869   0.004759
19a-1-02980  2454745.77000524  14.852701   0.004697
19a-1-02980  2454746.71319735  14.862929   0.005387
19a-1-02980  2454746.72615669  14.862761   0.005220
19a-1-02980  2454746.73755611  14.854999   0.005037
19a-1-02980  2454747.69457721  14.833178   0.006728
19a-1-02980  2454747.70572664  14.840680   0.006330
19a-1-02980  2454747.72143584  14.843165   0.005757
19a-1-02980  2454747.73289525  14.844044   0.005437
19a-1-02980  2454748.69644572  14.833143   0.006345
19a-1-02980  2454748.70765514  14.845526   0.005917
19a-1-02980  2454748.72262437  14.845158   0.005222
19a-1-02980  2454748.73381379  14.843184   0.005402
19a-1-02980  2454749.72201270  14.838551   0.005343
19a-1-02980  2454749.74475152  14.832596   0.009313
19a-1-02980  2454749.75801084  14.840736   0.006989
19a-1-02980  2454751.73076802  14.848141   0.005264
19a-1-02980  2454751.74190744  14.839190   0.006936
19a-1-02980  2454751.75546673  14.845084   0.006196
19a-1-02980  2454751.76663615  14.848477   0.004991
19a-1-02980  2454752.73287542  14.842871   0.005213
19a-1-02980  2454752.74421482  14.843068   0.005066
19a-1-02980  2454752.75693416  14.843658   0.005589
19a-1-02980  2454752.76818356  14.841918   0.004866
19a-1-02980  2454752.78182285  14.844217   0.004868
19a-1-02980  2454752.79304226  14.842031   0.004800
19a-1-02980  2454752.80416167  14.840064   0.004762
19a-1-02980  2454752.83519004  14.846407   0.005237
19a-1-02980  2454753.70545414  14.842557   0.005916
19a-1-02980  2454753.71657356  14.848653   0.005398
19a-1-02980  2454753.72766297  14.846348   0.005295
19a-1-02980  2454753.74347213  14.849957   0.005206
19a-1-02980  2454753.76007126  14.851288   0.004965
19a-1-02980  2454753.77121067  14.845325   0.004890
19a-1-02980  2454753.78253007  14.843959   0.004942
19a-1-02980  2454753.79679932  14.847192   0.005135
19a-1-02980  2454754.77280763  14.829123   0.007365
19a-1-02980  2454754.78550696  14.832896   0.007069
19a-1-02980  2454754.79663636  14.847625   0.005953
19a-1-02980  2454755.71893734  14.843244   0.005128
19a-1-02980  2454755.73110669  14.845484   0.006071
19a-1-02980  2454755.74225610  14.838056   0.009548
19a-1-02980  2454755.75995515  14.844375   0.005226
19a-1-02980  2454755.77653427  14.852013   0.005158
19a-1-02980  2454755.78769368  14.855767   0.005145
19a-1-02980  2454755.79888308  14.848911   0.004850
19a-1-02980  2454757.69345185  14.840672   0.005607
19a-1-02980  2454757.70463125  14.851744   0.005194
19a-1-02980  2454757.71817052  14.845587   0.004981
19a-1-02980  2454757.72929993  14.846231   0.004879
19a-1-02980  2454757.74439912  14.864400   0.004789
19a-1-02980  2454757.75555852  14.852588   0.004694
19a-1-02980  2454757.76872781  14.852606   0.004791
19a-1-02980  2454757.77993721  14.850888   0.004759
19a-1-02980  2454758.70019781  14.849683   0.005501
19a-1-02980  2454758.71158720  14.851953   0.005219
19a-1-02980  2454758.72908626  14.843708   0.004829
19a-1-02980  2454758.74053564  14.848065   0.004776
19a-1-02980  2454758.75950462  14.853675   0.004664
19a-1-02980  2454758.77065402  14.852944   0.004655
19a-1-02980  2454758.78367332  14.851492   0.004657
19a-1-02980  2454758.79480272  14.854863   0.004715
19a-1-02980  2454759.69020452  14.838042   0.005791
19a-1-02980  2454759.70134392  14.831080   0.005283
19a-1-02980  2454759.71620312  14.843047   0.005141
19a-1-02980  2454759.72736252  14.844278   0.004958
19a-1-02980  2454759.74050181  14.835410   0.004832
19a-1-02980  2454759.75164121  14.841442   0.004824
19a-1-02980  2454759.76472051  14.844128   0.004826
19a-1-02980  2454759.77595990  14.846001   0.004817
19a-1-02980  2454760.68898063  14.839953   0.005785
19a-1-02980  2454760.69994004  14.834692   0.005338
19a-1-02980  2454760.71343931  14.848912   0.005233
19a-1-02980  2454760.72445872  14.849676   0.005105
19a-1-02980  2454760.74044785  14.841487   0.004931
19a-1-02980  2454760.77136618  14.841506   0.004848
19a-1-02980  2454760.78234559  14.844564   0.004751
19a-1-02980  2454760.79348499  14.841599   0.004830
19a-1-02980  2454760.80736424  14.844955   0.004772
19a-1-02980  2454761.68544675  14.844445   0.006445
19a-1-02980  2454761.69656615  14.844511   0.005757
19a-1-02980  2454761.71148534  14.838418   0.005275
19a-1-02980  2454761.72246475  14.840370   0.005196
19a-1-02980  2454770.75961355  14.851250   0.005643
19a-1-02980  2454770.77220286  14.850479   0.004912
19a-1-02980  2454770.78314227  14.856309   0.004866
19a-1-02980  2454771.68644321  14.838099   0.005707
19a-1-02980  2454771.69735261  14.835209   0.005317
19a-1-02980  2454771.71115186  14.841897   0.005138
19a-1-02980  2454771.72255125  14.834537   0.004882
19a-1-02980  2454771.73535055  14.842642   0.004828
19a-1-02980  2454771.75752935  14.840290   0.004916
19a-1-02980  2454771.76844875  14.843859   0.004809
19a-1-02980  2454771.78466787  14.848763   0.004874
19a-1-02980  2454771.79582727  14.853926   0.005030
19a-1-02980  2454772.68475905  14.840446   0.005619
19a-1-02980  2454772.69568846  14.841992   0.005150
19a-1-02980  2454772.71012767  14.845901   0.004877
19a-1-02980  2454772.72192703  14.845422   0.004842
19a-1-02980  2454772.74941554  14.842523   0.004679
19a-1-02980  2454772.76037495  14.840761   0.004587
19a-1-02980  2454772.77301426  14.833761   0.004634
19a-1-02980  2454772.78389367  14.844196   0.004666
19a-1-02980  2454773.69357441  14.845246   0.005861
19a-1-02980  2454773.70442382  14.839645   0.005504
19a-1-02980  2454773.71695314  14.836302   0.005588
19a-1-02980  2454773.72780256  14.834055   0.005553
19a-1-02980  2454773.75677099  14.840729   0.005224
19a-1-02980  2454773.76771040  14.843393   0.005183
19a-1-02980  2454773.78053970  14.837916   0.005101
19a-1-02980  2454773.79141912  14.845044   0.005055
19a-1-02980  2454774.68457084  14.850542   0.006772
19a-1-02980  2454774.69560024  14.847852   0.007190
19a-1-02980  2454774.70811957  14.833982   0.005344
19a-1-02980  2454774.71891898  14.840828   0.006278
19a-1-02980  2454774.76082672  14.830423   0.010601
19a-1-02980  2454774.77170613  14.853334   0.008218
19a-1-02980  2454776.70152220  14.839934   0.005399
19a-1-02980  2454776.71237161  14.845593   0.005196
19a-1-02980  2454776.72758080  14.844127   0.005281
19a-1-02980  2454776.73904018  14.848553   0.005056
19a-1-02980  2454777.72444733  14.845740   0.004723
19a-1-02980  2454777.73620670  14.848845   0.004628
19a-1-02980  2454777.74710612  14.842891   0.004649
19a-1-02980  2454777.75801553  14.841850   0.004600
19a-1-02980  2454784.68598959  14.843546   0.006395
19a-1-02980  2454784.70464862  14.841797   0.005836
19a-1-02980  2454784.72178773  14.845354   0.005117
19a-1-02980  2454784.73281716  14.835230   0.006886
19a-1-02980  2454905.12442468  14.843697   0.006297
19a-1-02980  2454905.13737520  14.849638   0.005738
19a-1-02980  2454905.14837565  14.849269   0.005422
19a-1-02980  2454905.15930609  14.850065   0.005645
19a-1-02980  2454921.10633257  14.849143   0.005200
19a-1-02980  2454921.11776312  14.844757   0.006394
19a-1-02980  2454921.13011373  14.848649   0.004904
19a-1-02980  2454921.14196430  14.845901   0.005935
19a-1-02980  2454924.05860797  14.850035   0.005561
19a-1-02980  2454924.06947851  14.848255   0.005369
19a-1-02980  2454947.05312359  14.836052   0.004856
19a-1-02980  2454947.06417418  14.844123   0.004862
19a-1-02980  2454947.07507477  14.844217   0.004796
19a-1-02980  2454947.08599536  14.826098   0.005072
19a-1-02980  2454947.10027612  14.848717   0.004817
19a-1-02980  2454947.11118671  14.843786   0.004921
19a-1-02980  2454947.12204729  14.842735   0.004875
19a-1-02980  2454947.13306789  14.845201   0.005030
19a-1-02980  2454948.05880764  14.847088   0.005341
19a-1-02980  2454948.06971822  14.844209   0.005301
19a-1-02980  2454948.08066881  14.833514   0.005556
19a-1-02980  2454948.10528014  14.853204   0.005503
19a-1-02980  2454948.11645074  14.839687   0.005868
19a-1-02980  2454948.12762134  14.855448   0.004967
19a-1-02980  2454948.13846192  14.845620   0.004712
19a-1-02980  2454959.05514344  14.843174   0.005125
19a-1-02980  2454959.06697407  14.840405   0.005390
19a-1-02980  2454959.09475552  14.844307   0.005301
19a-1-02980  2454960.05910606  14.851560   0.005084
19a-1-02980  2454960.07013663  14.852811   0.005026
19a-1-02980  2454960.08101720  14.848721   0.005175
19a-1-02980  2454960.09189777  14.846164   0.004961
19a-1-02980  2454960.10321836  14.853728   0.006357
19a-1-02980  2454960.11505898  14.847520   0.005080
19a-1-02980  2454960.96341327  14.834807   0.005393
19a-1-02980  2454960.97434384  14.837129   0.008033
19a-1-02980  2454960.98526441  14.830451   0.008980
19a-1-02980  2454960.99623498  14.813215   0.009613
19a-1-02980  2454961.06511857  14.837277   0.004674
19a-1-02980  2454961.07596913  14.842340   0.005043
19a-1-02980  2454961.08683970  14.863468   0.005573
19a-1-02980  2454961.09805028  14.839036   0.004493
19a-1-02980  2454962.07462103  14.850049   0.004708
19a-1-02980  2454962.08563161  14.847822   0.005469
19a-1-02980  2454962.09838227  14.848855   0.007112
19a-1-02980  2454962.10934284  14.842920   0.006879
19a-1-02980  2454975.00284682  14.850077   0.005090
19a-1-02980  2454975.01366733  14.838838   0.004597
19a-1-02980  2454975.02515788  14.844110   0.004590
19a-1-02980  2454975.03600840  14.845654   0.004689
19a-1-02980  2454986.97862343  14.837983   0.005006
19a-1-02980  2454986.99087394  14.840949   0.004888
19a-1-02980  2454987.00183440  14.837841   0.004863
19a-1-02980  2454987.01284486  14.840816   0.004961
19a-1-02980  2454987.02627542  14.841977   0.004884
19a-1-02980  2454987.03749588  14.843013   0.004846
19a-1-02980  2454987.04837634  14.843901   0.004862
19a-1-02980  2454987.05971681  14.834638   0.004710
19a-1-02980  2454987.07073727  14.833929   0.004796
19a-1-02980  2454987.09273818  14.838613   0.004870
19a-1-02980  2454987.10560872  14.839092   0.004773
19a-1-02980  2454987.11662918  14.832863   0.004751
19a-1-02980  2454988.03290705  14.839092   0.005851
19a-1-02980  2454988.03818726  14.847649   0.004789
19a-1-02980  2454988.04963773  14.843859   0.004858
19a-1-02980  2454988.06080819  14.847696   0.005000
19a-1-02980  2454988.07174864  14.845848   0.004983
19a-1-02980  2454988.08447916  14.832718   0.004768
19a-1-02980  2454988.09534961  14.840464   0.004739
19a-1-02980  2454988.10635006  14.841171   0.004714
19a-1-02980  2454988.11748052  14.837920   0.004676
19a-1-02980  2454990.06945946  14.842350   0.004759
19a-1-02980  2454990.08036990  14.839206   0.004876
19a-1-02980  2454990.09129033  14.833367   0.004840
19a-1-02980  2454990.10221077  14.837659   0.004764
19a-1-02980  2454991.90953179  14.839641   0.004832
19a-1-02980  2454991.92049221  14.848559   0.004991
19a-1-02980  2454991.93141264  14.836873   0.004767
19a-1-02980  2454991.94658322  14.845656   0.004936
19a-1-02980  2454991.96077377  14.840993   0.004660
19a-1-02980  2454991.97179420  14.842045   0.004591
19a-1-02980  2454991.98270462  14.843046   0.004581
19a-1-02980  2454991.99402506  14.840836   0.004637
19a-1-02980  2454995.95110319  14.844715   0.005740
19a-1-02980  2454995.96209359  14.851855   0.005464
19a-1-02980  2454995.97331399  14.854094   0.005531
19a-1-02980  2454995.98496441  14.871790   0.005109
19a-1-02980  2454995.99820489  14.870223   0.005235
19a-1-02980  2454996.00981531  14.858500   0.005046
19a-1-02980  2454996.02069570  14.845850   0.005447
19a-1-02980  2454996.03189611  14.848811   0.005374
19a-1-02980  2454996.04376654  14.835822   0.006117
19a-1-02980  2454996.05625699  14.849919   0.005404
19a-1-02980  2454996.06721738  14.842330   0.005747
19a-1-02980  2454996.07821778  14.846370   0.005177
19a-1-02980  2454998.08029866  14.879515   0.004688
19a-1-02980  2454998.09124904  14.886148   0.004788
19a-1-02980  2454998.10258943  14.875651   0.004724
19a-1-02980  2454998.11371982  14.868088   0.004746
19a-1-02980  2454998.98590982  14.846960   0.004627
19a-1-02980  2454998.99683019  14.841526   0.004658
19a-1-02980  2454999.00775057  14.847590   0.004584
19a-1-02980  2454999.01917096  14.839617   0.004521
19a-1-02980  2454999.03022133  14.844851   0.004565
19a-1-02980  2454999.04124171  14.845192   0.004667
19a-1-02980  2454999.05217208  14.846617   0.004707
19a-1-02980  2454999.06313245  14.841956   0.004554
19a-1-02980  2454999.08718327  14.847946   0.004550
19a-1-02980  2454999.09816365  14.852665   0.004562
19a-1-02980  2454999.10941403  14.851968   0.004577
19a-1-02980  2454999.12061441  14.857201   0.004625
19a-1-02980  2455001.91516671  14.837946   0.004940
19a-1-02980  2455001.92617706  14.843375   0.004914
19a-1-02980  2455001.93950749  14.840260   0.004764
19a-1-02980  2455001.95156788  14.841041   0.004662
19a-1-02980  2455002.05268111  14.847513   0.005625
19a-1-02980  2455002.06407147  14.842690   0.006121
19a-1-02980  2455002.07548184  14.846915   0.005716
19a-1-02980  2455002.08637218  14.843554   0.005521
19a-1-02980  2455002.09756254  14.843148   0.005739
19a-1-02980  2455002.10857289  14.846414   0.005713
19a-1-02980  2455002.11964325  14.851373   0.006002
19a-1-02980  2455010.93312508  14.838713   0.004261
19a-1-02980  2455010.94404535  14.840219   0.004260
19a-1-02980  2455010.95495562  14.846100   0.004280
19a-1-02980  2455010.96595590  14.848453   0.004301
19a-1-02980  2455011.00163680  14.852600   0.004349
19a-1-02980  2455011.01474713  14.849057   0.004333
19a-1-02980  2455011.02574740  14.849805   0.004870
19a-1-02980  2455011.03771770  14.845583   0.004359
19a-1-02980  2455013.93043686  14.839413   0.004793
19a-1-02980  2455013.94155711  14.835138   0.005019
19a-1-02980  2455013.95391739  14.819347   0.005024
19a-1-02980  2455013.96618767  14.835266   0.004541
19a-1-02980  2455014.97976026  14.850375   0.004467
19a-1-02980  2455014.99085051  14.850951   0.004449
19a-1-02980  2455015.00233076  14.845746   0.004389
19a-1-02980  2455015.01319099  14.847398   0.004408
19a-1-02980  2455020.93794589  14.834950   0.004592
19a-1-02980  2455020.94883608  14.844807   0.004635
19a-1-02980  2455020.95972626  14.839206   0.004566
19a-1-02980  2455020.97060644  14.839404   0.004498
19a-1-02980  2455021.91444200  14.848847   0.005445
19a-1-02980  2455021.93308230  14.842946   0.005235
19a-1-02980  2455021.94440248  14.849888   0.005240
19a-1-02980  2455021.95535266  14.841027   0.005278
19a-1-02980  2455021.96952288  14.845131   0.004947
19a-1-02980  2455021.98043306  14.845593   0.004998
19a-1-02980  2455021.99143323  14.844595   0.004848
19a-1-02980  2455022.00231341  14.844925   0.004951
19a-1-02980  2455022.01548362  14.839528   0.004863
19a-1-02980  2455022.02648379  14.854337   0.004962
19a-1-02980  2455022.03745397  14.850446   0.005019
19a-1-02980  2455022.04869415  14.849169   0.004888
19a-1-02980  2455023.00916909  14.846647   0.004719
19a-1-02980  2455023.02012925  14.847657   0.004795
19a-1-02980  2455023.03099942  14.850299   0.004404
19a-1-02980  2455023.04187958  14.858153   0.006911
19a-1-02980  2455023.05340976  14.851019   0.011178
19a-1-02980  2455027.86451241  14.837181   0.004590
19a-1-02980  2455027.87592254  14.834034   0.004546
19a-1-02980  2455027.88678266  14.833840   0.005133
19a-1-02980  2455027.89771278  14.831221   0.004817
19a-1-02980  2455027.91113292  14.834622   0.005396
19a-1-02980  2455027.92251305  14.847429   0.011793
19a-1-02980  2455031.86307904  14.838182   0.004736
19a-1-02980  2455031.87396912  14.847654   0.005338
19a-1-02980  2455031.88765922  14.839239   0.004724
19a-1-02980  2455031.89853930  14.842255   0.005251
19a-1-02980  2455031.91123939  14.843075   0.005977
19a-1-02980  2455031.96527979  14.844369   0.004699
19a-1-02980  2455031.97627987  14.844733   0.004685
19a-1-02980  2455031.98874996  14.846413   0.004681
19a-1-02980  2455032.90116621  14.832579   0.008008
19a-1-02980  2455032.91207629  14.844600   0.005431
19a-1-02980  2455032.94806652  14.843636   0.005316
19a-1-02980  2455032.95913659  14.843087   0.004817
19a-1-02980  2455032.97085666  14.841846   0.005955
19a-1-02980  2455032.98290674  14.845468   0.006674
19a-1-02980  2455033.00479688  14.852236   0.004658
19a-1-02980  2455033.01623695  14.844192   0.005155
19a-1-02980  2455033.02720702  14.846127   0.007684
19a-1-02980  2455033.03863709  14.839205   0.007579
19a-1-02980  2455033.04950716  14.839646   0.005719
19a-1-02980  2455033.06042723  14.842315   0.005087
19a-1-02980  2455033.07143730  14.834465   0.005441
19a-1-02980  2455033.85056193  14.863705   0.004495
19a-1-02980  2455033.86154199  14.865660   0.004791
19a-1-02980  2455033.87259206  14.852295   0.004406
19a-1-02980  2455033.88422212  14.843193   0.004401
19a-1-02980  2455036.79684450  14.841939   0.006294
19a-1-02980  2455036.81147454  14.846413   0.004883
19a-1-02980  2455036.82243457  14.841385   0.004629
19a-1-02980  2455036.83331461  14.846759   0.004745
19a-1-02980  2455039.86792924  14.837214   0.005950
19a-1-02980  2455039.87883924  14.833252   0.010239
19a-1-02980  2455039.95477925  14.845395   0.004741
19a-1-02980  2455048.78541481  14.847748   0.005059
19a-1-02980  2455048.79628473  14.840361   0.005036
19a-1-02980  2455048.80718464  14.844240   0.004898
19a-1-02980  2455048.81807456  14.844982   0.004888
19a-1-02980  2455050.74460772  14.838095   0.005666
19a-1-02980  2455050.75878758  14.843123   0.005080
19a-1-02980  2455050.76976748  14.835490   0.005293
19a-1-02980  2455050.78099737  14.848191   0.004919
19a-1-02980  2455050.80040718  14.837461   0.004630
19a-1-02980  2455050.81130708  14.839201   0.004589
19a-1-02980  2455050.82476695  14.839684   0.004548
19a-1-02980  2455050.83571684  14.843457   0.004538
19a-1-02980  2455050.91025612  14.843107   0.004542
19a-1-02980  2455050.92476597  14.857173   0.004571
19a-1-02980  2455050.93572587  14.846448   0.004499
19a-1-02980  2455050.94662576  14.846863   0.004528
19a-1-02980  2455051.85272654  14.840811   0.004421
19a-1-02980  2455051.86393642  14.842297   0.004373
19a-1-02980  2455051.87499631  14.847199   0.004403
19a-1-02980  2455051.88628619  14.841452   0.004378
19a-1-02980  2455057.75523880  14.841287   0.005435
19a-1-02980  2455057.82349772  14.837157   0.004624
19a-1-02980  2455057.83484754  14.840721   0.004569
19a-1-02980  2455057.84966731  14.849826   0.005114
19a-1-02980  2455057.86210711  14.837618   0.004528
19a-1-02980  2455058.76370247  14.839209   0.005018
19a-1-02980  2455058.77662225  14.837675   0.004803
19a-1-02980  2455058.78794207  14.838345   0.004785
19a-1-02980  2455058.79982187  14.839144   0.004777
19a-1-02980  2455059.75119563  14.831966   0.005155
19a-1-02980  2455059.76213543  14.843630   0.005069
19a-1-02980  2455059.77302524  14.843718   0.004851
19a-1-02980  2455059.78562502  14.842238   0.005034
19a-1-02980  2455059.81530450  14.849844   0.004743
19a-1-02980  2455059.82701430  14.843846   0.004657
19a-1-02980  2455059.83989407  14.843551   0.004648
19a-1-02980  2455059.85077388  14.840756   0.004564
19a-1-02980  2455060.74877775  14.838013   0.004993
19a-1-02980  2455060.75969755  14.849150   0.005045
19a-1-02980  2455060.77222732  14.838446   0.004899
19a-1-02980  2455060.78312712  14.842313   0.005096
19a-1-02980  2455061.76310870  14.840264   0.005581
19a-1-02980  2455061.77492848  14.842117   0.005073
19a-1-02980  2455061.78837822  14.842546   0.004978
19a-1-02980  2455061.79926801  14.835382   0.004614
19a-1-02980  2455061.81252775  14.845014   0.004556
19a-1-02980  2455061.82343754  14.838718   0.004514
19a-1-02980  2455061.83635729  14.844816   0.004571
19a-1-02980  2455061.84721709  14.844590   0.004517
19a-1-02980  2455064.88110465  14.815693   0.011802
19a-1-02980  2455064.89216441  14.847419   0.005478
19a-1-02980  2455064.90317417  14.844640   0.005356
19a-1-02980  2455064.91409393  14.843961   0.004628
19a-1-02980  2455066.73677265  14.839182   0.004831
19a-1-02980  2455066.74779239  14.840920   0.004724
19a-1-02980  2455066.76343203  14.841089   0.004552
19a-1-02980  2455066.77446177  14.838954   0.004468
19a-1-02980  2455068.72834441  14.835487   0.005273
19a-1-02980  2455068.73947413  14.836327   0.005057
19a-1-02980  2455068.75280380  14.838011   0.004899
19a-1-02980  2455068.76451350  14.843430   0.005429
19a-1-02980  2455069.72619903  14.840546   0.005339
19a-1-02980  2455069.73714874  14.838863   0.005015
19a-1-02980  2455069.75036840  14.847259   0.004928
19a-1-02980  2455069.76138812  14.849495   0.005094
19a-1-02980  2455070.72887272  14.836880   0.005124
19a-1-02980  2455070.73992242  14.835629   0.004787
19a-1-02980  2455070.75459203  14.835488   0.004626
19a-1-02980  2455070.76593173  14.848063   0.005130
19a-1-02980  2455071.72752572  14.856297   0.005374
19a-1-02980  2455071.73853541  14.843520   0.005033
19a-1-02980  2455071.75370500  14.839519   0.004832
19a-1-02980  2455071.76466470  14.837413   0.004884
19a-1-02980  2455073.74770871  14.841240   0.006206
19a-1-02980  2455073.75931837  14.840404   0.005163
19a-1-02980  2455073.77354796  14.837988   0.005014
19a-1-02980  2455073.78707757  14.840416   0.004822
19a-1-02980  2455073.80107716  14.852253   0.005288
19a-1-02980  2455073.81201684  14.865042   0.004783
19a-1-02980  2455073.82475647  14.871086   0.004884
19a-1-02980  2455073.83737611  14.855612   0.004630
19a-1-02980  2455074.73290976  14.832880   0.005187
19a-1-02980  2455074.74390944  14.836958   0.004927
19a-1-02980  2455074.75646906  14.832102   0.004779
19a-1-02980  2455074.77297857  14.840405   0.004661
19a-1-02980  2455075.73528955  14.832577   0.005005
19a-1-02980  2455075.74621922  14.831372   0.004909
19a-1-02980  2455075.75883884  14.837548   0.004783
19a-1-02980  2455075.76976850  14.834529   0.004786
19a-1-02980  2455075.78288810  14.837141   0.004753
19a-1-02980  2455075.79388776  14.847443   0.005788
19a-1-02980  2455075.80674737  14.846712   0.004645
19a-1-02980  2455075.81929699  14.847383   0.004564
19a-1-02980  2455077.72438738  14.839925   0.005511
19a-1-02980  2455077.73636699  14.841698   0.005148
19a-1-02980  2455077.74887659  14.839085   0.004967
19a-1-02980  2455077.75978624  14.841311   0.004935
19a-1-02980  2455078.72729492  14.840267   0.005262
19a-1-02980  2455078.73906453  14.843937   0.005061
19a-1-02980  2455078.75211411  14.836621   0.004796
19a-1-02980  2455078.76305375  14.840731   0.004779
19a-1-02980  2455079.74440125  14.839380   0.004866
19a-1-02980  2455079.75535089  14.845284   0.004717
19a-1-02980  2455079.76838045  14.843199   0.004617
19a-1-02980  2455079.77946008  14.847764   0.004626
19a-1-02980  2455080.75254715  14.837745   0.004636
19a-1-02980  2455080.76346678  14.838912   0.004569
19a-1-02980  2455080.77748630  14.831495   0.004492
19a-1-02980  2455080.78853592  14.845316   0.004516
19a-1-02980  2455081.72978340  14.850510   0.006794
19a-1-02980  2455081.74088302  14.834310   0.006997
19a-1-02980  2455081.76145230  14.840167   0.007064
19a-1-02980  2455081.77239192  14.838730   0.008577
19a-1-02980  2455081.78642143  14.844273   0.007461
19a-1-02980  2455081.79744104  14.830228   0.007736
19a-1-02980  2455081.80861065  14.846170   0.005147
19a-1-02980  2455081.82143020  14.852689   0.004778
19a-1-02980  2455081.83513972  14.866195   0.008067
19a-1-02980  2455081.84607934  14.870442   0.008412
19a-1-02980  2455081.85703896  14.858750   0.007702
19a-1-02980  2455081.87319839  14.852973   0.009021
19a-1-02980  2455081.88720790  14.857053   0.008898
19a-1-02980  2455081.90932713  14.842194   0.005503
19a-1-02980  2455082.78197632  14.839076   0.004511
19a-1-02980  2455082.79293593  14.843476   0.004454
19a-1-02980  2455082.80389554  14.843862   0.004450
19a-1-02980  2455082.81673508  14.852367   0.004509
19a-1-02980  2455083.76610094  14.842667   0.004577
19a-1-02980  2455083.77750053  14.838049   0.004523
19a-1-02980  2455083.79039006  14.839661   0.004560
19a-1-02980  2455083.80131966  14.841915   0.004521
19a-1-02980  2455105.84485220  14.848787   0.004967
19a-1-02980  2455105.85576167  14.843088   0.004987
19a-1-02980  2455105.86678113  14.845529   0.004959
19a-1-02980  2455105.87775060  14.838320   0.005232
19a-1-02980  2455106.76383734  14.840714   0.006340
19a-1-02980  2455106.77545677  14.832465   0.006641
19a-1-02980  2455106.81784469  14.836564   0.005506
19a-1-02980  2455106.82880416  14.836514   0.005968
19a-1-02980  2455106.84538334  14.834054   0.005585
19a-1-02980  2455106.85695278  14.840215   0.005599
19a-1-02980  2455106.87336197  14.834349   0.007189
19a-1-02980  2455106.88546138  14.833082   0.007075
19a-1-02980  2455109.73896985  14.842340   0.005522
19a-1-02980  2455109.77700794  14.840192   0.006331
19a-1-02980  2455109.78821738  14.841892   0.005829
19a-1-02980  2455109.79914683  14.843360   0.005431
19a-1-02980  2455109.81008628  14.845263   0.005663
19a-1-02980  2455109.82171570  14.842104   0.004988
19a-1-02980  2455109.83271515  14.849086   0.004933
19a-1-02980  2455109.84833436  14.846485   0.005082
19a-1-02980  2455119.69764502  14.835267   0.005490
19a-1-02980  2455119.71042434  14.833064   0.005263
19a-1-02980  2455119.72451359  14.836943   0.004908
19a-1-02980  2455119.73563300  14.828938   0.004902
19a-1-02980  2455124.74814482  14.853574   0.004983
19a-1-02980  2455124.75908423  14.843099   0.004783
19a-1-02980  2455124.77407342  14.844710   0.004718
19a-1-02980  2455124.78500283  14.849686   0.004702
19a-1-02980  2455126.70118932  14.837348   0.006194
19a-1-02980  2455126.71411862  14.846791   0.006864
19a-1-02980  2455126.72789788  14.850876   0.004953
19a-1-02980  2455126.73885728  14.843078   0.004968
19a-1-02980  2455127.71101462  14.851583   0.012799
19a-1-02980  2455127.72428390  14.843931   0.008249
19a-1-02980  2455127.73526331  14.841704   0.009467
19a-1-02980  2455127.75030249  14.842472   0.006226
19a-1-02980  2455127.76127190  14.849190   0.005663
19a-1-02980  2455127.77383122  14.846544   0.005312
19a-1-02980  2455127.78482062  14.848335   0.004799
19a-1-02980  2455128.70125090  14.853703   0.006208
19a-1-02980  2455128.71220031  14.845263   0.005847
19a-1-02980  2455128.72716950  14.837773   0.005450
19a-1-02980  2455128.73830889  14.850828   0.005324
19a-1-02980  2455129.73792460  14.842705   0.004849
19a-1-02980  2455129.74890400  14.848485   0.004785
19a-1-02980  2455129.75987341  14.850735   0.004754
19a-1-02980  2455129.77129279  14.847023   0.004664
19a-1-02980  2455130.72533093  14.835349   0.005584
19a-1-02980  2455130.73633033  14.834691   0.005196
19a-1-02980  2455130.74728973  14.835624   0.005187
19a-1-02980  2455130.76435880  14.846228   0.005092
19a-1-02980  2455131.69187836  14.834368   0.005296
19a-1-02980  2455131.70285776  14.848624   0.005104
19a-1-02980  2455131.71556707  14.841692   0.004964
19a-1-02980  2455131.72654647  14.851749   0.004883
19a-1-02980  2455132.68762419  14.833847   0.005614
19a-1-02980  2455132.70404330  14.861918   0.005184
19a-1-02980  2455132.71661261  14.872944   0.005044
19a-1-02980  2455132.73169179  14.865863   0.004888
19a-1-02980  2455133.69515938  14.840981   0.005591
19a-1-02980  2455133.70638877  14.836620   0.005314
19a-1-02980  2455133.71926807  14.849894   0.004975
19a-1-02980  2455133.73024748  14.844558   0.004948
19a-1-02980  2455134.69987475  14.847168   0.005240
19a-1-02980  2455134.71184410  14.836020   0.004956
19a-1-02980  2455134.72472340  14.852868   0.004829
19a-1-02980  2455134.73593279  14.849529   0.004720
19a-1-02980  2455135.69658059  14.831488   0.005290
19a-1-02980  2455135.71141978  14.836120   0.004955
19a-1-02980  2455135.72395910  14.842471   0.004744
19a-1-02980  2455135.73507850  14.847473   0.004656
19a-1-02980  2455135.74902774  14.842233   0.004619
19a-1-02980  2455135.75997714  14.840598   0.004569
19a-1-02980  2455135.77105654  14.839631   0.004588
19a-1-02980  2455135.78381585  14.833607   0.004616
19a-1-02980  2455136.71110551  14.837144   0.006660
19a-1-02980  2455136.72425479  14.840656   0.005102
19a-1-02980  2455136.73577417  14.844008   0.004979
19a-1-02980  2455137.69867196  14.839498   0.005255
19a-1-02980  2455137.70991135  14.844438   0.005000
19a-1-02980  2455137.72283065  14.837114   0.004781
19a-1-02980  2455137.74039970  14.828494   0.004770
19a-1-02980  2455138.69554798  14.841254   0.005247
19a-1-02980  2455138.70661738  14.838081   0.004906
19a-1-02980  2455138.71981667  14.845153   0.004810
19a-1-02980  2455138.74046555  14.849510   0.004812
19a-1-02980  2455143.69711893  14.835609   0.006588
19a-1-02980  2455143.70932828  14.837978   0.008565
19a-1-02980  2455143.72265757  14.840727   0.006968
19a-1-02980  2455143.73365698  14.837346   0.006106
19a-1-02980  2455144.71304475  14.840308   0.005667
19a-1-02980  2455144.72410416  14.849074   0.006607
19a-1-02980  2455151.69770848  14.848330   0.005270
19a-1-02980  2455151.70898790  14.836555   0.005196
19a-1-02980  2455151.72351715  14.848475   0.004809
19a-1-02980  2455151.73504655  14.839998   0.004822
19a-1-02980  2455159.68415845  14.834067   0.005666
19a-1-02980  2455159.69513792  14.831672   0.005310
19a-1-02980  2455159.70653737  14.836437   0.005190
19a-1-02980  2455159.72238660  14.827398   0.005019

19c-3-08647  2454317.81101480  14.741450   0.004748
19c-3-08647  2454317.82307474  14.744127   0.004570
19c-3-08647  2454317.83442468  14.746278   0.004666
19c-3-08647  2454317.84567463  14.749969   0.004757
19c-3-08647  2454317.85998455  14.746563   0.004748
19c-3-08647  2454317.87133449  14.739983   0.004624
19c-3-08647  2454317.88281444  14.728755   0.004565
19c-3-08647  2454317.89393438  14.751410   0.004732
19c-3-08647  2454319.88433236  14.739114   0.004445
19c-3-08647  2454319.89543229  14.738521   0.004451
19c-3-08647  2454319.90670221  14.738312   0.004415
19c-3-08647  2454319.91802213  14.741123   0.004437
19c-3-08647  2454319.93014204  14.742466   0.004506
19c-3-08647  2454319.94125197  14.741930   0.004477
19c-3-08647  2454319.95235189  14.741255   0.004473
19c-3-08647  2454319.96345181  14.744064   0.004516
19c-3-08647  2454320.74229609  14.747369   0.004963
19c-3-08647  2454320.75336600  14.751069   0.004771
19c-3-08647  2454320.76445592  14.751426   0.004681
19c-3-08647  2454320.77557583  14.749874   0.004607
19c-3-08647  2454320.79104571  14.740932   0.004467
19c-3-08647  2454320.80211563  14.741195   0.004435
19c-3-08647  2454320.81328554  14.743601   0.004348
19c-3-08647  2454320.82499545  14.740297   0.004341
19c-3-08647  2454321.74857789  14.735246   0.005079
19c-3-08647  2454321.76002779  14.738183   0.004863
19c-3-08647  2454321.77222768  14.731952   0.004716
19c-3-08647  2454321.78329759  14.734511   0.004673
19c-3-08647  2454321.79958745  14.731156   0.004513
19c-3-08647  2454321.81125735  14.732027   0.004395
19c-3-08647  2454321.83570713  14.738079   0.004528
19c-3-08647  2454323.74714891  14.744994   0.004934
19c-3-08647  2454323.75870879  14.731740   0.004972
19c-3-08647  2454323.77023867  14.746729   0.004736
19c-3-08647  2454323.78201855  14.737462   0.004654
19c-3-08647  2454323.79311844  14.741749   0.004542
19c-3-08647  2454323.80423832  14.740635   0.004571
19c-3-08647  2454323.82803807  14.738626   0.004428
19c-3-08647  2454324.81559731  14.754823   0.004884
19c-3-08647  2454324.82685718  14.751933   0.004589
19c-3-08647  2454324.83793706  14.746837   0.004564
19c-3-08647  2454324.84899693  14.758986   0.004626
19c-3-08647  2454324.86237678  14.748236   0.004507
19c-3-08647  2454324.87376665  14.748701   0.004604
19c-3-08647  2454324.90259632  14.756890   0.004637
19c-3-08647  2454324.91411619  14.753962   0.004671
19c-3-08647  2454325.74660637  14.743986   0.004843
19c-3-08647  2454325.75772624  14.745841   0.004864
19c-3-08647  2454325.76883610  14.742179   0.004779
19c-3-08647  2454325.78003596  14.748773   0.004676
19c-3-08647  2454331.83742600  14.751948   0.005104
19c-3-08647  2454331.84854581  14.750710   0.004980
19c-3-08647  2454331.85965562  14.741740   0.004927
19c-3-08647  2454331.87115541  14.751172   0.005311
19c-3-08647  2454332.78853899  14.757635   0.005141
19c-3-08647  2454332.80762864  14.874146   0.005164
19c-3-08647  2454332.81895843  14.951274   0.005946
19c-3-08647  2454332.83546813  14.832286   0.005927
19c-3-08647  2454332.85711773  14.732868   0.006523
19c-3-08647  2454332.86926751  14.742922   0.005089
19c-3-08647  2454332.88077730  14.742477   0.005007
19c-3-08647  2454332.89196709  14.742342   0.005629
19c-3-08647  2454332.92800643  14.743856   0.004754
19c-3-08647  2454332.93916622  14.745537   0.005267
19c-3-08647  2454332.95075601  14.753087   0.005562
19c-3-08647  2454332.96189580  14.744562   0.005097
19c-3-08647  2454334.73521176  14.730862   0.005245
19c-3-08647  2454334.74852149  14.738150   0.005419
19c-3-08647  2454334.75976127  14.735160   0.005083
19c-3-08647  2454334.77083104  14.729261   0.004857
19c-3-08647  2454334.82632993  14.734262   0.004721
19c-3-08647  2454334.83851969  14.735717   0.004675
19c-3-08647  2454334.84968947  14.737863   0.004527
19c-3-08647  2454334.86078924  14.739056   0.004589
19c-3-08647  2454335.73942130  14.754079   0.005506
19c-3-08647  2454335.75188104  14.754459   0.005017
19c-3-08647  2454335.76294081  14.754966   0.005130
19c-3-08647  2454335.77402058  14.755991   0.004821
19c-3-08647  2454336.76319957  14.742347   0.005353
19c-3-08647  2454336.77427933  14.738212   0.005042
19c-3-08647  2454336.78539909  14.746325   0.005222
19c-3-08647  2454336.79645885  14.741519   0.004892
19c-3-08647  2454336.87385717  14.741223   0.004956
19c-3-08647  2454336.88493693  14.742764   0.005120
19c-3-08647  2454336.89602669  14.742087   0.004781
19c-3-08647  2454336.90711645  14.742369   0.004715
19c-3-08647  2454338.77292440  14.740458   0.005186
19c-3-08647  2454338.78402415  14.742215   0.004895
19c-3-08647  2454338.79507389  14.741110   0.005033
19c-3-08647  2454338.79663385  14.742940   0.004779
19c-3-08647  2454338.80867357  14.746758   0.004789
19c-3-08647  2454339.74054148  14.829095   0.005338
19c-3-08647  2454339.75162121  14.916986   0.005374
19c-3-08647  2454339.76275094  14.936977   0.005377
19c-3-08647  2454339.77383067  14.849754   0.005027
19c-3-08647  2454339.91781719  14.754358   0.004651
19c-3-08647  2454339.92894692  14.747953   0.004586
19c-3-08647  2454339.94005666  14.748491   0.004549
19c-3-08647  2454339.95156638  14.751304   0.004575
19c-3-08647  2454340.74733682  14.742687   0.004987
19c-3-08647  2454340.75838654  14.737825   0.004906
19c-3-08647  2454340.76940627  14.741365   0.004782
19c-3-08647  2454340.78051599  14.739468   0.004759
19c-3-08647  2454356.74114024  14.731692   0.006302
19c-3-08647  2454356.75223983  14.730928   0.005614
19c-3-08647  2454356.76332942  14.737576   0.005222
19c-3-08647  2454356.77441901  14.731560   0.005136
19c-3-08647  2454356.78956845  14.733824   0.004582
19c-3-08647  2454356.80065804  14.731575   0.004460
19c-3-08647  2454356.81174763  14.733557   0.004446
19c-3-08647  2454356.82286722  14.737910   0.004461
19c-3-08647  2454359.76018591  14.756959   0.005187
19c-3-08647  2454359.77128548  14.749108   0.005023
19c-3-08647  2454359.78247504  14.749389   0.004960
19c-3-08647  2454359.79393460  14.751687   0.005630
19c-3-08647  2454359.81489378  14.747922   0.005341
19c-3-08647  2454359.82602335  14.743978   0.005939
19c-3-08647  2454359.83712292  14.751232   0.006571
19c-3-08647  2454359.84826248  14.744480   0.007679
19c-3-08647  2454361.73506793  14.746156   0.005534
19c-3-08647  2454361.74615749  14.747011   0.005498
19c-3-08647  2454361.75723704  14.746969   0.005390
19c-3-08647  2454361.76830660  14.751830   0.005303
19c-3-08647  2454362.73404756  14.871653   0.005672
19c-3-08647  2454362.74512711  14.958565   0.005596
19c-3-08647  2454362.75619666  14.890897   0.005650
19c-3-08647  2454362.76728621  14.806442   0.004878
19c-3-08647  2454362.78838535  14.734840   0.004603
19c-3-08647  2454362.79946490  14.736390   0.004582
19c-3-08647  2454362.81055445  14.740438   0.004740
19c-3-08647  2454362.82162400  14.736648   0.004500
19c-3-08647  2454363.74192622  14.746552   0.004968
19c-3-08647  2454363.75329575  14.744353   0.004804
19c-3-08647  2454363.76437529  14.745766   0.004786
19c-3-08647  2454363.77550483  14.743952   0.004747
19c-3-08647  2454365.75793172  14.789397   0.010654
19c-3-08647  2454365.76921125  14.857572   0.007029
19c-3-08647  2454365.78062076  14.941923   0.009088
19c-3-08647  2454367.74990596  14.741116   0.004753
19c-3-08647  2454367.76120547  14.743205   0.004727
19c-3-08647  2454367.77245498  14.742006   0.004612
19c-3-08647  2454367.78376448  14.745016   0.004626
19c-3-08647  2454367.80624350  14.746047   0.004743
19c-3-08647  2454367.81747301  14.749442   0.004819
19c-3-08647  2454367.82870252  14.747518   0.004652
19c-3-08647  2454367.84097199  14.747064   0.004598
19c-3-08647  2454368.76081160  14.754545   0.004904
19c-3-08647  2454368.77203111  14.749375   0.004683
19c-3-08647  2454368.78323061  14.747445   0.004698
19c-3-08647  2454368.79447012  14.793713   0.004721
19c-3-08647  2454368.81439924  14.940002   0.005112
19c-3-08647  2454368.82563874  14.922209   0.005017
19c-3-08647  2454368.83691824  14.832110   0.004792
19c-3-08647  2454368.84820774  14.765419   0.004696
19c-3-08647  2454374.75087800  14.751268   0.005110
19c-3-08647  2454374.76228746  14.748961   0.005207
19c-3-08647  2454374.77433689  14.751607   0.005251
19c-3-08647  2454374.78612633  14.750645   0.005355
19c-3-08647  2454374.80818529  14.755118   0.004830
19c-3-08647  2454374.81940477  14.756857   0.004951
19c-3-08647  2454374.83087422  14.758350   0.004872
19c-3-08647  2454374.84212369  14.759011   0.004959
19c-3-08647  2454374.86205275  14.775169   0.004730
19c-3-08647  2454374.87335222  14.833848   0.005098
19c-3-08647  2454374.88491167  14.937521   0.005404
19c-3-08647  2454374.89615114  14.953017   0.006012
19c-3-08647  2454375.72814172  14.754608   0.005465
19c-3-08647  2454375.73928119  14.818356   0.005860
19c-3-08647  2454375.75075064  14.904525   0.006135
19c-3-08647  2454375.76192011  14.956264   0.005837
19c-3-08647  2454376.75006286  14.745773   0.004964
19c-3-08647  2454376.76114233  14.754056   0.004972
19c-3-08647  2454376.77223180  14.737894   0.005196
19c-3-08647  2454376.78403123  14.755074   0.004938
19c-3-08647  2454377.72979560  14.755589   0.005243
19c-3-08647  2454377.74322495  14.746077   0.005196
19c-3-08647  2454377.75432441  14.748597   0.005284
19c-3-08647  2454377.76539387  14.750940   0.005209
19c-3-08647  2454379.85766156  14.723634   0.011903
19c-3-08647  2454379.87072092  14.742722   0.007117
19c-3-08647  2454380.74742752  14.737757   0.005313
19c-3-08647  2454380.75852697  14.740531   0.005646
19c-3-08647  2454380.77264627  14.739648   0.005354
19c-3-08647  2454380.78373572  14.745307   0.005241
19c-3-08647  2454383.81518344  14.753075   0.005090
19c-3-08647  2454383.82630287  14.760597   0.006856
19c-3-08647  2454383.83741231  14.760868   0.005375
19c-3-08647  2454383.84853174  14.743499   0.007346
19c-3-08647  2454384.79734342  14.744797   0.005108
19c-3-08647  2454384.80848285  14.745339   0.005114
19c-3-08647  2454384.82007226  14.744457   0.005181
19c-3-08647  2454384.83140168  14.745408   0.005249
19c-3-08647  2454386.77117199  14.735195   0.004848
19c-3-08647  2454386.78241141  14.735467   0.004780
19c-3-08647  2454386.79373082  14.737143   0.004918
19c-3-08647  2454386.80504024  14.737274   0.004846
19c-3-08647  2454387.73429208  14.746442   0.005170
19c-3-08647  2454387.74550150  14.751714   0.005164
19c-3-08647  2454387.75672091  14.758108   0.005179
19c-3-08647  2454387.76794033  14.758694   0.005055
19c-3-08647  2454387.78853926  14.754795   0.004799
19c-3-08647  2454387.79977868  14.755901   0.004757
19c-3-08647  2454387.81101809  14.759167   0.004961
19c-3-08647  2454387.82233750  14.765548   0.004972
19c-3-08647  2454389.72887793  14.747448   0.004946
19c-3-08647  2454389.74018734  14.744359   0.004829
19c-3-08647  2454389.75161674  14.741606   0.004768
19c-3-08647  2454389.76293615  14.746030   0.006631
19c-3-08647  2454389.78497499  14.746948   0.009620
19c-3-08647  2454389.79618440  14.745351   0.007200
19c-3-08647  2454389.80741381  14.754863   0.004830
19c-3-08647  2454389.81866322  14.761504   0.005201
19c-3-08647  2454390.73243517  14.757722   0.005425
19c-3-08647  2454390.74373457  14.749936   0.005160
19c-3-08647  2454390.75513397  14.752730   0.005093
19c-3-08647  2454390.76638338  14.757079   0.005264
19c-3-08647  2454393.80053252  14.750635   0.005836
19c-3-08647  2454393.81180192  14.746081   0.006384
19c-3-08647  2454393.82301132  14.749115   0.005587
19c-3-08647  2454395.78836624  14.740223   0.004846
19c-3-08647  2454395.79957564  14.741529   0.004799
19c-3-08647  2454395.81165499  14.744135   0.004772
19c-3-08647  2454395.82288439  14.741742   0.004826
19c-3-08647  2454397.72684206  14.741302   0.004822
19c-3-08647  2454397.73809146  14.743240   0.004828
19c-3-08647  2454397.74948084  14.741928   0.004758
19c-3-08647  2454397.76072024  14.740502   0.004645
19c-3-08647  2454398.74565713  14.968649   0.006507
19c-3-08647  2454398.75738650  14.896491   0.006884
19c-3-08647  2454398.76945585  14.800720   0.006890
19c-3-08647  2454398.78114522  14.762631   0.006821
19c-3-08647  2454398.80569389  14.743413   0.006035
19c-3-08647  2454398.81732326  14.754106   0.005909
19c-3-08647  2454399.71667468  14.743059   0.005283
19c-3-08647  2454399.72798407  14.735753   0.005079
19c-3-08647  2454399.73921347  14.732689   0.004947
19c-3-08647  2454399.75042286  14.743051   0.005100
19c-3-08647  2454400.73232974  14.748855   0.005880
19c-3-08647  2454400.74363913  14.756476   0.005087
19c-3-08647  2454400.75488852  14.754701   0.005030
19c-3-08647  2454400.76612791  14.749376   0.004833
19c-3-08647  2454401.71819635  14.749966   0.005425
19c-3-08647  2454401.74472491  14.753716   0.006202
19c-3-08647  2454401.75678426  14.774812   0.005585
19c-3-08647  2454401.76841363  14.866984   0.006194
19c-3-08647  2454402.71616225  14.740913   0.005618
19c-3-08647  2454402.72743163  14.752316   0.004898
19c-3-08647  2454402.73864103  14.751798   0.004761
19c-3-08647  2454402.75011040  14.745997   0.004879
19c-3-08647  2454403.72087774  14.749935   0.005152
19c-3-08647  2454403.73208713  14.749760   0.005281
19c-3-08647  2454403.74379649  14.746413   0.004857
19c-3-08647  2454403.75504588  14.754821   0.005533
19c-3-08647  2454406.72174487  14.732141   0.005218
19c-3-08647  2454406.73297426  14.736157   0.005138
19c-3-08647  2454429.71766855  14.762644   0.005481
19c-3-08647  2454429.72971796  14.754143   0.005425
19c-3-08647  2454429.74092740  14.752730   0.005608
19c-3-08647  2454429.75273682  14.751957   0.005464
19c-3-08647  2454629.01222547  14.748186   0.004651
19c-3-08647  2454629.02701604  14.757128   0.004773
19c-3-08647  2454629.04067657  14.836272   0.004804
19c-3-08647  2454629.05194701  14.930963   0.005076
19c-3-08647  2454629.06420748  14.938747   0.005030
19c-3-08647  2454629.07563793  14.842320   0.004845
19c-3-08647  2454629.09025849  14.758423   0.004610
19c-3-08647  2454629.10183894  14.749047   0.004569
19c-3-08647  2454629.99897342  14.754836   0.004967
19c-3-08647  2454630.01016384  14.754524   0.004922
19c-3-08647  2454630.02138427  14.758205   0.004810
19c-3-08647  2454630.03288471  14.755495   0.004697
19c-3-08647  2454630.04509518  14.756359   0.004610
19c-3-08647  2454630.05637561  14.759483   0.004513
19c-3-08647  2454630.06794605  14.760371   0.004608
19c-3-08647  2454630.07918648  14.758996   0.004646
19c-3-08647  2454630.98026055  14.755693   0.004739
19c-3-08647  2454630.99148097  14.758862   0.004686
19c-3-08647  2454631.00290139  14.757672   0.004874
19c-3-08647  2454631.01409181  14.758141   0.004739
19c-3-08647  2454631.02753232  14.753329   0.004623
19c-3-08647  2454631.03878274  14.758501   0.004734
19c-3-08647  2454631.05005316  14.752953   0.004544
19c-3-08647  2454631.06124358  14.753538   0.004527
19c-3-08647  2454631.07369405  14.754886   0.004679
19c-3-08647  2454631.08492447  14.749889   0.004563
19c-3-08647  2454631.09612489  14.752304   0.004640
19c-3-08647  2454631.99360824  14.755244   0.004698
19c-3-08647  2454632.00497866  14.754987   0.004680
19c-3-08647  2454632.01616907  14.760733   0.004616
19c-3-08647  2454632.02749949  14.760060   0.004749
19c-3-08647  2454632.04075998  14.756016   0.004797
19c-3-08647  2454632.05200039  14.758924   0.004755
19c-3-08647  2454632.06327081  14.769562   0.004713
19c-3-08647  2454632.07474123  14.827835   0.004881
19c-3-08647  2454632.99996501  14.749452   0.005121
19c-3-08647  2454633.01117542  14.747550   0.005583
19c-3-08647  2454633.02240582  14.754549   0.005378
19c-3-08647  2454633.03369623  14.756085   0.006850
19c-3-08647  2454633.04577667  14.749747   0.006647
19c-3-08647  2454633.05717708  14.757080   0.006626
19c-3-08647  2454633.06863750  14.753494   0.005268
19c-3-08647  2454633.08003791  14.749938   0.005400
19c-3-08647  2454634.00920122  14.748572   0.004363
19c-3-08647  2454634.02084163  14.748249   0.004360
19c-3-08647  2454634.03281206  14.740144   0.004356
19c-3-08647  2454634.04452247  14.744407   0.004397
19c-3-08647  2454634.05670291  14.746917   0.004415
19c-3-08647  2454634.06809331  14.747721   0.004422
19c-3-08647  2454634.07979373  14.749552   0.004437
19c-3-08647  2454634.09192416  14.748958   0.004462
19c-3-08647  2454731.73047136  14.740923   0.004975
19c-3-08647  2454731.74165088  14.748711   0.004703
19c-3-08647  2454731.75344037  14.750989   0.004601
19c-3-08647  2454731.76685980  14.749241   0.004426
19c-3-08647  2454732.72715834  14.940163   0.005537
19c-3-08647  2454732.74209769  14.824120   0.004857
19c-3-08647  2454732.75304721  14.781923   0.004489
19c-3-08647  2454732.76395674  14.769229   0.004486
19c-3-08647  2454734.73087018  14.787375   0.005100
19c-3-08647  2454734.74208968  14.766024   0.004715
19c-3-08647  2454734.75331918  14.764709   0.004527
19c-3-08647  2454734.76452868  14.762803   0.004509
19c-3-08647  2454739.82179680  14.747199   0.004425
19c-3-08647  2454739.83325626  14.747748   0.004442
19c-3-08647  2454739.84483572  14.747842   0.004548
19c-3-08647  2454739.85605519  14.744943   0.004605
19c-3-08647  2454740.73843345  14.755425   0.004781
19c-3-08647  2454740.74961292  14.751400   0.004705
19c-3-08647  2454740.76621213  14.757536   0.004578
19c-3-08647  2454740.77775158  14.757664   0.004647
19c-3-08647  2454744.71844096  14.751333   0.004458
19c-3-08647  2454744.72960041  14.749021   0.004358
19c-3-08647  2454744.74397970  14.755973   0.004295
19c-3-08647  2454744.75485917  14.757480   0.004290
19c-3-08647  2454745.73869058  14.952292   0.005130
19c-3-08647  2454745.74985003  14.857997   0.004869
19c-3-08647  2454745.76440930  14.777491   0.004592
19c-3-08647  2454745.77576874  14.770166   0.004535
19c-3-08647  2454746.71938178  14.745975   0.005158
19c-3-08647  2454746.73185116  14.743944   0.004812
19c-3-08647  2454746.74355057  14.742764   0.004788
19c-3-08647  2454747.70027262  14.771071   0.006226
19c-3-08647  2454747.71592184  14.774992   0.005640
19c-3-08647  2454747.72714127  14.772268   0.005338
19c-3-08647  2454747.73865069  14.765429   0.005065
19c-3-08647  2454748.70221207  14.747940   0.005705
19c-3-08647  2454748.71332151  14.741430   0.005550
19c-3-08647  2454748.72831075  14.734110   0.005166
19c-3-08647  2454748.73951018  14.760063   0.005061
19c-3-08647  2454749.72794997  14.773101   0.006189
19c-3-08647  2454749.73917940  14.772325   0.008258
19c-3-08647  2454749.75255871  14.774032   0.008425
19c-3-08647  2454749.76912787  14.766466   0.005662
19c-3-08647  2454751.73645700  14.763816   0.005335
19c-3-08647  2454751.74758642  14.760008   0.005811
19c-3-08647  2454751.76113572  14.769962   0.005411
19c-3-08647  2454751.77238514  14.779560   0.006375
19c-3-08647  2454752.73867518  14.745879   0.005195
19c-3-08647  2454752.74990459  14.750800   0.005138
19c-3-08647  2454752.76273393  14.750005   0.004709
19c-3-08647  2454752.77394335  14.752349   0.004621
19c-3-08647  2454752.78759264  14.752200   0.004602
19c-3-08647  2454752.79872206  14.750988   0.004542
19c-3-08647  2454752.81568118  14.749697   0.004607
19c-3-08647  2454752.84090987  14.746348   0.005549
19c-3-08647  2454753.71115463  14.749948   0.005496
19c-3-08647  2454753.72223405  14.756590   0.005087
19c-3-08647  2454753.73802323  14.755258   0.005159
19c-3-08647  2454753.74916265  14.757679   0.004803
19c-3-08647  2454753.76575179  14.762110   0.004794
19c-3-08647  2454753.77708120  14.759706   0.004779
19c-3-08647  2454753.79136045  14.752976   0.004711
19c-3-08647  2454753.80246987  14.763185   0.005021
19c-3-08647  2454754.76710947  14.757336   0.005862
19c-3-08647  2454754.78006879  14.748329   0.004973
19c-3-08647  2454754.79119821  14.747112   0.005143
19c-3-08647  2454754.80241762  14.769389   0.008143
19c-3-08647  2454755.72561916  14.841188   0.006176
19c-3-08647  2454755.73679858  14.782220   0.006845
19c-3-08647  2454755.75451764  14.749257   0.006233
19c-3-08647  2454755.76565706  14.754716   0.004844
19c-3-08647  2454755.78223619  14.752275   0.004526
19c-3-08647  2454755.79340560  14.760998   0.004660
19c-3-08647  2454755.80457501  14.755108   0.004871
19c-3-08647  2454755.82155412  14.759626   0.005403
19c-3-08647  2454757.69916493  14.741958   0.005070
19c-3-08647  2454757.71032434  14.744639   0.004884
19c-3-08647  2454757.72384362  14.743677   0.004722
19c-3-08647  2454757.73512303  14.747906   0.004623
19c-3-08647  2454757.75007223  14.751346   0.004498
19c-3-08647  2454757.76123164  14.753818   0.004581
19c-3-08647  2454757.77445094  14.755378   0.004535
19c-3-08647  2454757.78550035  14.754381   0.004543
19c-3-08647  2454758.70598145  14.773071   0.005168
19c-3-08647  2454758.71728085  14.804465   0.007113
19c-3-08647  2454758.72054067  14.816572   0.004978
19c-3-08647  2454758.73504990  14.926135   0.005110
19c-3-08647  2454758.75181901  14.948007   0.004935
19c-3-08647  2454758.76518830  14.832160   0.004631
19c-3-08647  2454758.77645770  14.777332   0.004516
19c-3-08647  2454758.78936701  14.772899   0.004577
19c-3-08647  2454758.80050642  14.768435   0.004537
19c-3-08647  2454759.69590867  14.746799   0.005150
19c-3-08647  2454759.70701808  14.747966   0.005060
19c-3-08647  2454759.72189729  14.749725   0.004949
19c-3-08647  2454759.73308669  14.741141   0.004604
19c-3-08647  2454759.74620599  14.746679   0.004713
19c-3-08647  2454759.75740539  14.743479   0.004540
19c-3-08647  2454759.77039470  14.746262   0.004566
19c-3-08647  2454759.78171409  14.751743   0.004577
19c-3-08647  2454760.69460526  14.766705   0.005267
19c-3-08647  2454760.70552468  14.774998   0.005177
19c-3-08647  2454760.71913395  14.771323   0.004957
19c-3-08647  2454760.73010336  14.774679   0.004991
19c-3-08647  2454760.74607251  14.771038   0.004794
19c-3-08647  2454760.77702085  14.771187   0.004664
19c-3-08647  2454760.78814025  14.769388   0.004642
19c-3-08647  2454760.80200951  14.772004   0.004655
19c-3-08647  2454760.81300892  14.774577   0.004680
19c-3-08647  2454761.69116181  14.747212   0.005859
19c-3-08647  2454761.70229121  14.745090   0.005270
19c-3-08647  2454761.71713041  14.744418   0.004966
19c-3-08647  2454761.72810982  14.745691   0.004874
19c-3-08647  2454770.75431126  14.751860   0.004918
19c-3-08647  2454770.76522067  14.758439   0.005466
19c-3-08647  2454770.77781998  14.755879   0.004637
19c-3-08647  2454770.78874939  14.760628   0.004857
19c-3-08647  2454771.69206034  14.777925   0.005329
19c-3-08647  2454771.70291975  14.771687   0.005096
19c-3-08647  2454771.71728897  14.773093   0.004786
19c-3-08647  2454771.72810838  14.785746   0.004717
19c-3-08647  2454771.76311648  14.951396   0.005195
19c-3-08647  2454771.77429588  14.858793   0.004956
19c-3-08647  2454771.79024501  14.768274   0.004693
19c-3-08647  2454771.80143440  14.770049   0.004754
19c-3-08647  2454772.69041616  14.744640   0.005038
19c-3-08647  2454772.70124557  14.746835   0.004832
19c-3-08647  2454772.71566479  14.743395   0.004591
19c-3-08647  2454772.72748415  14.750036   0.004542
19c-3-08647  2454772.75508265  14.747578   0.004444
19c-3-08647  2454772.76602206  14.744246   0.004402
19c-3-08647  2454772.77860138  14.746197   0.004463
19c-3-08647  2454772.78945079  14.752259   0.004460
19c-3-08647  2454773.69912146  14.775933   0.005579
19c-3-08647  2454773.71003087  14.773145   0.005537
19c-3-08647  2454773.72252020  14.771840   0.005272
19c-3-08647  2454773.73338961  14.771330   0.005414
19c-3-08647  2454773.76240804  14.770465   0.005071
19c-3-08647  2454773.77348743  14.772615   0.004887
19c-3-08647  2454773.78612675  14.764338   0.004814
19c-3-08647  2454773.79699616  14.777375   0.005548
19c-3-08647  2454774.69026778  14.759114   0.006002
19c-3-08647  2454774.70112720  14.746336   0.005812
19c-3-08647  2454774.71365652  14.744022   0.005133
19c-3-08647  2454774.72446593  14.748594   0.006211
19c-3-08647  2454774.75546426  14.743424   0.009588
19c-3-08647  2454774.76640366  14.779926   0.008208
19c-3-08647  2454776.70710881  14.750200   0.005030
19c-3-08647  2454776.71795823  14.748659   0.005062
19c-3-08647  2454776.73369738  14.752259   0.004889
19c-3-08647  2454776.74471678  14.747072   0.004806
19c-3-08647  2454777.73006371  14.767909   0.004532
19c-3-08647  2454777.74178308  14.770352   0.004494
19c-3-08647  2454777.75270249  14.768880   0.004423
19c-3-08647  2454777.76362190  14.770103   0.004438
19c-3-08647  2454784.69809288  14.778053   0.007117
19c-3-08647  2454784.71023225  14.775452   0.005034
19c-3-08647  2454784.72735135  14.765839   0.004784
19c-3-08647  2454784.73837077  14.779770   0.004936
19c-3-08647  2454905.12985894  14.770822   0.005679
19c-3-08647  2454905.14271944  14.769705   0.004929
19c-3-08647  2454905.15372986  14.769402   0.005640
19c-3-08647  2454905.16465029  14.764892   0.005641
19c-3-08647  2454921.11219301  14.748365   0.004855
19c-3-08647  2454921.12309353  14.760248   0.005031
19c-3-08647  2454921.13638416  14.750067   0.007142
19c-3-08647  2454921.14744469  14.748735   0.004912
19c-3-08647  2454924.06389493  14.770080   0.005359
19c-3-08647  2454924.07480547  14.773603   0.005095
19c-3-08647  2454947.05841497  14.751677   0.004840
19c-3-08647  2454947.06948556  14.747068   0.004763
19c-3-08647  2454947.08042615  14.750944   0.004737
19c-3-08647  2454947.09128673  14.753956   0.004981
19c-3-08647  2454947.10555749  14.751739   0.004795
19c-3-08647  2454947.11646808  14.749553   0.004753
19c-3-08647  2454947.12734866  14.747972   0.004716
19c-3-08647  2454948.06409881  14.764546   0.005349
19c-3-08647  2454948.07503940  14.767579   0.005181
19c-3-08647  2454948.08595999  14.770404   0.005216
19c-3-08647  2454948.09706058  14.759482   0.005923
19c-3-08647  2454948.11075131  14.776014   0.006696
19c-3-08647  2454948.12204192  14.768347   0.004883
19c-3-08647  2454948.13288250  14.766070   0.004666
19c-3-08647  2454959.06129510  14.778969   0.005446
19c-3-08647  2454959.07248569  14.764930   0.006416
19c-3-08647  2454959.08824652  14.765634   0.005327
19c-3-08647  2454959.10028715  14.786051   0.005310
19c-3-08647  2454960.06452795  14.754389   0.004995
19c-3-08647  2454960.07544852  14.758537   0.005117
19c-3-08647  2454960.08631910  14.751034   0.004803
19c-3-08647  2454960.09722967  14.757163   0.004958
19c-3-08647  2454960.10893029  14.758739   0.005925
19c-3-08647  2454960.12037089  14.748610   0.005762
19c-3-08647  2454960.96872544  14.772734   0.005773
19c-3-08647  2454960.97964602  14.757647   0.008885
19c-3-08647  2454960.99055659  14.757458   0.007499
19c-3-08647  2454961.07041077  14.769881   0.004530
19c-3-08647  2454961.08126134  14.764856   0.005237
19c-3-08647  2454961.09248193  14.766535   0.004729
19c-3-08647  2454961.10333250  14.767742   0.004452
19c-3-08647  2454962.08003361  14.754834   0.004620
19c-3-08647  2454962.09113419  14.750575   0.005303
19c-3-08647  2454962.10373485  14.755319   0.005553
19c-3-08647  2454962.11462542  14.749592   0.006182
19c-3-08647  2454975.00810751  14.750674   0.004554
19c-3-08647  2454975.01894804  14.752159   0.004491
19c-3-08647  2454975.03043860  14.753953   0.004411
19c-3-08647  2454975.04130912  14.754030   0.004691
19c-3-08647  2454986.98524722  14.770762   0.004910
19c-3-08647  2454986.99626769  14.770337   0.004833
19c-3-08647  2454987.00715816  14.765715   0.004765
19c-3-08647  2454987.01861865  14.771195   0.004763
19c-3-08647  2454987.03166921  14.769373   0.004770
19c-3-08647  2454987.04280969  14.775089   0.004796
19c-3-08647  2454987.05369016  14.770824   0.004635
19c-3-08647  2454987.06514065  14.771272   0.004682
19c-3-08647  2454987.07666114  14.767793   0.005321
19c-3-08647  2454987.09885210  14.768705   0.004632
19c-3-08647  2454987.11107262  14.767440   0.004662
19c-3-08647  2454987.12204309  14.770201   0.004611
19c-3-08647  2454988.04352238  14.751695   0.004622
19c-3-08647  2454988.05502287  14.761170   0.004666
19c-3-08647  2454988.06616334  14.752786   0.004556
19c-3-08647  2454988.07708381  14.755780   0.004613
19c-3-08647  2454988.08980435  14.757189   0.004513
19c-3-08647  2454988.10071481  14.749026   0.004671
19c-3-08647  2454988.11185528  14.755720   0.004565
19c-3-08647  2454988.12280574  14.758430   0.004568
19c-3-08647  2454990.07478735  14.763249   0.004613
19c-3-08647  2454990.08573780  14.769266   0.004759
19c-3-08647  2454990.09661825  14.761906   0.004753
19c-3-08647  2454990.10757870  14.766920   0.004612
19c-3-08647  2454991.91490229  14.771430   0.004764
19c-3-08647  2454991.92584273  14.776931   0.005358
19c-3-08647  2454991.94099334  14.772723   0.004683
19c-3-08647  2454991.95194378  14.775717   0.004742
19c-3-08647  2454991.96616435  14.776793   0.004592
19c-3-08647  2454991.97709479  14.775331   0.004498
19c-3-08647  2454991.98847524  14.771318   0.004600
19c-3-08647  2454991.99982570  14.766788   0.004621
19c-3-08647  2454995.95651980  14.772822   0.006242
19c-3-08647  2454995.96745021  14.791396   0.005607
19c-3-08647  2454995.97866064  14.853090   0.005670
19c-3-08647  2454995.99044108  14.955416   0.005698
19c-3-08647  2454996.00422160  14.947943   0.005370
19c-3-08647  2454996.01516201  14.850299   0.005141
19c-3-08647  2454996.02609242  14.789842   0.005193
19c-3-08647  2454996.03729285  14.769652   0.005268
19c-3-08647  2454996.05070335  14.771185   0.005061
19c-3-08647  2454996.06159376  14.768309   0.005098
19c-3-08647  2454996.07263418  14.775307   0.005333
19c-3-08647  2454996.08356459  14.771336   0.005548
19c-3-08647  2454998.08568868  14.771447   0.004497
19c-3-08647  2454998.09696909  14.773646   0.004559
19c-3-08647  2454998.10797949  14.769341   0.004506
19c-3-08647  2454998.11939990  14.768235   0.004581
19c-3-08647  2454998.99129133  14.757539   0.004479
19c-3-08647  2454999.00219172  14.772786   0.004501
19c-3-08647  2454999.01310211  14.824911   0.004548
19c-3-08647  2454999.02456252  14.921246   0.004787
19c-3-08647  2454999.03567292  14.958852   0.005071
19c-3-08647  2454999.04661331  14.871066   0.004894
19c-3-08647  2454999.05752370  14.793300   0.004586
19c-3-08647  2454999.06874410  14.755466   0.004366
19c-3-08647  2454999.09252495  14.754452   0.004394
19c-3-08647  2454999.10355534  14.751898   0.004400
19c-3-08647  2454999.11507576  14.758709   0.004365
19c-3-08647  2454999.12605615  14.752747   0.004720
19c-3-08647  2455001.92060320  14.759116   0.004842
19c-3-08647  2455001.93156357  14.753975   0.004563
19c-3-08647  2455001.94559404  14.756954   0.004573
19c-3-08647  2455001.97164492  14.760732   0.004656
19c-3-08647  2455002.05831784  14.918002   0.006280
19c-3-08647  2455002.06944822  15.000833   0.006332
19c-3-08647  2455002.08081860  14.913361   0.005742
19c-3-08647  2455002.09184897  14.822348   0.005563
19c-3-08647  2455002.10294935  14.778760   0.005666
19c-3-08647  2455002.11411972  14.770866   0.005949
19c-3-08647  2455002.12498009  14.772510   0.005537
19c-3-08647  2455010.93851826  14.768281   0.004220
19c-3-08647  2455010.94941855  14.771035   0.004165
19c-3-08647  2455010.96041885  14.768196   0.004172
19c-3-08647  2455010.97139915  14.774319   0.004255
19c-3-08647  2455011.00699011  14.764320   0.005515
19c-3-08647  2455011.02011047  14.773027   0.004238
19c-3-08647  2455011.03209079  14.775297   0.004274
19c-3-08647  2455011.04308109  14.773674   0.004262
19c-3-08647  2455013.93602600  14.761006   0.004753
19c-3-08647  2455013.94829630  14.754229   0.004738
19c-3-08647  2455013.96060661  14.759577   0.004369
19c-3-08647  2455013.97154688  14.758211   0.004411
19c-3-08647  2455014.98522153  14.755566   0.004300
19c-3-08647  2455014.99621180  14.764150   0.004347
19c-3-08647  2455015.00768207  14.780728   0.004336
19c-3-08647  2455015.01854233  14.767878   0.004337
19c-3-08647  2455020.94334963  14.747803   0.004458
19c-3-08647  2455020.95424983  14.744119   0.004399
19c-3-08647  2455020.96510004  14.744083   0.004351
19c-3-08647  2455020.97599025  14.745530   0.004355
19c-3-08647  2455021.91986783  14.778932   0.005679
19c-3-08647  2455021.93871817  14.769183   0.005136
19c-3-08647  2455021.94977838  14.766109   0.005892
19c-3-08647  2455021.96071857  14.764827   0.005151
19c-3-08647  2455021.97488883  14.768322   0.004781
19c-3-08647  2455021.98588903  14.764783   0.004747
19c-3-08647  2455021.99679923  14.818768   0.004964
19c-3-08647  2455022.00772943  14.895981   0.005424
19c-3-08647  2455022.02085967  14.998097   0.005514
19c-3-08647  2455022.03196987  14.910358   0.005148
19c-3-08647  2455022.04281007  14.822661   0.004916
19c-3-08647  2455022.05406027  14.773901   0.004835
19c-3-08647  2455023.01455729  14.761339   0.004665
19c-3-08647  2455023.02549748  14.756190   0.004427
19c-3-08647  2455023.03637767  14.753880   0.004370
19c-3-08647  2455023.04725785  14.753205   0.005631
19c-3-08647  2455027.86995133  14.744352   0.004410
19c-3-08647  2455027.88130148  14.744763   0.004445
19c-3-08647  2455027.89220163  14.747604   0.004686
19c-3-08647  2455027.90345177  14.740442   0.004875
19c-3-08647  2455027.91703195  14.755081   0.006145
19c-3-08647  2455031.86850699  14.761696   0.004777
19c-3-08647  2455031.88001710  14.751893   0.004725
19c-3-08647  2455031.89305723  14.754539   0.004679
19c-3-08647  2455031.90405734  14.747240   0.005459
19c-3-08647  2455031.91662746  14.727509   0.006400
19c-3-08647  2455031.97075798  14.787910   0.004632
19c-3-08647  2455031.98251809  14.869690   0.004859
19c-3-08647  2455031.99414820  14.964428   0.005036
19c-3-08647  2455032.90659654  14.770250   0.005260
19c-3-08647  2455032.94093684  14.765316   0.006270
19c-3-08647  2455032.95368695  14.762165   0.004498
19c-3-08647  2455032.96453705  14.760109   0.004551
19c-3-08647  2455032.97623715  14.760069   0.006841
19c-3-08647  2455032.98831726  14.766637   0.004977
19c-3-08647  2455033.01018744  14.765763   0.004546
19c-3-08647  2455033.02162754  14.757535   0.005439
19c-3-08647  2455033.03266764  14.766810   0.007510
19c-3-08647  2455033.04402774  14.760331   0.005236
19c-3-08647  2455033.05491783  14.768493   0.005503
19c-3-08647  2455033.06591793  14.761680   0.005974
19c-3-08647  2455033.07698802  14.764647   0.005394
19c-3-08647  2455033.85595444  14.751144   0.004293
19c-3-08647  2455033.86702453  14.745434   0.004252
19c-3-08647  2455033.87802461  14.744312   0.004270
19c-3-08647  2455033.89350473  14.752134   0.004283
19c-3-08647  2455036.80226381  14.755473   0.005572
19c-3-08647  2455036.81690388  14.754328   0.004666
19c-3-08647  2455036.82784394  14.758394   0.004620
19c-3-08647  2455036.83872400  14.759004   0.004453
19c-3-08647  2455039.87338569  14.763390   0.006423
19c-3-08647  2455039.88426571  14.763753   0.004910
19c-3-08647  2455039.90216576  14.766230   0.004513
19c-3-08647  2455039.96020590  14.756996   0.004446
19c-3-08647  2455048.79085212  14.759212   0.004906
19c-3-08647  2455048.80173206  14.760796   0.004903
19c-3-08647  2455048.81263200  14.760608   0.004732
19c-3-08647  2455048.82352194  14.760680   0.004795
19c-3-08647  2455050.75006960  14.764810   0.005242
19c-3-08647  2455050.76425950  14.773213   0.005075
19c-3-08647  2455050.77522942  14.767653   0.004953
19c-3-08647  2455050.78646934  14.769680   0.004699
19c-3-08647  2455050.80585919  14.761603   0.004499
19c-3-08647  2455050.81931910  14.766998   0.004421
19c-3-08647  2455050.83025902  14.768537   0.004517
19c-3-08647  2455050.84116894  14.766850   0.004428
19c-3-08647  2455050.91577838  14.766124   0.004718
19c-3-08647  2455050.91924836  14.771637   0.004573
19c-3-08647  2455050.93027828  14.763049   0.004369
19c-3-08647  2455050.94116820  14.766398   0.004390
19c-3-08647  2455050.95214811  14.764538   0.004363
19c-3-08647  2455051.85818101  14.760111   0.004307
19c-3-08647  2455051.86946091  14.764646   0.004320
19c-3-08647  2455051.88045082  14.766071   0.004288
19c-3-08647  2455051.89172073  14.765691   0.004270
19c-3-08647  2455057.82935599  14.757364   0.004491
19c-3-08647  2455057.84064584  14.759740   0.004439
19c-3-08647  2455057.85651563  14.751174   0.004393
19c-3-08647  2455057.86756548  14.751553   0.004407
19c-3-08647  2455058.76977289  14.771452   0.004769
19c-3-08647  2455058.78222271  14.771672   0.004696
19c-3-08647  2455058.79340255  14.771498   0.004696
19c-3-08647  2455058.80566238  14.777508   0.004670
19c-3-08647  2455059.75668831  14.987579   0.005861
19c-3-08647  2455059.76761814  14.896670   0.005114
19c-3-08647  2455059.78018795  14.804977   0.004781
19c-3-08647  2455059.79114778  14.767830   0.004729
19c-3-08647  2455059.82151732  14.758904   0.004601
19c-3-08647  2455059.83254715  14.759685   0.004453
19c-3-08647  2455059.84534696  14.754212   0.004500
19c-3-08647  2455059.85629679  14.754515   0.004409
19c-3-08647  2455060.75427270  14.753834   0.004741
19c-3-08647  2455060.76517253  14.753188   0.005030
19c-3-08647  2455060.77769233  14.754972   0.004694
19c-3-08647  2455060.78950214  14.760549   0.004697
19c-3-08647  2455061.76858595  14.765054   0.005286
19c-3-08647  2455061.78078574  14.769955   0.005015
19c-3-08647  2455061.79383552  14.770320   0.004631
19c-3-08647  2455061.80471534  14.762217   0.004523
19c-3-08647  2455061.81801511  14.762557   0.004412
19c-3-08647  2455061.82926492  14.767198   0.004498
19c-3-08647  2455061.84180471  14.766033   0.004348
19c-3-08647  2455061.85268452  14.766545   0.004400
19c-3-08647  2455064.88673888  14.787168   0.009955
19c-3-08647  2455064.89765867  14.767080   0.004967
19c-3-08647  2455064.90866845  14.768563   0.004994
19c-3-08647  2455064.91960823  14.767078   0.004452
19c-3-08647  2455066.74237098  14.757267   0.004617
19c-3-08647  2455066.75330074  14.753498   0.004525
19c-3-08647  2455066.76893041  14.750298   0.004368
19c-3-08647  2455066.77997018  14.744174   0.004313
19c-3-08647  2455068.73399708  14.751125   0.004963
19c-3-08647  2455068.74507683  14.759108   0.004870
19c-3-08647  2455068.75840652  14.753712   0.004714
19c-3-08647  2455068.77312619  14.771403   0.006968
19c-3-08647  2455069.73173385  14.991418   0.005740
19c-3-08647  2455069.74267360  14.909778   0.005214
19c-3-08647  2455069.75589328  14.825332   0.005156
19c-3-08647  2455069.76753301  14.784513   0.004879
19c-3-08647  2455070.73448969  14.764484   0.004829
19c-3-08647  2455070.74544942  14.761542   0.004564
19c-3-08647  2455070.76009906  14.759318   0.004512
19c-3-08647  2455070.77216877  14.759307   0.004405
19c-3-08647  2455071.73305482  14.767487   0.005044
19c-3-08647  2455071.74404454  14.768528   0.004847
19c-3-08647  2455071.75923415  14.766631   0.004603
19c-3-08647  2455071.77057387  14.777504   0.004658
19c-3-08647  2455073.75332205  14.756042   0.005515
19c-3-08647  2455073.76484174  14.759825   0.005350
19c-3-08647  2455073.78122130  14.765605   0.004802
19c-3-08647  2455073.79260099  14.769586   0.004779
19c-3-08647  2455073.80657062  14.762797   0.004698
19c-3-08647  2455073.81754032  14.766729   0.004724
19c-3-08647  2455073.83078996  14.768941   0.006074
19c-3-08647  2455073.84290964  14.762209   0.004486
19c-3-08647  2455074.73850515  14.763028   0.004994
19c-3-08647  2455074.74944485  14.761859   0.004741
19c-3-08647  2455074.76198450  14.763279   0.004722
19c-3-08647  2455074.77851404  14.765932   0.004523
19c-3-08647  2455075.74083700  14.748195   0.004773
19c-3-08647  2455075.75177669  14.746769   0.004696
19c-3-08647  2455075.76437633  14.745109   0.004599
19c-3-08647  2455075.77530602  14.776345   0.004675
19c-3-08647  2455075.78849564  14.862183   0.004916
19c-3-08647  2455075.80096529  14.992699   0.005268
19c-3-08647  2455075.81387492  14.914526   0.005017
19c-3-08647  2455075.82483461  14.831601   0.004618
19c-3-08647  2455077.72992885  14.749907   0.004985
19c-3-08647  2455077.74188849  14.749981   0.004893
19c-3-08647  2455077.75438812  14.758865   0.004803
19c-3-08647  2455077.76584777  14.748752   0.004592
19c-3-08647  2455078.73283839  14.766380   0.005514
19c-3-08647  2455078.74458803  14.770484   0.004856
19c-3-08647  2455078.75765763  14.770529   0.004649
19c-3-08647  2455078.76859729  14.776274   0.004697
19c-3-08647  2455079.74996673  14.745084   0.004587
19c-3-08647  2455079.76087639  14.750127   0.004484
19c-3-08647  2455079.77390598  14.748157   0.004403
19c-3-08647  2455079.78499563  14.751945   0.004392
19c-3-08647  2455080.75806460  14.761964   0.004466
19c-3-08647  2455080.76900425  14.764107   0.004417
19c-3-08647  2455080.78300380  14.768267   0.004422
19c-3-08647  2455080.79413344  14.763495   0.004336
19c-3-08647  2455081.73547273  14.758548   0.006511
19c-3-08647  2455081.75218218  14.750474   0.005368
19c-3-08647  2455081.76697170  14.741772   0.007140
19c-3-08647  2455081.77807133  14.751604   0.009164
19c-3-08647  2455081.79203087  14.754412   0.005352
19c-3-08647  2455081.80306050  14.750335   0.005754
19c-3-08647  2455081.81601008  14.750674   0.005203
19c-3-08647  2455081.82697972  14.744481   0.006416
19c-3-08647  2455081.84067926  14.744744   0.006675
19c-3-08647  2455081.85161890  14.771014   0.009328
19c-3-08647  2455081.86777837  14.913586   0.008317
19c-3-08647  2455081.89278754  14.850743   0.010111
19c-3-08647  2455081.90384717  14.789938   0.008237
19c-3-08647  2455081.91486681  14.752920   0.005322
19c-3-08647  2455081.93472615  14.763900   0.005450
19c-3-08647  2455082.78754766  14.767456   0.004401
19c-3-08647  2455082.79850729  14.772826   0.004369
19c-3-08647  2455082.81134686  14.776851   0.004384
19c-3-08647  2455082.82236649  14.768830   0.004413
19c-3-08647  2455083.77164413  14.759661   0.004458
19c-3-08647  2455083.78306374  14.761589   0.004394
19c-3-08647  2455083.79594330  14.761272   0.004386
19c-3-08647  2455083.80686292  14.750278   0.004324
19c-3-08647  2455105.85041989  14.754852   0.004945
19c-3-08647  2455105.86142937  14.752498   0.004655
19c-3-08647  2455105.87237885  14.755663   0.004986
19c-3-08647  2455105.88333833  14.755538   0.004783
19c-3-08647  2455106.76949613  14.767497   0.006984
19c-3-08647  2455106.82342355  14.774051   0.006289
19c-3-08647  2455106.83435302  14.766651   0.005580
19c-3-08647  2455106.85139221  14.769788   0.005627
19c-3-08647  2455106.86256167  14.773488   0.005544
19c-3-08647  2455106.87928087  14.768361   0.005819
19c-3-08647  2455106.89103031  14.766590   0.006301
19c-3-08647  2455109.78283012  14.755680   0.005143
19c-3-08647  2455109.79377958  14.752967   0.006027
19c-3-08647  2455109.80472905  14.753993   0.005291
19c-3-08647  2455109.81565851  14.747341   0.005145
19c-3-08647  2455109.82735793  14.748116   0.004632
19c-3-08647  2455109.83828740  14.754639   0.004884
19c-3-08647  2455109.85390663  14.751079   0.005065
19c-3-08647  2455109.86602604  14.751109   0.004754
19c-3-08647  2455119.70405601  14.767929   0.005007
19c-3-08647  2455119.71601538  14.769486   0.004875
19c-3-08647  2455119.73012464  14.765718   0.004782
19c-3-08647  2455119.74132406  14.767167   0.004662
19c-3-08647  2455124.75373889  14.764079   0.004605
19c-3-08647  2455124.76468831  14.766603   0.004649
19c-3-08647  2455124.77966751  14.765191   0.004630
19c-3-08647  2455124.79060692  14.794174   0.004989
19c-3-08647  2455126.70774424  14.773951   0.005577
19c-3-08647  2455126.71973360  14.763027   0.005357
19c-3-08647  2455126.73353286  14.767311   0.004805
19c-3-08647  2455126.74448227  14.768295   0.004744
19c-3-08647  2455127.70568059  14.746121   0.008613
19c-3-08647  2455127.72988928  14.739692   0.007125
19c-3-08647  2455127.75592788  14.753563   0.006187
19c-3-08647  2455127.76687729  14.758632   0.004981
19c-3-08647  2455127.77945661  14.754844   0.004610
19c-3-08647  2455127.79053602  14.758785   0.004576
19c-3-08647  2455128.70685663  14.906893   0.006252
19c-3-08647  2455128.71781604  14.991432   0.006187
19c-3-08647  2455128.73293523  14.882159   0.005559
19c-3-08647  2455128.74400463  14.806196   0.005061
19c-3-08647  2455129.74357066  14.751744   0.004605
19c-3-08647  2455129.75454007  14.746615   0.004512
19c-3-08647  2455129.76594945  14.752439   0.004486
19c-3-08647  2455129.77708885  14.757099   0.004479
19c-3-08647  2455130.73095726  14.774785   0.005185
19c-3-08647  2455130.74193666  14.777833   0.005176
19c-3-08647  2455130.75903574  14.773212   0.005136
19c-3-08647  2455130.77001514  14.777581   0.004948
19c-3-08647  2455131.69750492  14.752859   0.004935
19c-3-08647  2455131.70848432  14.747505   0.004834
19c-3-08647  2455131.72120364  14.753069   0.004683
19c-3-08647  2455131.73218304  14.805404   0.004827
19c-3-08647  2455132.69324095  14.767935   0.005101
19c-3-08647  2455132.70966006  14.765251   0.004852
19c-3-08647  2455132.72257936  14.760164   0.004785
19c-3-08647  2455132.73771854  14.763634   0.004616
19c-3-08647  2455133.70102628  14.750873   0.005221
19c-3-08647  2455133.71202569  14.749328   0.005069
19c-3-08647  2455133.72490499  14.751118   0.004939
19c-3-08647  2455133.73594439  14.753867   0.004852
19c-3-08647  2455134.70614174  14.764482   0.004994
19c-3-08647  2455134.71753112  14.768418   0.004782
19c-3-08647  2455134.73052042  14.766524   0.004590
19c-3-08647  2455134.74564960  14.767126   0.004487
19c-3-08647  2455135.70221769  14.770914   0.004847
19c-3-08647  2455135.71704688  14.757112   0.004663
19c-3-08647  2455135.72959620  14.764558   0.004635
19c-3-08647  2455135.74133556  14.762280   0.004450
19c-3-08647  2455135.75466484  14.756864   0.004452
19c-3-08647  2455135.76562424  14.757880   0.004373
19c-3-08647  2455135.77835355  14.759075   0.004447
19c-3-08647  2455135.78987293  14.754701   0.004420
19c-3-08647  2455136.70549325  14.760617   0.007280
19c-3-08647  2455136.71681263  14.762488   0.006873
19c-3-08647  2455136.73036190  14.763971   0.004853
19c-3-08647  2455136.74148129  14.766934   0.004899
19c-3-08647  2455137.70454906  14.762245   0.004932
19c-3-08647  2455137.71560846  14.766791   0.004701
19c-3-08647  2455137.73505741  14.763213   0.004599
19c-3-08647  2455137.74647679  14.764293   0.004620
19c-3-08647  2455138.70118505  14.933990   0.005361
19c-3-08647  2455138.71224445  14.846581   0.004902
19c-3-08647  2455138.73090344  14.747827   0.004881
19c-3-08647  2455138.74620261  14.764583   0.004600
19c-3-08647  2455143.70318510  14.770259   0.006684
19c-3-08647  2455143.71499446  14.770742   0.007173
19c-3-08647  2455143.72829375  14.779770   0.006516
19c-3-08647  2455143.73929316  14.772433   0.005935
19c-3-08647  2455144.71870063  14.741349   0.005695
19c-3-08647  2455151.70330111  14.952559   0.005504
19c-3-08647  2455151.71511050  14.913041   0.005124
19c-3-08647  2455151.72961974  14.805751   0.004751
19c-3-08647  2455151.74113914  14.762580   0.004597
19c-3-08647  2455159.68978494  14.749715   0.005129
19c-3-08647  2455159.70118438  14.745637   0.004925
19c-3-08647  2455159.71703360  14.750844   0.004866
19c-3-08647  2455159.72802306  14.746629   0.004784

19c-4-11480  2454317.81099411  15.806673   0.009373
19c-4-11480  2454317.82305404  15.798620   0.008864
19c-4-11480  2454317.83440398  15.800344   0.009002
19c-4-11480  2454317.84565392  15.800427   0.009197
19c-4-11480  2454317.85996383  15.855846   0.009556
19c-4-11480  2454317.87131377  15.951867   0.009968
19c-4-11480  2454317.88279370  16.047203   0.010397
19c-4-11480  2454317.89391364  16.108524   0.011196
19c-4-11480  2454319.88431051  15.793161   0.008528
19c-4-11480  2454319.89541042  15.801591   0.008600
19c-4-11480  2454319.90668034  15.884001   0.008869
19c-4-11480  2454319.91800025  15.963571   0.009441
19c-4-11480  2454319.93012016  16.082005   0.010406
19c-4-11480  2454319.94123008  16.090559   0.010342
19c-4-11480  2454319.95233000  15.985138   0.009557
19c-4-11480  2454319.96342991  15.889146   0.009189
19c-4-11480  2454320.74227376  15.784412   0.010469
19c-4-11480  2454320.75334366  15.766685   0.009593
19c-4-11480  2454320.76443357  15.771918   0.009206
19c-4-11480  2454320.77555348  15.771112   0.008897
19c-4-11480  2454320.79102335  15.755026   0.008463
19c-4-11480  2454320.80209326  15.773768   0.008420
19c-4-11480  2454320.81326317  15.775511   0.008136
19c-4-11480  2454320.82497307  15.772573   0.008148
19c-4-11480  2454321.74855500  15.749211   0.010408
19c-4-11480  2454321.76000490  15.747538   0.009803
19c-4-11480  2454321.77220479  15.769836   0.009384
19c-4-11480  2454321.78327469  15.759810   0.008982
19c-4-11480  2454321.79956454  15.760767   0.008540
19c-4-11480  2454321.81123443  15.765034   0.008220
19c-4-11480  2454321.83568420  15.766259   0.008291
19c-4-11480  2454323.74712496  15.738881   0.009827
19c-4-11480  2454323.75868483  15.737098   0.009767
19c-4-11480  2454323.77021471  15.762033   0.009171
19c-4-11480  2454323.78199458  15.762541   0.008920
19c-4-11480  2454323.79309446  15.748549   0.008603
19c-4-11480  2454323.80421433  15.746276   0.008387
19c-4-11480  2454323.82801407  15.768723   0.008153
19c-4-11480  2454324.81557279  15.793687   0.009493
19c-4-11480  2454324.82683266  15.793466   0.008846
19c-4-11480  2454324.83791253  15.784702   0.008848
19c-4-11480  2454324.84897239  15.775389   0.008573
19c-4-11480  2454324.86235223  15.786959   0.008545
19c-4-11480  2454324.87374210  15.787820   0.008744
19c-4-11480  2454324.90257176  15.775258   0.008748
19c-4-11480  2454324.91409162  15.788144   0.008943
19c-4-11480  2454325.74658137  15.905880   0.010854
19c-4-11480  2454325.75770123  15.837770   0.010170
19c-4-11480  2454325.76881108  15.767040   0.009489
19c-4-11480  2454325.78001094  15.746441   0.008908
19c-4-11480  2454331.83739799  15.803250   0.010692
19c-4-11480  2454331.84851779  15.879273   0.011066
19c-4-11480  2454331.85962759  15.949097   0.011438
19c-4-11480  2454331.87112738  15.974702   0.012822
19c-4-11480  2454332.78851053  15.772965   0.009664
19c-4-11480  2454332.80760017  15.791658   0.009250
19c-4-11480  2454332.81892996  15.807032   0.010471
19c-4-11480  2454332.83543965  15.789384   0.010973
19c-4-11480  2454332.85708924  15.844963   0.013292
19c-4-11480  2454332.86923901  15.935431   0.010404
19c-4-11480  2454332.88074880  16.038584   0.010900
19c-4-11480  2454332.89193858  16.104395   0.013218
19c-4-11480  2454332.92797790  15.824982   0.009162
19c-4-11480  2454332.93913769  15.794304   0.010229
19c-4-11480  2454332.95072747  15.817616   0.011098
19c-4-11480  2454332.96186726  15.803099   0.010037
19c-4-11480  2454334.73518241  15.755503   0.011396
19c-4-11480  2454334.74849214  15.774979   0.011699
19c-4-11480  2454334.75973191  15.776333   0.010496
19c-4-11480  2454334.77080169  15.774600   0.009902
19c-4-11480  2454334.82630055  15.790968   0.008957
19c-4-11480  2454334.83849030  15.803993   0.008963
19c-4-11480  2454334.84966007  15.799628   0.008512
19c-4-11480  2454334.86075984  15.798240   0.008638
19c-4-11480  2454335.73939151  15.803082   0.011672
19c-4-11480  2454335.75185125  15.790666   0.010203
19c-4-11480  2454335.76291101  15.792277   0.010160
19c-4-11480  2454335.77399078  15.779006   0.009235
19c-4-11480  2454336.76316934  15.762094   0.010682
19c-4-11480  2454336.77424910  15.766231   0.010022
19c-4-11480  2454336.78536885  15.755610   0.010264
19c-4-11480  2454336.79642861  15.765546   0.009447
19c-4-11480  2454336.87382689  15.794764   0.009625
19c-4-11480  2454336.88490665  15.784141   0.009889
19c-4-11480  2454336.89599640  15.806408   0.009290
19c-4-11480  2454336.90708616  15.786445   0.008913
19c-4-11480  2454338.77289333  15.756659   0.010001
19c-4-11480  2454338.78399306  15.760625   0.009113
19c-4-11480  2454338.79504280  15.755874   0.009431
19c-4-11480  2454338.79660276  15.746810   0.008770
19c-4-11480  2454338.80864248  15.764123   0.008814
19c-4-11480  2454339.74051001  15.880251   0.011513
19c-4-11480  2454339.75158973  15.808022   0.010039
19c-4-11480  2454339.76271946  15.787404   0.009764
19c-4-11480  2454339.77379919  15.796447   0.009440
19c-4-11480  2454339.91778565  15.779773   0.008647
19c-4-11480  2454339.92891538  15.784835   0.008467
19c-4-11480  2454339.94002510  15.765394   0.008361
19c-4-11480  2454339.95153482  15.776288   0.008371
19c-4-11480  2454340.74730494  15.909307   0.010940
19c-4-11480  2454340.75835466  15.830656   0.010178
19c-4-11480  2454340.76937439  15.782974   0.009475
19c-4-11480  2454340.78048410  15.757226   0.009155
19c-4-11480  2454356.74110330  16.033798   0.016907
19c-4-11480  2454356.75220289  16.146671   0.015612
19c-4-11480  2454356.76329248  16.077511   0.013267
19c-4-11480  2454356.77438207  15.943444   0.011883
19c-4-11480  2454356.78953150  15.852777   0.009357
19c-4-11480  2454356.80062109  15.803338   0.008760
19c-4-11480  2454356.81171068  15.800385   0.008695
19c-4-11480  2454356.82283027  15.814504   0.008729
19c-4-11480  2454359.76014832  15.772929   0.010166
19c-4-11480  2454359.77124788  15.765275   0.009687
19c-4-11480  2454359.78243745  15.765404   0.009482
19c-4-11480  2454359.79389700  15.841352   0.011755
19c-4-11480  2454359.81485618  15.948298   0.011567
19c-4-11480  2454359.82598574  15.978475   0.013361
19c-4-11480  2454359.83708531  15.922473   0.014817
19c-4-11480  2454359.84822487  15.856068   0.017157
19c-4-11480  2454361.73502996  15.776790   0.011601
19c-4-11480  2454361.74611952  15.777514   0.011486
19c-4-11480  2454361.75719907  15.784752   0.011055
19c-4-11480  2454361.76826862  15.786476   0.010651
19c-4-11480  2454362.73400942  15.777639   0.011087
19c-4-11480  2454362.74508897  15.791413   0.009967
19c-4-11480  2454362.75615852  15.792906   0.010451
19c-4-11480  2454362.76724806  15.795656   0.009288
19c-4-11480  2454362.78834720  15.807083   0.008932
19c-4-11480  2454362.79942675  15.795971   0.008890
19c-4-11480  2454362.81051629  15.803365   0.009272
19c-4-11480  2454362.82158584  15.799920   0.008675
19c-4-11480  2454363.74188791  15.790791   0.010325
19c-4-11480  2454363.75325744  15.774447   0.009611
19c-4-11480  2454363.76433698  15.781159   0.009525
19c-4-11480  2454363.77546652  15.763054   0.009314
19c-4-11480  2454365.75789312  15.825953   0.026286
19c-4-11480  2454365.76917264  15.785114   0.014777
19c-4-11480  2454365.78058216  15.781318   0.018323
19c-4-11480  2454367.74986711  15.797704   0.009726
19c-4-11480  2454367.76116662  15.785251   0.009522
19c-4-11480  2454367.77241613  15.798428   0.009250
19c-4-11480  2454367.78372563  15.774627   0.009142
19c-4-11480  2454367.80620465  15.789039   0.009467
19c-4-11480  2454367.81743416  15.783887   0.009518
19c-4-11480  2454367.82866367  15.780863   0.009100
19c-4-11480  2454367.84093313  15.789586   0.008934
19c-4-11480  2454368.76077265  15.756094   0.009704
19c-4-11480  2454368.77199215  15.764068   0.009212
19c-4-11480  2454368.78319166  15.759166   0.009236
19c-4-11480  2454368.79443116  15.770793   0.009036
19c-4-11480  2454368.81436028  15.788788   0.008806
19c-4-11480  2454368.82559978  15.784019   0.008745
19c-4-11480  2454368.83687928  15.763992   0.008699
19c-4-11480  2454368.84816878  15.783027   0.009136
19c-4-11480  2454374.75083864  15.774258   0.010458
19c-4-11480  2454374.76224811  15.792849   0.010734
19c-4-11480  2454374.77429754  15.774731   0.010551
19c-4-11480  2454374.78608698  15.785449   0.010760
19c-4-11480  2454374.80814594  15.918913   0.010038
19c-4-11480  2454374.81936541  15.989952   0.010810
19c-4-11480  2454374.83083487  15.976907   0.010522
19c-4-11480  2454374.84208434  15.873667   0.009938
19c-4-11480  2454374.86201340  15.780704   0.008702
19c-4-11480  2454374.87331286  15.766093   0.009171
19c-4-11480  2454374.88487232  15.765265   0.009287
19c-4-11480  2454374.89611179  15.777392   0.010489
19c-4-11480  2454375.72810234  15.773941   0.011894
19c-4-11480  2454375.73924181  15.804270   0.012461
19c-4-11480  2454375.75071126  15.787756   0.011894
19c-4-11480  2454375.76188073  15.813642   0.010844
19c-4-11480  2454376.75002347  15.770904   0.010144
19c-4-11480  2454376.76110294  15.775458   0.010062
19c-4-11480  2454376.77219240  15.768350   0.010775
19c-4-11480  2454376.78399184  15.757620   0.009835
19c-4-11480  2454377.72975620  15.760052   0.010964
19c-4-11480  2454377.74318555  15.815642   0.011392
19c-4-11480  2454377.75428501  15.789843   0.011209
19c-4-11480  2454377.76535448  15.774408   0.010742
19c-4-11480  2454379.85762220  15.807584   0.029469
19c-4-11480  2454379.87068155  15.827150   0.016197
19c-4-11480  2454380.74738818  15.787980   0.010585
19c-4-11480  2454380.75848763  15.783812   0.011545
19c-4-11480  2454380.77260693  15.777287   0.010677
19c-4-11480  2454380.78369638  15.775928   0.010293
19c-4-11480  2454383.81514427  15.790703   0.010216
19c-4-11480  2454383.82626371  15.784967   0.014693
19c-4-11480  2454383.83737314  15.788620   0.011331
19c-4-11480  2454383.84849258  15.775442   0.016748
19c-4-11480  2454384.79730433  15.791406   0.010354
19c-4-11480  2454384.80844376  15.803306   0.010555
19c-4-11480  2454384.82003317  15.785736   0.010630
19c-4-11480  2454384.83136260  15.788041   0.010733
19c-4-11480  2454386.77113309  15.976110   0.011169
19c-4-11480  2454386.78237251  15.888695   0.010328
19c-4-11480  2454386.79369193  15.820647   0.010210
19c-4-11480  2454386.80500134  15.820956   0.010089
19c-4-11480  2454387.73425329  15.774682   0.010350
19c-4-11480  2454387.74546271  15.813390   0.010445
19c-4-11480  2454387.75668213  15.870142   0.010818
19c-4-11480  2454387.76790155  15.936092   0.010936
19c-4-11480  2454387.78850048  15.937443   0.010315
19c-4-11480  2454387.79973990  15.856125   0.009670
19c-4-11480  2454387.81097931  15.785585   0.009689
19c-4-11480  2454387.82229873  15.758729   0.009500
19c-4-11480  2454389.72883941  15.773212   0.010233
19c-4-11480  2454389.74014882  15.765768   0.009801
19c-4-11480  2454389.75157822  15.763188   0.009462
19c-4-11480  2454389.76289763  15.770691   0.014115
19c-4-11480  2454389.78493648  15.796784   0.022330
19c-4-11480  2454389.79614589  15.842553   0.016304
19c-4-11480  2454389.80737530  15.900242   0.010251
19c-4-11480  2454389.81862471  15.995145   0.011892
19c-4-11480  2454390.73239679  15.806473   0.011681
19c-4-11480  2454390.74369620  15.803805   0.010850
19c-4-11480  2454390.75509560  15.798421   0.010467
19c-4-11480  2454390.76634501  15.806931   0.010915
19c-4-11480  2454393.80049467  15.763372   0.011843
19c-4-11480  2454393.81176407  15.762407   0.013755
19c-4-11480  2454393.82297348  15.782807   0.011770
19c-4-11480  2454395.78832879  15.785546   0.010091
19c-4-11480  2454395.79953819  15.782001   0.009964
19c-4-11480  2454395.81161755  15.789392   0.009920
19c-4-11480  2454395.82284695  15.770775   0.009834
19c-4-11480  2454397.72680504  15.800341   0.009826
19c-4-11480  2454397.73805444  15.789153   0.009623
19c-4-11480  2454397.74944383  15.793880   0.009462
19c-4-11480  2454397.76068322  15.804502   0.009268
19c-4-11480  2454398.74562035  15.785357   0.011745
19c-4-11480  2454398.75734972  15.776604   0.013254
19c-4-11480  2454398.76941908  15.781797   0.014219
19c-4-11480  2454398.78110845  15.784821   0.014424
19c-4-11480  2454398.80565713  15.801888   0.013050
19c-4-11480  2454398.81728650  15.801860   0.012495
19c-4-11480  2454399.71663815  16.089230   0.014213
19c-4-11480  2454399.72794754  15.975235   0.012254
19c-4-11480  2454399.73917694  15.852520   0.010728
19c-4-11480  2454399.75038633  15.797238   0.010646
19c-4-11480  2454400.73229347  16.014448   0.014643
19c-4-11480  2454400.74360286  15.954286   0.011554
19c-4-11480  2454400.75485226  15.872735   0.010671
19c-4-11480  2454400.76609165  15.792372   0.009701
19c-4-11480  2454401.71816035  15.845602   0.011684
19c-4-11480  2454401.74468892  16.071657   0.016076
19c-4-11480  2454401.75674827  16.126369   0.014695
19c-4-11480  2454401.76837764  16.050838   0.014532
19c-4-11480  2454402.71612652  15.780432   0.012322
19c-4-11480  2454402.72739592  15.771219   0.010045
19c-4-11480  2454402.73860531  15.779132   0.009474
19c-4-11480  2454402.75007469  15.834906   0.010043
19c-4-11480  2454403.72084231  15.818183   0.011343
19c-4-11480  2454403.73205171  15.813860   0.011513
19c-4-11480  2454403.74376107  15.818518   0.010399
19c-4-11480  2454403.75501047  15.817220   0.012111
19c-4-11480  2454406.72171039  15.786716   0.011397
19c-4-11480  2454406.73293978  15.762637   0.010782
19c-4-11480  2454429.71764419  16.045998   0.014088
19c-4-11480  2454429.72969361  15.937228   0.012531
19c-4-11480  2454429.74090306  15.843552   0.012171
19c-4-11480  2454429.75271249  15.802027   0.011529
19c-4-11480  2454629.01223941  15.777244   0.008603
19c-4-11480  2454629.02702997  15.783838   0.008869
19c-4-11480  2454629.04069050  15.777997   0.008413
19c-4-11480  2454629.05196093  15.777306   0.008532
19c-4-11480  2454629.06422139  15.783725   0.008466
19c-4-11480  2454629.07565183  15.779339   0.008619
19c-4-11480  2454629.09027238  15.789216   0.008574
19c-4-11480  2454629.10185283  15.815583   0.008766
19c-4-11480  2454629.99898674  15.788567   0.009901
19c-4-11480  2454630.01017716  15.792506   0.009750
19c-4-11480  2454630.02139758  15.794243   0.009535
19c-4-11480  2454630.03289801  15.776595   0.009141
19c-4-11480  2454630.04510847  15.788920   0.008868
19c-4-11480  2454630.05638889  15.788279   0.008478
19c-4-11480  2454630.06795933  15.798761   0.008761
19c-4-11480  2454630.07919975  15.784905   0.008866
19c-4-11480  2454630.98027325  15.777471   0.008953
19c-4-11480  2454630.99149367  15.793427   0.008974
19c-4-11480  2454631.00291409  15.785388   0.009282
19c-4-11480  2454631.01410450  15.782892   0.009041
19c-4-11480  2454631.02754499  15.775696   0.008781
19c-4-11480  2454631.03879541  15.789309   0.009065
19c-4-11480  2454631.05006582  15.772737   0.008496
19c-4-11480  2454631.06125624  15.789988   0.008506
19c-4-11480  2454631.07370670  15.779046   0.008807
19c-4-11480  2454631.08493711  15.776695   0.008471
19c-4-11480  2454631.09613752  15.773305   0.008681
19c-4-11480  2454631.99362030  15.793643   0.009080
19c-4-11480  2454632.00499072  15.791799   0.009107
19c-4-11480  2454632.01618112  15.793465   0.008765
19c-4-11480  2454632.02751153  15.790683   0.009071
19c-4-11480  2454632.04077201  15.784992   0.009359
19c-4-11480  2454632.05201242  15.792228   0.009210
19c-4-11480  2454632.06328283  15.797569   0.009124
19c-4-11480  2454632.07475324  15.796584   0.009154
19c-4-11480  2454632.99997644  15.786452   0.010174
19c-4-11480  2454633.01118684  15.768822   0.011319
19c-4-11480  2454633.02241723  15.780411   0.010646
19c-4-11480  2454633.03370764  15.765611   0.014213
19c-4-11480  2454633.04578807  15.785331   0.013925
19c-4-11480  2454633.05718847  15.766088   0.013512
19c-4-11480  2454633.06864888  15.778061   0.010308
19c-4-11480  2454633.08004928  15.779183   0.010427
19c-4-11480  2454634.00921200  15.798070   0.008102
19c-4-11480  2454634.02085241  15.785994   0.008059
19c-4-11480  2454634.03282282  15.786476   0.008111
19c-4-11480  2454634.04453323  15.782285   0.008182
19c-4-11480  2454634.05671366  15.772316   0.008159
19c-4-11480  2454634.06810405  15.787763   0.008212
19c-4-11480  2454634.07980446  15.790887   0.008327
19c-4-11480  2454634.09193488  15.792912   0.008434
19c-4-11480  2454731.73043266  15.952108   0.011868
19c-4-11480  2454731.74161218  16.056995   0.011786
19c-4-11480  2454731.75340167  16.087015   0.011435
19c-4-11480  2454731.76682110  15.995430   0.009934
19c-4-11480  2454732.72711952  15.782982   0.010403
19c-4-11480  2454732.74205887  15.828826   0.009701
19c-4-11480  2454732.75300839  15.907688   0.009262
19c-4-11480  2454732.76391792  15.984770   0.009689
19c-4-11480  2454734.73083116  15.793054   0.010142
19c-4-11480  2454734.74205066  15.789496   0.009418
19c-4-11480  2454734.75328015  15.784573   0.008821
19c-4-11480  2454734.76448965  15.790144   0.008719
19c-4-11480  2454739.82175746  15.790254   0.008306
19c-4-11480  2454739.83321692  15.783048   0.008266
19c-4-11480  2454739.84479637  15.785403   0.008454
19c-4-11480  2454739.85601584  15.795994   0.008739
19c-4-11480  2454740.73839408  15.783422   0.009675
19c-4-11480  2454740.74957354  15.783868   0.009399
19c-4-11480  2454740.76617276  15.782007   0.008960
19c-4-11480  2454740.77771221  15.775696   0.009050
19c-4-11480  2454744.71840159  16.022610   0.010337
19c-4-11480  2454744.72956104  15.919919   0.009140
19c-4-11480  2454744.74394033  15.818773   0.008155
19c-4-11480  2454744.75481980  15.808126   0.008055
19c-4-11480  2454745.73865123  15.989036   0.010555
19c-4-11480  2454745.74981068  15.901676   0.009822
19c-4-11480  2454745.76436996  15.823692   0.009095
19c-4-11480  2454745.77572940  15.797472   0.008794
19c-4-11480  2454746.71934248  15.865074   0.011609
19c-4-11480  2454746.73181185  15.965939   0.011322
19c-4-11480  2454746.74351127  16.066326   0.011895
19c-4-11480  2454747.70023337  15.808720   0.014783
19c-4-11480  2454747.71588259  15.785072   0.012489
19c-4-11480  2454747.72710202  15.788342   0.011896
19c-4-11480  2454747.73861144  15.822516   0.011308
19c-4-11480  2454748.70217288  15.781784   0.012857
19c-4-11480  2454748.71328232  15.787604   0.012164
19c-4-11480  2454748.72827156  15.778564   0.011076
19c-4-11480  2454748.73947099  15.792050   0.010589
19c-4-11480  2454749.72791086  15.780353   0.013253
19c-4-11480  2454749.73914028  15.805977   0.019129
19c-4-11480  2454749.75251960  15.787661   0.019306
19c-4-11480  2454749.76908876  15.784369   0.011658
19c-4-11480  2454751.73641807  15.778983   0.011137
19c-4-11480  2454751.74754750  15.787029   0.012445
19c-4-11480  2454751.76109680  15.814548   0.011354
19c-4-11480  2454751.77234622  15.776060   0.013913
19c-4-11480  2454752.73863636  15.773840   0.010953
19c-4-11480  2454752.74986578  15.777484   0.010682
19c-4-11480  2454752.76269512  15.776729   0.009460
19c-4-11480  2454752.77390454  15.778653   0.009165
19c-4-11480  2454752.78755383  15.779488   0.009058
19c-4-11480  2454752.79868326  15.789982   0.008928
19c-4-11480  2454752.81564238  15.797141   0.009182
19c-4-11480  2454752.84087107  15.794122   0.011869
19c-4-11480  2454753.71111594  15.795195   0.012338
19c-4-11480  2454753.72219536  15.778368   0.010724
19c-4-11480  2454753.73798454  15.768662   0.010279
19c-4-11480  2454753.74912396  15.763604   0.009528
19c-4-11480  2454753.76571310  15.783034   0.009415
19c-4-11480  2454753.77704251  15.765327   0.009280
19c-4-11480  2454753.79132177  15.777142   0.009275
19c-4-11480  2454753.80243119  15.773870   0.009941
19c-4-11480  2454754.76707092  15.801832   0.013022
19c-4-11480  2454754.78003024  15.772185   0.010120
19c-4-11480  2454754.79115966  15.793159   0.010694
19c-4-11480  2454754.80237907  15.781486   0.018929
19c-4-11480  2454755.72558075  15.775251   0.012466
19c-4-11480  2454755.73676016  15.792902   0.014765
19c-4-11480  2454755.75447923  15.778044   0.013450
19c-4-11480  2454755.76561865  15.776389   0.009417
19c-4-11480  2454755.78219778  15.790663   0.008818
19c-4-11480  2454755.79336719  15.784141   0.009023
19c-4-11480  2454755.80453661  15.779537   0.009703
19c-4-11480  2454755.82151572  15.782580   0.011156
19c-4-11480  2454757.69912684  15.802877   0.011322
19c-4-11480  2454757.71028625  15.789968   0.010364
19c-4-11480  2454757.72380553  15.791606   0.009826
19c-4-11480  2454757.73508494  15.784320   0.009264
19c-4-11480  2454757.75003415  15.803908   0.008851
19c-4-11480  2454757.76119356  15.780780   0.008803
19c-4-11480  2454757.77441286  15.794387   0.008693
19c-4-11480  2454757.78546227  15.795156   0.008751
19c-4-11480  2454758.70594353  15.912442   0.012176
19c-4-11480  2454758.71724293  15.842834   0.018182
19c-4-11480  2454758.72050276  15.811877   0.010013
19c-4-11480  2454758.73501199  15.798515   0.009281
19c-4-11480  2454758.75178110  15.804555   0.008632
19c-4-11480  2454758.76515039  15.802940   0.008472
19c-4-11480  2454758.77641979  15.800949   0.008504
19c-4-11480  2454758.78932911  15.793642   0.008592
19c-4-11480  2454758.80046852  15.792912   0.008573
19c-4-11480  2454759.69587095  16.062824   0.014207
19c-4-11480  2454759.70698036  16.110905   0.014018
19c-4-11480  2454759.72185956  16.006413   0.012091
19c-4-11480  2454759.73304897  15.876522   0.009975
19c-4-11480  2454759.74616827  15.797345   0.009409
19c-4-11480  2454759.75736768  15.782668   0.008945
19c-4-11480  2454759.77035698  15.793366   0.009083
19c-4-11480  2454759.78167638  15.788437   0.008992
19c-4-11480  2454760.69456774  15.826810   0.012132
19c-4-11480  2454760.70548715  15.918115   0.012334
19c-4-11480  2454760.71909643  15.998212   0.012133
19c-4-11480  2454760.73006584  16.007050   0.012089
19c-4-11480  2454760.74603499  15.926222   0.010582
19c-4-11480  2454760.77698334  15.808447   0.009288
19c-4-11480  2454760.78810275  15.798738   0.009144
19c-4-11480  2454760.80197200  15.802361   0.009072
19c-4-11480  2454760.81297142  15.782769   0.009065
19c-4-11480  2454761.69112449  15.790719   0.013947
19c-4-11480  2454761.70225390  15.796222   0.011989
19c-4-11480  2454761.71709311  15.855293   0.011235
19c-4-11480  2454761.72807252  15.923141   0.011325
19c-4-11480  2454770.75427638  15.780184   0.010011
19c-4-11480  2454770.76518579  15.781250   0.011039
19c-4-11480  2454770.77778511  15.789494   0.009173
19c-4-11480  2454770.78871452  15.785020   0.009537
19c-4-11480  2454771.69202576  15.781796   0.011671
19c-4-11480  2454771.70288518  15.803275   0.011093
19c-4-11480  2454771.71725440  15.797195   0.009973
19c-4-11480  2454771.72807382  15.807417   0.009570
19c-4-11480  2454771.76308193  15.786085   0.009534
19c-4-11480  2454771.77426132  15.785616   0.009337
19c-4-11480  2454771.79021046  15.778748   0.009200
19c-4-11480  2454771.80139986  15.789244   0.009373
19c-4-11480  2454772.69038191  15.838881   0.011444
19c-4-11480  2454772.70121133  15.794473   0.010154
19c-4-11480  2454772.71563055  15.787875   0.009294
19c-4-11480  2454772.72744991  15.783601   0.008963
19c-4-11480  2454772.75504843  15.789333   0.008666
19c-4-11480  2454772.76598784  15.784074   0.008555
19c-4-11480  2454772.77856716  15.776925   0.008728
19c-4-11480  2454772.78941657  15.781472   0.008723
19c-4-11480  2454773.69908756  15.933194   0.013680
19c-4-11480  2454773.70999698  15.863374   0.012674
19c-4-11480  2454773.72248630  15.801538   0.011263
19c-4-11480  2454773.73335572  15.796043   0.011457
19c-4-11480  2454773.76237416  15.789147   0.010584
19c-4-11480  2454773.77345356  15.792618   0.009990
19c-4-11480  2454773.78609288  15.793311   0.009735
19c-4-11480  2454773.79696229  15.784393   0.011563
19c-4-11480  2454774.69023423  16.019386   0.016818
19c-4-11480  2454774.70109365  16.098402   0.017147
19c-4-11480  2454774.71362297  16.057173   0.013866
19c-4-11480  2454774.72443239  15.956396   0.016077
19c-4-11480  2454774.75543073  15.801809   0.023923
19c-4-11480  2454774.76637014  15.782555   0.019245
19c-4-11480  2454776.70707600  15.819055   0.011147
19c-4-11480  2454776.71792542  15.847480   0.011413
19c-4-11480  2454776.73366458  15.994182   0.011742
19c-4-11480  2454776.74468399  16.099857   0.012333
19c-4-11480  2454777.73003129  15.787891   0.008600
19c-4-11480  2454777.74175067  15.839992   0.008755
19c-4-11480  2454777.75267008  15.896899   0.009034
19c-4-11480  2454777.76358950  15.971579   0.009416
19c-4-11480  2454784.69806341  15.783260   0.015686
19c-4-11480  2454784.71020278  15.791295   0.010226
19c-4-11480  2454784.72732188  15.797153   0.009516
19c-4-11480  2454784.73834131  15.783973   0.009664
19c-4-11480  2454905.12989635  15.784869   0.010943
19c-4-11480  2454905.14275685  15.777656   0.009187
19c-4-11480  2454905.15376728  15.775151   0.010550
19c-4-11480  2454905.16468771  15.780150   0.011487
19c-4-11480  2454921.11223234  15.797487   0.009606
19c-4-11480  2454921.12313286  15.788365   0.009861
19c-4-11480  2454921.13642349  15.789610   0.014701
19c-4-11480  2454921.14748401  15.780874   0.009483
19c-4-11480  2454924.06393429  15.800147   0.011146
19c-4-11480  2454924.07484482  15.780203   0.010296
19c-4-11480  2454947.05845114  15.788171   0.009451
19c-4-11480  2454947.06952172  15.781357   0.009227
19c-4-11480  2454947.08046231  15.792654   0.009164
19c-4-11480  2454947.09132289  15.801647   0.009825
19c-4-11480  2454947.10559365  15.803116   0.009438
19c-4-11480  2454947.11650423  15.805296   0.009426
19c-4-11480  2454947.12738481  15.791122   0.009297
19c-4-11480  2454948.06413471  15.780916   0.010648
19c-4-11480  2454948.07507529  15.772003   0.010184
19c-4-11480  2454948.08599587  15.776077   0.010111
19c-4-11480  2454948.09709646  15.767650   0.011885
19c-4-11480  2454948.11078719  15.786475   0.013596
19c-4-11480  2454948.12207779  15.766885   0.009314
19c-4-11480  2454948.13291837  15.790812   0.009049
19c-4-11480  2454959.06132734  15.782147   0.010843
19c-4-11480  2454959.07251793  15.777668   0.013162
19c-4-11480  2454959.08827876  15.783772   0.010562
19c-4-11480  2454959.10031939  15.811036   0.010601
19c-4-11480  2454960.06455981  15.803032   0.009842
19c-4-11480  2454960.07548038  15.800018   0.009916
19c-4-11480  2454960.08635094  15.796965   0.009452
19c-4-11480  2454960.09726151  15.809203   0.009750
19c-4-11480  2454960.10896213  15.813275   0.011901
19c-4-11480  2454960.12040272  15.828631   0.011952
19c-4-11480  2454960.96875694  15.784515   0.012266
19c-4-11480  2454960.97967751  15.777904   0.020693
19c-4-11480  2454960.99058808  15.786421   0.016232
19c-4-11480  2454961.07044223  15.776776   0.008415
19c-4-11480  2454961.08129279  15.781655   0.010244
19c-4-11480  2454961.09251338  15.772655   0.008905
19c-4-11480  2454961.10336394  15.770382   0.008150
19c-4-11480  2454962.08006466  15.803025   0.009025
19c-4-11480  2454962.09116523  15.801333   0.010905
19c-4-11480  2454962.10376588  15.794803   0.011422
19c-4-11480  2454962.11465645  15.802164   0.013259
19c-4-11480  2454975.00813253  15.800472   0.008850
19c-4-11480  2454975.01897305  15.787717   0.008360
19c-4-11480  2454975.03046360  15.788576   0.008258
19c-4-11480  2454975.04133413  15.802228   0.009079
19c-4-11480  2454986.98526559  15.774740   0.009860
19c-4-11480  2454986.99628605  15.774840   0.009539
19c-4-11480  2454987.00717651  15.783918   0.009436
19c-4-11480  2454987.01863700  15.790681   0.009542
19c-4-11480  2454987.03168755  15.795021   0.009613
19c-4-11480  2454987.04282802  15.790185   0.009556
19c-4-11480  2454987.05370848  15.808148   0.009179
19c-4-11480  2454987.06515897  15.872952   0.009660
19c-4-11480  2454987.07667946  15.938450   0.011918
19c-4-11480  2454987.09887040  15.994708   0.010275
19c-4-11480  2454987.11109091  15.899208   0.010114
19c-4-11480  2454987.12206138  15.830144   0.009380
19c-4-11480  2454988.04354012  15.804080   0.009351
19c-4-11480  2454988.05504060  15.802358   0.009301
19c-4-11480  2454988.06618107  15.796966   0.009197
19c-4-11480  2454988.07710153  15.818813   0.009150
19c-4-11480  2454988.08982206  15.912046   0.009436
19c-4-11480  2454988.10073251  16.011452   0.010474
19c-4-11480  2454988.11187298  16.105639   0.010959
19c-4-11480  2454988.12282344  16.041708   0.010417
19c-4-11480  2454990.07480387  15.790115   0.008972
19c-4-11480  2454990.08575431  15.797611   0.009290
19c-4-11480  2454990.09663475  15.784376   0.009291
19c-4-11480  2454990.10759520  15.787762   0.009042
19c-4-11480  2454991.91491769  15.796835   0.009281
19c-4-11480  2454991.92585812  15.797562   0.010659
19c-4-11480  2454991.94100872  15.794902   0.008892
19c-4-11480  2454991.95195915  15.790426   0.008926
19c-4-11480  2454991.96617971  15.794458   0.008446
19c-4-11480  2454991.97711015  15.776568   0.008279
19c-4-11480  2454991.98849060  15.791233   0.008589
19c-4-11480  2454991.99984105  15.791793   0.008762
19c-4-11480  2454995.95653268  16.028217   0.014493
19c-4-11480  2454995.96746309  15.966951   0.012693
19c-4-11480  2454995.97867351  15.891192   0.011507
19c-4-11480  2454995.99045394  15.826979   0.010174
19c-4-11480  2454996.00423445  15.791841   0.009318
19c-4-11480  2454996.01517486  15.794893   0.009554
19c-4-11480  2454996.02610526  15.774798   0.010062
19c-4-11480  2454996.03730568  15.801674   0.010619
19c-4-11480  2454996.05071618  15.791527   0.009976
19c-4-11480  2454996.06160658  15.780349   0.010289
19c-4-11480  2454996.07264699  15.797804   0.010604
19c-4-11480  2454996.08357739  15.772293   0.011105
19c-4-11480  2454998.08570021  15.796206   0.008534
19c-4-11480  2454998.09698062  15.805353   0.008762
19c-4-11480  2454998.10799101  15.801581   0.008623
19c-4-11480  2454998.11941142  15.792932   0.008789
19c-4-11480  2454998.99130229  15.862110   0.008995
19c-4-11480  2454999.00220267  15.967372   0.009610
19c-4-11480  2454999.01311306  16.059841   0.009857
19c-4-11480  2454999.02457346  16.109749   0.010150
19c-4-11480  2454999.03568385  16.012461   0.010328
19c-4-11480  2454999.04662423  15.893346   0.009188
19c-4-11480  2454999.05753462  15.826809   0.008611
19c-4-11480  2454999.06875501  15.782826   0.008201
19c-4-11480  2454999.09253584  15.777997   0.008161
19c-4-11480  2454999.10356623  15.778813   0.008119
19c-4-11480  2454999.11508663  15.767186   0.007997
19c-4-11480  2454999.12606702  15.763199   0.008964
19c-4-11480  2455001.92061227  15.774287   0.009417
19c-4-11480  2455001.93157263  15.764447   0.008723
19c-4-11480  2455001.94560310  15.771780   0.008747
19c-4-11480  2455001.97165396  15.764225   0.008765
19c-4-11480  2455002.05832682  15.839723   0.011864
19c-4-11480  2455002.06945719  15.904952   0.011658
19c-4-11480  2455002.08082757  15.970959   0.012234
19c-4-11480  2455002.09185793  16.049049   0.012845
19c-4-11480  2455002.10295830  15.960131   0.012667
19c-4-11480  2455002.11412867  15.891158   0.013000
19c-4-11480  2455002.12498902  15.825642   0.012006
19c-4-11480  2455010.93852139  15.941401   0.008206
19c-4-11480  2455010.94942168  16.010681   0.008358
19c-4-11480  2455010.96042197  16.011562   0.008422
19c-4-11480  2455010.97140226  15.938764   0.008328
19c-4-11480  2455011.00699320  15.822090   0.010449
19c-4-11480  2455011.02011355  15.794820   0.007642
19c-4-11480  2455011.03209387  15.791417   0.007721
19c-4-11480  2455011.04308416  15.800778   0.007748
19c-4-11480  2455013.93602714  15.817773   0.009523
19c-4-11480  2455013.94829744  15.816905   0.009432
19c-4-11480  2455013.96060773  15.796626   0.008448
19c-4-11480  2455013.97154800  15.803527   0.008559
19c-4-11480  2455014.98522198  15.790339   0.007985
19c-4-11480  2455014.99621223  15.784641   0.008006
19c-4-11480  2455015.00768250  15.802356   0.007883
19c-4-11480  2455015.01854275  15.866566   0.008258
19c-4-11480  2455020.94334611  15.770805   0.008180
19c-4-11480  2455020.95424631  15.767539   0.007982
19c-4-11480  2455020.96509651  15.772180   0.007862
19c-4-11480  2455020.97598671  15.770091   0.007843
19c-4-11480  2455021.91986366  15.775477   0.011527
19c-4-11480  2455021.93871399  15.783450   0.010483
19c-4-11480  2455021.94977419  15.786682   0.012388
19c-4-11480  2455021.96071438  15.807588   0.010751
19c-4-11480  2455021.97488463  15.785051   0.009659
19c-4-11480  2455021.98588482  15.794780   0.009525
19c-4-11480  2455021.99679501  15.794701   0.009670
19c-4-11480  2455022.00772520  15.790295   0.010200
19c-4-11480  2455022.02085543  15.778623   0.009627
19c-4-11480  2455022.03196563  15.783196   0.009539
19c-4-11480  2455022.04280582  15.776577   0.009502
19c-4-11480  2455022.05405601  15.790911   0.009805
19c-4-11480  2455023.01455240  15.770615   0.008661
19c-4-11480  2455023.02549258  15.777374   0.008085
19c-4-11480  2455023.03637276  15.765646   0.007866
19c-4-11480  2455023.04725294  15.769973   0.010829
19c-4-11480  2455027.86994325  15.774879   0.008440
19c-4-11480  2455027.88129339  15.773479   0.008492
19c-4-11480  2455027.89219353  15.775900   0.009073
19c-4-11480  2455027.90344367  15.769530   0.009470
19c-4-11480  2455027.91702384  15.777911   0.012559
19c-4-11480  2455031.86849632  15.767488   0.009136
19c-4-11480  2455031.88000643  15.768804   0.009072
19c-4-11480  2455031.89304654  15.771339   0.008944
19c-4-11480  2455031.90404664  15.763624   0.010841
19c-4-11480  2455031.91661676  15.772599   0.013349
19c-4-11480  2455031.97074724  15.776920   0.008787
19c-4-11480  2455031.98250735  15.771050   0.008610
19c-4-11480  2455031.99413745  15.779830   0.008488
19c-4-11480  2455032.90658521  15.788720   0.009970
19c-4-11480  2455032.94092549  15.766615   0.012130
19c-4-11480  2455032.95367559  15.776939   0.008230
19c-4-11480  2455032.96452568  15.785979   0.008450
19c-4-11480  2455032.97622577  15.772609   0.014238
19c-4-11480  2455032.98830587  15.785795   0.009508
19c-4-11480  2455033.01017604  15.797310   0.008500
19c-4-11480  2455033.02161613  15.791849   0.010841
19c-4-11480  2455033.03265622  15.801581   0.016371
19c-4-11480  2455033.04401631  15.801576   0.010562
19c-4-11480  2455033.05490640  15.805799   0.011314
19c-4-11480  2455033.06590649  15.791152   0.012410
19c-4-11480  2455033.07697658  15.816411   0.011324
19c-4-11480  2455033.85594250  15.773130   0.007809
19c-4-11480  2455033.86701258  15.783053   0.007732
19c-4-11480  2455033.87801266  15.775741   0.007686
19c-4-11480  2455033.89349277  15.775418   0.007696
19c-4-11480  2455036.80225001  15.800871   0.010716
19c-4-11480  2455036.81689008  15.794003   0.008509
19c-4-11480  2455036.82783013  15.811917   0.008416
19c-4-11480  2455036.83871018  15.880927   0.008326
19c-4-11480  2455039.87336999  15.774017   0.012972
19c-4-11480  2455039.88425001  15.786520   0.009226
19c-4-11480  2455039.90215004  15.858126   0.008792
19c-4-11480  2455039.96019015  15.879367   0.008767
19c-4-11480  2455048.79083116  16.114246   0.012892
19c-4-11480  2455048.80171110  16.084187   0.012205
19c-4-11480  2455048.81261103  15.972466   0.010849
19c-4-11480  2455048.82350096  15.859057   0.010279
19c-4-11480  2455050.75004755  15.789646   0.011159
19c-4-11480  2455050.76423744  15.794824   0.010618
19c-4-11480  2455050.77520735  15.781042   0.010156
19c-4-11480  2455050.78644726  15.796135   0.009477
19c-4-11480  2455050.80583711  15.819547   0.008965
19c-4-11480  2455050.81929701  15.937246   0.009355
19c-4-11480  2455050.83023692  16.036587   0.010270
19c-4-11480  2455050.84114683  16.121668   0.010590
19c-4-11480  2455050.91575624  15.774059   0.009595
19c-4-11480  2455050.91922621  15.802653   0.008734
19c-4-11480  2455050.93025613  15.785160   0.008306
19c-4-11480  2455050.94114604  15.781472   0.008297
19c-4-11480  2455050.95212595  15.769834   0.008083
19c-4-11480  2455051.85815835  15.994372   0.008910
19c-4-11480  2455051.86943825  16.005688   0.008935
19c-4-11480  2455051.88042815  15.931848   0.008493
19c-4-11480  2455051.89169805  15.857404   0.008131
19c-4-11480  2455057.82933019  15.771552   0.008582
19c-4-11480  2455057.84062003  15.761217   0.008422
19c-4-11480  2455057.85648981  15.781014   0.008374
19c-4-11480  2455057.86753965  15.773923   0.008395
19c-4-11480  2455058.76974661  15.787532   0.009567
19c-4-11480  2455058.78219643  15.797569   0.009484
19c-4-11480  2455058.79337626  15.780900   0.009191
19c-4-11480  2455058.80563608  15.794635   0.009158
19c-4-11480  2455059.75666154  15.775263   0.010452
19c-4-11480  2455059.76759137  15.784451   0.009555
19c-4-11480  2455059.78016117  15.770705   0.009037
19c-4-11480  2455059.79112100  15.764176   0.009064
19c-4-11480  2455059.82149052  15.772134   0.008793
19c-4-11480  2455059.83252035  15.768479   0.008412
19c-4-11480  2455059.84532015  15.776974   0.008433
19c-4-11480  2455059.85626998  15.776160   0.008276
19c-4-11480  2455060.75424545  15.846617   0.010192
19c-4-11480  2455060.76514527  15.803440   0.010209
19c-4-11480  2455060.77766507  15.779823   0.009451
19c-4-11480  2455060.78947487  15.803071   0.009395
19c-4-11480  2455061.76855821  15.953722   0.011849
19c-4-11480  2455061.78075800  15.846354   0.010001
19c-4-11480  2455061.79380777  15.772833   0.008659
19c-4-11480  2455061.80468758  15.764635   0.008320
19c-4-11480  2455061.81798735  15.772678   0.007995
19c-4-11480  2455061.82923715  15.777106   0.008194
19c-4-11480  2455061.84177693  15.771973   0.007865
19c-4-11480  2455061.85265674  15.767379   0.008048
19c-4-11480  2455064.88670970  15.821273   0.024014
19c-4-11480  2455064.89762948  15.802695   0.009688
19c-4-11480  2455064.90863926  15.781453   0.009487
19c-4-11480  2455064.91957904  15.784182   0.008338
19c-4-11480  2455066.74234097  15.793594   0.009321
19c-4-11480  2455066.75327074  15.775784   0.008759
19c-4-11480  2455066.76890040  15.775955   0.008241
19c-4-11480  2455066.77994016  15.787885   0.008146
19c-4-11480  2455068.73396623  15.762309   0.010563
19c-4-11480  2455068.74504597  15.772827   0.010173
19c-4-11480  2455068.75837566  15.769654   0.009598
19c-4-11480  2455068.77309532  15.790712   0.014955
19c-4-11480  2455069.73170259  15.782367   0.010810
19c-4-11480  2455069.74264233  15.766792   0.009889
19c-4-11480  2455069.75586201  15.779787   0.010271
19c-4-11480  2455069.76750173  15.789362   0.010023
19c-4-11480  2455070.73445803  15.771550   0.009927
19c-4-11480  2455070.74541775  15.764558   0.008960
19c-4-11480  2455070.76006739  15.760276   0.008569
19c-4-11480  2455070.77213709  15.776660   0.008231
19c-4-11480  2455071.73302276  15.778798   0.010672
19c-4-11480  2455071.74401248  15.788741   0.009954
19c-4-11480  2455071.75920208  15.770700   0.009043
19c-4-11480  2455071.77054179  15.794087   0.009291
19c-4-11480  2455073.75328922  15.797046   0.011395
19c-4-11480  2455073.76480891  15.796876   0.010709
19c-4-11480  2455073.78118846  15.784128   0.009026
19c-4-11480  2455073.79256815  15.792912   0.008995
19c-4-11480  2455073.80653777  15.789774   0.008879
19c-4-11480  2455073.81750747  15.791968   0.008923
19c-4-11480  2455073.83075711  15.802277   0.012109
19c-4-11480  2455073.84287678  15.791983   0.008398
19c-4-11480  2455074.73847196  15.805552   0.010810
19c-4-11480  2455074.74941165  15.779128   0.009748
19c-4-11480  2455074.76195130  15.767422   0.009205
19c-4-11480  2455074.77848084  15.778705   0.008913
19c-4-11480  2455075.74080346  15.956413   0.011396
19c-4-11480  2455075.75174314  15.868176   0.010190
19c-4-11480  2455075.76434278  15.809853   0.009422
19c-4-11480  2455075.77527246  15.782359   0.009199
19c-4-11480  2455075.78846208  15.806281   0.009292
19c-4-11480  2455075.80093172  15.796390   0.008986
19c-4-11480  2455075.81384135  15.801561   0.008958
19c-4-11480  2455075.82480103  15.790296   0.008332
19c-4-11480  2455077.72989463  15.781402   0.010760
19c-4-11480  2455077.74185426  15.827938   0.010634
19c-4-11480  2455077.75435388  15.910439   0.010772
19c-4-11480  2455077.76581354  15.995015   0.010752
19c-4-11480  2455078.73280384  15.796164   0.011701
19c-4-11480  2455078.74455347  15.785987   0.009608
19c-4-11480  2455078.75762307  15.789503   0.008992
19c-4-11480  2455078.76856273  15.869684   0.009529
19c-4-11480  2455079.74993186  15.783178   0.009333
19c-4-11480  2455079.76084151  15.778757   0.008892
19c-4-11480  2455079.77387109  15.786881   0.008668
19c-4-11480  2455079.78496074  15.828843   0.008874
19c-4-11480  2455080.75802941  15.783105   0.008544
19c-4-11480  2455080.76896906  15.783931   0.008356
19c-4-11480  2455080.78296860  15.780903   0.008362
19c-4-11480  2455080.79409824  15.789775   0.008047
19c-4-11480  2455081.73543726  15.782225   0.013619
19c-4-11480  2455081.75214670  15.777467   0.010875
19c-4-11480  2455081.76693621  15.795352   0.015944
19c-4-11480  2455081.77803584  15.776591   0.020868
19c-4-11480  2455081.79199537  15.796952   0.010637
19c-4-11480  2455081.80302501  15.784698   0.011778
19c-4-11480  2455081.81597458  15.791811   0.010357
19c-4-11480  2455081.82694421  15.790710   0.013756
19c-4-11480  2455081.84064375  15.879563   0.015494
19c-4-11480  2455081.85158339  15.974584   0.025677
19c-4-11480  2455081.86774285  15.997191   0.019552
19c-4-11480  2455081.89275202  15.855511   0.024306
19c-4-11480  2455081.90381165  15.802580   0.018869
19c-4-11480  2455081.91483128  15.805896   0.010964
19c-4-11480  2455081.93469062  15.795295   0.011304
19c-4-11480  2455082.78751188  15.786998   0.008241
19c-4-11480  2455082.79847151  15.783515   0.008085
19c-4-11480  2455082.81131107  15.785744   0.008108
19c-4-11480  2455082.82233070  15.781141   0.008221
19c-4-11480  2455083.77160808  15.776527   0.008394
19c-4-11480  2455083.78302769  15.784248   0.008243
19c-4-11480  2455083.79590724  15.779034   0.008176
19c-4-11480  2455083.80682686  15.775561   0.008052
19c-4-11480  2455105.85038052  15.802275   0.009853
19c-4-11480  2455105.86139000  15.795111   0.009064
19c-4-11480  2455105.87233948  15.805647   0.009932
19c-4-11480  2455105.88329896  15.785733   0.009349
19c-4-11480  2455106.76945674  15.952428   0.017152
19c-4-11480  2455106.82338416  15.796492   0.013511
19c-4-11480  2455106.83431364  15.772355   0.011571
19c-4-11480  2455106.85135282  15.779977   0.011456
19c-4-11480  2455106.86252229  15.754333   0.011038
19c-4-11480  2455106.87924149  15.768189   0.011858
19c-4-11480  2455106.89099092  15.778054   0.013539
19c-4-11480  2455109.78279074  15.815650   0.010656
19c-4-11480  2455109.79374021  15.876652   0.013931
19c-4-11480  2455109.80468967  15.968307   0.012350
19c-4-11480  2455109.81561913  16.016670   0.012331
19c-4-11480  2455109.82731856  15.996159   0.010505
19c-4-11480  2455109.83824802  15.908286   0.010610
19c-4-11480  2455109.85386726  15.825006   0.010709
19c-4-11480  2455109.86598666  15.806727   0.009515
19c-4-11480  2455119.70401741  16.097071   0.013682
19c-4-11480  2455119.71597678  16.034943   0.012235
19c-4-11480  2455119.73008605  15.892974   0.010493
19c-4-11480  2455119.74128546  15.810664   0.009463
19c-4-11480  2455124.75370112  15.796745   0.009121
19c-4-11480  2455124.76465054  15.796559   0.009145
19c-4-11480  2455124.77962975  15.806505   0.009066
19c-4-11480  2455124.79056916  15.856430   0.010157
19c-4-11480  2455126.70770688  15.795590   0.012273
19c-4-11480  2455126.71969623  15.782390   0.011428
19c-4-11480  2455126.73349550  15.803086   0.009930
19c-4-11480  2455126.74444491  15.791248   0.009541
19c-4-11480  2455127.70564344  15.779503   0.020438
19c-4-11480  2455127.72985214  15.798878   0.016251
19c-4-11480  2455127.75589075  15.776855   0.012923
19c-4-11480  2455127.76684016  15.788412   0.009912
19c-4-11480  2455127.77941949  15.790874   0.009080
19c-4-11480  2455127.79049889  15.796961   0.009023
19c-4-11480  2455128.70681972  15.778465   0.012483
19c-4-11480  2455128.71777913  15.795859   0.011566
19c-4-11480  2455128.73289832  15.782586   0.010597
19c-4-11480  2455128.74396773  15.777897   0.009855
19c-4-11480  2455129.74353400  15.789877   0.009240
19c-4-11480  2455129.75450341  15.791604   0.008976
19c-4-11480  2455129.76591280  15.765895   0.008682
19c-4-11480  2455129.77705220  15.795650   0.008836
19c-4-11480  2455130.73092085  15.778039   0.010756
19c-4-11480  2455130.74190026  15.775123   0.010559
19c-4-11480  2455130.75899934  15.790593   0.010630
19c-4-11480  2455130.76997875  15.779305   0.010054
19c-4-11480  2455131.69746877  15.805177   0.010880
19c-4-11480  2455131.70844818  15.783337   0.010253
19c-4-11480  2455131.72116749  15.793573   0.009679
19c-4-11480  2455131.73214690  15.805382   0.009672
19c-4-11480  2455132.69320507  15.850300   0.011847
19c-4-11480  2455132.70962419  15.780911   0.010169
19c-4-11480  2455132.72254349  15.796082   0.009694
19c-4-11480  2455132.73768267  15.773763   0.009240
19c-4-11480  2455133.70099070  15.906322   0.012709
19c-4-11480  2455133.71199011  15.846875   0.011176
19c-4-11480  2455133.72486941  15.798355   0.010255
19c-4-11480  2455133.73590882  15.805320   0.009983
19c-4-11480  2455134.70610646  16.112028   0.013071
19c-4-11480  2455134.71749584  16.029812   0.011401
19c-4-11480  2455134.73048514  15.883886   0.009650
19c-4-11480  2455134.74561433  15.791001   0.008683
19c-4-11480  2455135.70218271  15.877702   0.010836
19c-4-11480  2455135.71701191  15.975965   0.010858
19c-4-11480  2455135.72956123  16.022436   0.010744
19c-4-11480  2455135.74130060  15.966445   0.009643
19c-4-11480  2455135.75462988  15.878011   0.009015
19c-4-11480  2455135.76558929  15.821295   0.008524
19c-4-11480  2455135.77831860  15.810016   0.008490
19c-4-11480  2455135.78983798  15.811934   0.008499
19c-4-11480  2455136.70545859  15.792668   0.017283
19c-4-11480  2455136.71677798  15.819784   0.016348
19c-4-11480  2455136.73032725  15.948957   0.011299
19c-4-11480  2455136.74144665  16.050312   0.012217
19c-4-11480  2455137.70451474  15.792860   0.010293
19c-4-11480  2455137.71557414  15.802699   0.009766
19c-4-11480  2455137.73502309  15.816748   0.009426
19c-4-11480  2455137.74644248  15.876566   0.009719
19c-4-11480  2455138.70115106  15.800794   0.010247
19c-4-11480  2455138.71221047  15.791653   0.009518
19c-4-11480  2455138.73086946  15.789363   0.009981
19c-4-11480  2455138.74616864  15.784083   0.009076
19c-4-11480  2455143.70315296  15.808579   0.015282
19c-4-11480  2455143.71496233  15.753055   0.015521
19c-4-11480  2455143.72826162  15.786455   0.013967
19c-4-11480  2455143.73926104  15.792039   0.012579
19c-4-11480  2455144.71866890  15.807889   0.013001
19c-4-11480  2455151.70327245  15.787968   0.010185
19c-4-11480  2455151.71508184  15.815366   0.009716
19c-4-11480  2455151.72959109  15.936225   0.010165
19c-4-11480  2455151.74111049  16.069309   0.010864
19c-4-11480  2455159.68976030  15.800960   0.011855
19c-4-11480  2455159.70115974  15.797093   0.011071
19c-4-11480  2455159.71700897  15.776204   0.010541
19c-4-11480  2455159.72799843  15.793175   0.010189

19d-2-07671  2454317.81382619  15.823551   0.010954
19d-2-07671  2454317.82586613  15.815228   0.010673
19d-2-07671  2454317.83730607  15.815219   0.010757
19d-2-07671  2454317.84846602  15.821265   0.010949
19d-2-07671  2454317.86280594  15.832322   0.010852
19d-2-07671  2454317.87413589  15.814697   0.010492
19d-2-07671  2454317.88562583  15.818089   0.010490
19d-2-07671  2454317.89672577  15.818995   0.010456
19d-2-07671  2454319.88715389  15.811934   0.010345
19d-2-07671  2454319.89825381  15.801239   0.010098
19d-2-07671  2454319.90951373  15.781106   0.009832
19d-2-07671  2454319.92083365  15.764211   0.010050
19d-2-07671  2454319.93295357  15.777944   0.010028
19d-2-07671  2454319.94405349  15.779212   0.009996
19d-2-07671  2454319.95516342  15.748854   0.009705
19d-2-07671  2454319.96627334  15.744334   0.009830
19d-2-07671  2454320.74509765  16.067728   0.016005
19d-2-07671  2454320.75617757  16.243744   0.016990
19d-2-07671  2454320.76723748  16.261997   0.016302
19d-2-07671  2454320.77839740  16.128765   0.014041
19d-2-07671  2454320.79383728  15.931696   0.011601
19d-2-07671  2454320.80491719  15.840433   0.010495
19d-2-07671  2454320.81608711  15.849282   0.010054
19d-2-07671  2454320.82779702  15.861573   0.010192
19d-2-07671  2454321.75135949  15.794432   0.012998
19d-2-07671  2454321.76337939  15.775988   0.011973
19d-2-07671  2454321.77501929  15.750689   0.011007
19d-2-07671  2454321.78608919  15.763590   0.010580
19d-2-07671  2454321.80239905  15.774652   0.010052
19d-2-07671  2454321.81405895  15.779972   0.009808
19d-2-07671  2454321.82618885  15.776537   0.009614
19d-2-07671  2454321.83851874  15.768103   0.009369
19d-2-07671  2454323.75046055  15.784143   0.012522
19d-2-07671  2454323.76196043  15.798165   0.011694
19d-2-07671  2454323.77372031  15.809493   0.010999
19d-2-07671  2454323.78482019  15.829019   0.010672
19d-2-07671  2454323.79594008  15.845338   0.010501
19d-2-07671  2454323.80703996  15.928176   0.010899
19d-2-07671  2454323.81866984  16.095795   0.012081
19d-2-07671  2454323.83083971  16.251255   0.013441
19d-2-07671  2454324.81840895  15.814946   0.010918
19d-2-07671  2454324.82965882  15.818007   0.010954
19d-2-07671  2454324.84072870  15.777948   0.010292
19d-2-07671  2454324.85179857  15.788948   0.010265
19d-2-07671  2454324.86519842  15.777361   0.009865
19d-2-07671  2454324.87657829  15.778152   0.010542
19d-2-07671  2454324.90539796  15.778068   0.010647
19d-2-07671  2454324.91692783  15.766118   0.010433
19d-2-07671  2454325.74939800  15.840326   0.012563
19d-2-07671  2454325.76053787  15.821588   0.011827
19d-2-07671  2454325.77167773  15.815306   0.011301
19d-2-07671  2454325.78282760  15.833511   0.010987
19d-2-07671  2454331.84023732  16.113667   0.016511
19d-2-07671  2454331.85135712  15.966318   0.014900
19d-2-07671  2454331.86245693  15.874855   0.014348
19d-2-07671  2454331.87396672  15.831480   0.013099
19d-2-07671  2454332.79933006  15.782438   0.011236
19d-2-07671  2454332.81042986  15.799169   0.010777
19d-2-07671  2454332.82177965  15.789232   0.010709
19d-2-07671  2454332.83894933  15.758334   0.009664
19d-2-07671  2454332.86095893  15.770834   0.010052
19d-2-07671  2454332.87206872  15.749833   0.012362
19d-2-07671  2454332.88359851  15.771443   0.010178
19d-2-07671  2454332.89548829  15.780121   0.011084
19d-2-07671  2454332.93082764  15.773582   0.010264
19d-2-07671  2454332.94244742  15.760390   0.010789
19d-2-07671  2454332.95357721  15.795251   0.012157
19d-2-07671  2454332.96471701  15.791490   0.011641
19d-2-07671  2454334.73800276  15.747311   0.014397
19d-2-07671  2454334.75131250  15.783056   0.013750
19d-2-07671  2454334.76255227  15.772026   0.012661
19d-2-07671  2454334.77364205  15.795571   0.012221
19d-2-07671  2454334.82938092  15.819106   0.010464
19d-2-07671  2454334.84133068  15.836949   0.010335
19d-2-07671  2454334.85251046  15.831086   0.010156
19d-2-07671  2454334.86359023  15.895989   0.010430
19d-2-07671  2454335.74228217  15.828548   0.014373
19d-2-07671  2454335.75467191  15.812461   0.012246
19d-2-07671  2454335.76573168  15.826859   0.012124
19d-2-07671  2454335.77681145  15.854890   0.011546
19d-2-07671  2454336.76600031  15.999699   0.014514
19d-2-07671  2454336.77706007  15.881021   0.012982
19d-2-07671  2454336.78819982  15.863073   0.012785
19d-2-07671  2454336.79924958  15.855885   0.011902
19d-2-07671  2454336.87666789  15.820139   0.011475
19d-2-07671  2454336.88772765  15.819121   0.011445
19d-2-07671  2454336.89882741  15.810560   0.010715
19d-2-07671  2454336.90992716  15.804189   0.010732
19d-2-07671  2454338.77570482  15.818141   0.011346
19d-2-07671  2454338.78681456  15.813842   0.010435
19d-2-07671  2454338.79942426  15.811448   0.010439
19d-2-07671  2454338.81147398  15.815579   0.010328
19d-2-07671  2454339.74333172  15.775304   0.013281
19d-2-07671  2454339.75448145  15.816601   0.012363
19d-2-07671  2454339.76554119  15.846740   0.012242
19d-2-07671  2454339.77663092  15.855943   0.011724
19d-2-07671  2454339.92063741  15.825624   0.010164
19d-2-07671  2454339.93175714  15.832284   0.010131
19d-2-07671  2454339.94287687  15.803138   0.010240
19d-2-07671  2454339.95438658  15.809249   0.009918
19d-2-07671  2454340.75011688  16.240047   0.016917
19d-2-07671  2454340.76116660  16.044891   0.013957
19d-2-07671  2454340.77218632  15.869161   0.011974
19d-2-07671  2454340.78337604  15.807797   0.010917
19d-2-07671  2454356.74394579  15.960109   0.016693
19d-2-07671  2454356.75504538  15.820039   0.013294
19d-2-07671  2454356.76613497  15.793696   0.015222
19d-2-07671  2454356.77720455  15.801733   0.011547
19d-2-07671  2454356.79238399  15.786428   0.010690
19d-2-07671  2454356.80344358  15.763728   0.010223
19d-2-07671  2454356.81455316  15.791817   0.010448
19d-2-07671  2454356.82566275  15.793493   0.010427
19d-2-07671  2454359.76298031  16.096884   0.015141
19d-2-07671  2454359.77416987  16.277361   0.016697
19d-2-07671  2454359.78527943  16.473888   0.019544
19d-2-07671  2454359.79678898  16.299057   0.020763
19d-2-07671  2454359.81768816  15.941960   0.012710
19d-2-07671  2454359.82882772  15.855163   0.015898
19d-2-07671  2454359.83992729  15.808273   0.032842
19d-2-07671  2454361.73788152  15.786981   0.013370
19d-2-07671  2454361.74894108  15.758135   0.013731
19d-2-07671  2454361.76003063  15.762185   0.011944
19d-2-07671  2454361.77110018  15.758061   0.012529
19d-2-07671  2454362.73684073  15.816263   0.013331
19d-2-07671  2454362.74791028  15.838939   0.012631
19d-2-07671  2454362.75898982  15.835327   0.011909
19d-2-07671  2454362.77047935  15.830510   0.011248
19d-2-07671  2454362.79116850  15.818030   0.010316
19d-2-07671  2454362.80225804  15.798528   0.010103
19d-2-07671  2454362.81334758  15.825012   0.010399
19d-2-07671  2454362.82443713  15.921594   0.010920
19d-2-07671  2454363.74470895  15.881232   0.013217
19d-2-07671  2454363.75609848  15.978435   0.013638
19d-2-07671  2454363.76720801  16.136307   0.015065
19d-2-07671  2454363.77829755  16.265619   0.016242
19d-2-07671  2454365.78344258  15.780802   0.031608
19d-2-07671  2454367.75272686  16.085428   0.014899
19d-2-07671  2454367.76403636  16.305054   0.017151
19d-2-07671  2454367.77527587  16.494423   0.019663
19d-2-07671  2454367.78657537  16.268053   0.016292
19d-2-07671  2454367.80904438  15.898317   0.013218
19d-2-07671  2454367.82029388  15.810341   0.011431
19d-2-07671  2454367.83153339  15.796349   0.010777
19d-2-07671  2454367.84380285  15.777053   0.010526
19d-2-07671  2454368.76362202  15.825601   0.012148
19d-2-07671  2454368.77484152  15.822720   0.011648
19d-2-07671  2454368.78604102  15.828549   0.011493
19d-2-07671  2454368.79728052  15.813780   0.011147
19d-2-07671  2454368.81721963  15.800579   0.011035
19d-2-07671  2454368.82845913  15.823291   0.010986
19d-2-07671  2454368.83973862  15.796768   0.010886
19d-2-07671  2454368.85102812  15.811516   0.011519
19d-2-07671  2454374.75369536  15.770729   0.013489
19d-2-07671  2454374.76517481  15.798880   0.013213
19d-2-07671  2454374.77714424  15.809339   0.012641
19d-2-07671  2454374.78896368  15.815719   0.012380
19d-2-07671  2454374.81101263  15.892574   0.012156
19d-2-07671  2454374.82231209  16.036568   0.013032
19d-2-07671  2454374.83370155  16.204157   0.015248
19d-2-07671  2454374.84496101  16.256142   0.015817
19d-2-07671  2454374.86494005  16.009604   0.012743
19d-2-07671  2454374.87617952  15.910087   0.012724
19d-2-07671  2454374.88774897  15.837535   0.012076
19d-2-07671  2454374.89898843  15.827970   0.012885
19d-2-07671  2454375.73098855  15.910275   0.016228
19d-2-07671  2454375.74204802  16.097740   0.018034
19d-2-07671  2454375.75352747  16.316452   0.020724
19d-2-07671  2454375.76469693  16.483658   0.023216
19d-2-07671  2454376.75284914  15.829350   0.012891
19d-2-07671  2454376.76391861  15.844134   0.012683
19d-2-07671  2454376.77568803  15.837530   0.012690
19d-2-07671  2454376.78682749  15.829708   0.012394
19d-2-07671  2454377.73259133  15.762812   0.013506
19d-2-07671  2454377.74601068  15.766586   0.013357
19d-2-07671  2454377.75710013  15.785410   0.013211
19d-2-07671  2454377.76824959  15.794789   0.012451
19d-2-07671  2454379.86044609  15.831172   0.019456
19d-2-07671  2454379.87358544  15.795742   0.031061
19d-2-07671  2454380.75022154  15.793900   0.012269
19d-2-07671  2454380.76423084  15.790832   0.012357
19d-2-07671  2454380.77544027  15.789655   0.012168
19d-2-07671  2454380.78650972  15.764843   0.011931
19d-2-07671  2454383.81797564  15.804206   0.012278
19d-2-07671  2454383.82907507  15.800451   0.013914
19d-2-07671  2454383.84020450  15.793542   0.013288
19d-2-07671  2454383.85147392  15.781497   0.017046
19d-2-07671  2454384.80013503  15.814614   0.012867
19d-2-07671  2454384.81173443  15.797801   0.013009
19d-2-07671  2454384.82287385  15.806039   0.012990
19d-2-07671  2454384.83420327  15.829544   0.013832
19d-2-07671  2454386.77399238  15.840045   0.012070
19d-2-07671  2454386.78524179  15.848285   0.011990
19d-2-07671  2454386.79654120  15.969800   0.013439
19d-2-07671  2454386.80786061  16.186684   0.016000
19d-2-07671  2454387.73710187  16.169174   0.016265
19d-2-07671  2454387.74832128  16.267704   0.016807
19d-2-07671  2454387.75952070  16.161963   0.015328
19d-2-07671  2454387.77082010  16.014645   0.013607
19d-2-07671  2454387.79136902  15.838584   0.011350
19d-2-07671  2454387.80259843  15.844739   0.011389
19d-2-07671  2454387.81391783  15.827539   0.011865
19d-2-07671  2454387.82515724  15.826792   0.011666
19d-2-07671  2454389.73169647  15.811437   0.013190
19d-2-07671  2454389.74308586  15.806007   0.012737
19d-2-07671  2454389.75443526  15.802955   0.011967
19d-2-07671  2454389.76575466  15.771901   0.013523
19d-2-07671  2454389.78779349  15.833299   0.014576
19d-2-07671  2454389.79901289  15.820930   0.020357
19d-2-07671  2454389.81023230  15.796629   0.012126
19d-2-07671  2454389.82148170  15.806088   0.013704
19d-2-07671  2454390.73525306  15.775066   0.014118
19d-2-07671  2454390.74655246  15.791025   0.013199
19d-2-07671  2454390.75795185  15.788669   0.012455
19d-2-07671  2454390.76920125  15.819723   0.012751
19d-2-07671  2454393.80336841  15.798462   0.014773
19d-2-07671  2454393.81459781  15.764326   0.014673
19d-2-07671  2454393.82582720  15.812992   0.014815
19d-2-07671  2454395.79117082  15.835209   0.012764
19d-2-07671  2454395.80238021  15.848327   0.012927
19d-2-07671  2454395.81446955  15.836975   0.013406
19d-2-07671  2454395.82568894  15.849585   0.012526
19d-2-07671  2454397.72965534  15.798271   0.011474
19d-2-07671  2454397.74090472  15.811006   0.011206
19d-2-07671  2454397.75229410  15.795656   0.010975
19d-2-07671  2454397.76410346  15.800326   0.010749
19d-2-07671  2454398.76060905  15.833683   0.013723
19d-2-07671  2454398.77271839  15.890603   0.015310
19d-2-07671  2454398.78437775  15.997976   0.016153
19d-2-07671  2454398.80885642  16.250393   0.022155
19d-2-07671  2454398.82044578  16.166679   0.019529
19d-2-07671  2454398.83246513  15.990778   0.017186
19d-2-07671  2454398.84416449  15.929038   0.016047
19d-2-07671  2454399.71955660  16.256084   0.019626
19d-2-07671  2454399.73079599  16.473291   0.022461
19d-2-07671  2454399.74202537  16.319511   0.019059
19d-2-07671  2454399.75323476  16.103895   0.015524
19d-2-07671  2454400.73514097  15.856465   0.013593
19d-2-07671  2454400.74645035  15.828316   0.012486
19d-2-07671  2454400.75768974  15.828863   0.012199
19d-2-07671  2454400.76893912  15.815829   0.011838
19d-2-07671  2454401.72101690  15.784331   0.013460
19d-2-07671  2454401.74793542  15.773428   0.014056
19d-2-07671  2454401.75958478  15.776480   0.013255
19d-2-07671  2454401.77128414  15.799870   0.013318
19d-2-07671  2454402.71896211  15.768257   0.016059
19d-2-07671  2454402.73023149  15.810719   0.012637
19d-2-07671  2454402.74145087  15.799660   0.011735
19d-2-07671  2454402.75294024  15.809402   0.012241
19d-2-07671  2454403.72369690  16.270041   0.019677
19d-2-07671  2454403.73488629  16.205956   0.017932
19d-2-07671  2454403.74659564  16.024399   0.015243
19d-2-07671  2454403.75792502  15.900620   0.015312
19d-2-07671  2454406.72455193  15.794113   0.013754
19d-2-07671  2454406.73577132  15.785363   0.016967
19d-2-07671  2454429.73249871  15.788761   0.013360
19d-2-07671  2454429.74404813  15.816944   0.013997
19d-2-07671  2454429.75551756  15.805448   0.013699
19d-2-07671  2454629.01838743  15.784730   0.010012
19d-2-07671  2454629.03226798  15.791494   0.010317
19d-2-07671  2454629.04354842  15.772470   0.010027
19d-2-07671  2454629.05476886  15.759219   0.009762
19d-2-07671  2454629.06724936  15.750217   0.009679
19d-2-07671  2454629.08170992  15.753562   0.009737
19d-2-07671  2454629.09307037  15.760830   0.009839
19d-2-07671  2454629.10465083  15.752106   0.009759
19d-2-07671  2454630.00179583  15.813248   0.012080
19d-2-07671  2454630.01297627  15.813159   0.011961
19d-2-07671  2454630.02429670  15.819280   0.011688
19d-2-07671  2454630.03570715  15.815581   0.011263
19d-2-07671  2454630.04790762  15.848775   0.011128
19d-2-07671  2454630.05916805  15.830233   0.010456
19d-2-07671  2454630.07077850  15.838105   0.011179
19d-2-07671  2454630.08199894  15.834511   0.011080
19d-2-07671  2454630.98308354  15.764880   0.010464
19d-2-07671  2454630.99428396  15.774353   0.010547
19d-2-07671  2454631.00570440  15.774695   0.010936
19d-2-07671  2454631.01690483  15.777833   0.010556
19d-2-07671  2454631.03036534  15.778606   0.010521
19d-2-07671  2454631.04163577  15.785314   0.010336
19d-2-07671  2454631.05286619  15.781788   0.010085
19d-2-07671  2454631.06405662  15.792453   0.010053
19d-2-07671  2454631.07650709  15.911591   0.011002
19d-2-07671  2454631.08774752  16.055611   0.012062
19d-2-07671  2454631.09893795  16.175217   0.013022
19d-2-07671  2454631.99641182  15.981540   0.012246
19d-2-07671  2454632.00779224  16.166584   0.014080
19d-2-07671  2454632.01898266  16.380623   0.017748
19d-2-07671  2454632.03033309  16.439560   0.017363
19d-2-07671  2454632.04362358  16.150112   0.015124
19d-2-07671  2454632.05480400  15.962634   0.012555
19d-2-07671  2454632.06608442  15.818952   0.011380
19d-2-07671  2454632.07754485  15.803411   0.011563
19d-2-07671  2454633.00277917  15.827140   0.012867
19d-2-07671  2454633.01398958  15.850862   0.013694
19d-2-07671  2454633.02522999  15.829656   0.013001
19d-2-07671  2454633.03649041  15.821857   0.014256
19d-2-07671  2454633.04858085  15.800081   0.014669
19d-2-07671  2454633.06000127  15.824413   0.013166
19d-2-07671  2454633.07154169  15.810553   0.017269
19d-2-07671  2454633.08287211  15.795695   0.013222
19d-2-07671  2454634.01201594  15.755464   0.009221
19d-2-07671  2454634.02371637  15.747885   0.009343
19d-2-07671  2454634.03562680  15.749012   0.009350
19d-2-07671  2454634.04735722  15.754964   0.009410
19d-2-07671  2454634.05951766  15.750066   0.009401
19d-2-07671  2454634.07098807  15.744155   0.009373
19d-2-07671  2454634.08260849  15.765450   0.009642
19d-2-07671  2454634.09473893  15.760775   0.009980
19d-2-07671  2454731.73325286  15.758102   0.011974
19d-2-07671  2454731.74440238  15.734749   0.011121
19d-2-07671  2454731.75619187  15.767024   0.010645
19d-2-07671  2454731.76961128  15.757854   0.010257
19d-2-07671  2454732.72989938  15.835230   0.012877
19d-2-07671  2454732.74484872  15.827869   0.011475
19d-2-07671  2454732.75578824  15.833958   0.010705
19d-2-07671  2454732.76677776  15.823645   0.010452
19d-2-07671  2454734.73370025  15.771536   0.011957
19d-2-07671  2454734.74489975  15.756815   0.011077
19d-2-07671  2454734.75612924  15.756677   0.010395
19d-2-07671  2454734.76736874  15.748586   0.010130
19d-2-07671  2454739.82460427  15.789888   0.009754
19d-2-07671  2454739.83606372  15.798582   0.009699
19d-2-07671  2454739.84765317  15.877648   0.010514
19d-2-07671  2454739.85897263  16.039330   0.011876
19d-2-07671  2454740.74123042  15.813895   0.012023
19d-2-07671  2454740.75240989  15.814581   0.011501
19d-2-07671  2454740.76898909  15.928500   0.012242
19d-2-07671  2454740.78079852  16.145403   0.014481
19d-2-07671  2454744.72124572  15.780114   0.010866
19d-2-07671  2454744.73240516  15.785541   0.009855
19d-2-07671  2454744.74671445  15.786528   0.009508
19d-2-07671  2454744.75759391  15.842928   0.009691
19d-2-07671  2454745.74148475  15.992015   0.013114
19d-2-07671  2454745.75263419  15.862331   0.011442
19d-2-07671  2454745.76732345  15.783254   0.010521
19d-2-07671  2454745.77872288  15.759778   0.010192
19d-2-07671  2454746.72217538  15.846482   0.013918
19d-2-07671  2454746.73479474  15.835360   0.012600
19d-2-07671  2454746.74631416  15.827620   0.012098
19d-2-07671  2454747.70305565  15.770159   0.017855
19d-2-07671  2454747.71870485  15.733176   0.015233
19d-2-07671  2454747.72992428  15.756917   0.014057
19d-2-07671  2454747.74143369  15.747803   0.013474
19d-2-07671  2454748.70498450  15.828895   0.016366
19d-2-07671  2454748.71611393  15.825528   0.014987
19d-2-07671  2454748.73113316  15.807492   0.013273
19d-2-07671  2454748.74230258  15.819916   0.013006
19d-2-07671  2454749.73074177  16.078463   0.034426
19d-2-07671  2454749.74209119  15.972069   0.033412
19d-2-07671  2454749.75534051  15.826030   0.023889
19d-2-07671  2454749.77190965  15.840335   0.013938
19d-2-07671  2454751.73923758  15.825385   0.013656
19d-2-07671  2454751.75045699  15.839005   0.016075
19d-2-07671  2454751.76391629  15.842776   0.011986
19d-2-07671  2454751.77524570  15.827463   0.020148
19d-2-07671  2454752.74146513  15.840490   0.015504
19d-2-07671  2454752.75270454  15.917727   0.015076
19d-2-07671  2454752.76551387  16.033928   0.014158
19d-2-07671  2454752.77674328  16.189884   0.015401
19d-2-07671  2454752.79039256  16.207695   0.015213
19d-2-07671  2454752.80151198  16.072552   0.013502
19d-2-07671  2454752.81863108  15.896461   0.013154
19d-2-07671  2454752.82895054  15.834463   0.011460
19d-2-07671  2454752.84370976  15.833127   0.016687
19d-2-07671  2454753.71394398  16.346287   0.022345
19d-2-07671  2454753.72501339  16.090256   0.017456
19d-2-07671  2454753.74082256  15.870355   0.014390
19d-2-07671  2454753.75271193  15.796613   0.011697
19d-2-07671  2454753.76855110  15.795501   0.011260
19d-2-07671  2454753.77985050  15.775332   0.010936
19d-2-07671  2454753.79412975  15.779644   0.010898
19d-2-07671  2454753.80526916  15.751879   0.011563
19d-2-07671  2454754.77007814  15.821824   0.025397
19d-2-07671  2454754.78285746  15.847365   0.016624
19d-2-07671  2454754.79398687  15.869426   0.017577
19d-2-07671  2454754.80528627  15.811113   0.020875
19d-2-07671  2454755.72840723  15.766572   0.015368
19d-2-07671  2454755.73958663  15.744272   0.018807
19d-2-07671  2454755.75730569  15.770538   0.012841
19d-2-07671  2454755.76842510  15.782395   0.011868
19d-2-07671  2454755.78502421  15.788374   0.012887
19d-2-07671  2454755.79619362  15.802593   0.011348
19d-2-07671  2454755.80736302  15.805058   0.018044
19d-2-07671  2454755.82433212  15.884325   0.012010
19d-2-07671  2454757.70193172  16.213535   0.019932
19d-2-07671  2454757.71310112  16.134165   0.016819
19d-2-07671  2454757.72664040  15.945688   0.013539
19d-2-07671  2454757.73789979  15.854842   0.011846
19d-2-07671  2454757.75286899  15.834340   0.011043
19d-2-07671  2454757.76402839  15.821386   0.010749
19d-2-07671  2454757.77716768  15.826545   0.011039
19d-2-07671  2454757.78821709  15.824638   0.010846
19d-2-07671  2454758.70891757  15.757062   0.012975
19d-2-07671  2454758.72332679  15.747561   0.011787
19d-2-07671  2454758.73782601  15.756595   0.010809
19d-2-07671  2454758.75459511  15.773252   0.010024
19d-2-07671  2454758.76799439  15.749368   0.009856
19d-2-07671  2454758.77925378  15.745646   0.009753
19d-2-07671  2454758.79214308  15.755965   0.009988
19d-2-07671  2454758.80332248  15.751612   0.009939
19d-2-07671  2454759.69867415  15.811087   0.014805
19d-2-07671  2454759.70980355  15.842651   0.013791
19d-2-07671  2454759.72468275  15.834505   0.012776
19d-2-07671  2454759.73588214  15.831767   0.011931
19d-2-07671  2454759.74899143  15.849283   0.011954
19d-2-07671  2454759.76018083  15.828075   0.011414
19d-2-07671  2454759.77321012  15.812414   0.011174
19d-2-07671  2454759.78455951  15.835807   0.011397
19d-2-07671  2454760.69733008  15.779040   0.014645
19d-2-07671  2454760.70827949  15.782819   0.013561
19d-2-07671  2454760.72185875  15.776571   0.012632
19d-2-07671  2454760.73305814  15.814256   0.012430
19d-2-07671  2454760.74881729  15.971478   0.013406
19d-2-07671  2454760.77975561  16.231083   0.015263
19d-2-07671  2454760.79088501  16.054867   0.013242
19d-2-07671  2454760.80477425  15.916114   0.012015
19d-2-07671  2454760.81579366  15.839297   0.011349
19d-2-07671  2454761.69392596  16.487722   0.029594
19d-2-07671  2454761.70535534  16.265528   0.021228
19d-2-07671  2454761.71987455  16.002865   0.015802
19d-2-07671  2454761.73093395  15.846606   0.013042
19d-2-07671  2454770.75702919  15.830555   0.012714
19d-2-07671  2454770.76955850  15.839657   0.011760
19d-2-07671  2454770.78054789  15.838779   0.011618
19d-2-07671  2454770.79148729  15.832804   0.011554
19d-2-07671  2454771.69475761  15.761532   0.014513
19d-2-07671  2454771.70561701  15.769811   0.013467
19d-2-07671  2454771.71997622  15.770388   0.012305
19d-2-07671  2454771.73096562  15.746142   0.011542
19d-2-07671  2454771.76583370  15.791264   0.011369
19d-2-07671  2454771.77703309  15.804202   0.011349
19d-2-07671  2454771.79296221  15.820082   0.011645
19d-2-07671  2454771.80416159  15.905974   0.012757
19d-2-07671  2454772.69311273  15.851597   0.014416
19d-2-07671  2454772.70431211  15.830182   0.012704
19d-2-07671  2454772.71935128  15.875127   0.012134
19d-2-07671  2454772.73020069  15.988853   0.013589
19d-2-07671  2454772.75778917  16.465790   0.017799
19d-2-07671  2454772.76874857  16.254375   0.014882
19d-2-07671  2454772.78131788  16.001431   0.012638
19d-2-07671  2454772.79222728  15.852526   0.011423
19d-2-07671  2454773.70180732  16.016844   0.017798
19d-2-07671  2454773.71273672  15.892357   0.016185
19d-2-07671  2454773.72522603  15.848809   0.014520
19d-2-07671  2454773.73617543  15.829989   0.013860
19d-2-07671  2454773.76511384  15.841576   0.012917
19d-2-07671  2454773.77623323  15.833894   0.012378
19d-2-07671  2454773.78885254  15.837643   0.012298
19d-2-07671  2454773.79971194  15.852870   0.013182
19d-2-07671  2454774.69298294  15.772130   0.017104
19d-2-07671  2454774.70383234  15.724211   0.014444
19d-2-07671  2454774.71636165  15.767437   0.014033
19d-2-07671  2454774.72716106  15.741563   0.021923
19d-2-07671  2454774.75817936  15.723449   0.025972
19d-2-07671  2454774.76911876  15.744565   0.027580
19d-2-07671  2454776.70979253  15.790837   0.013622
19d-2-07671  2454776.72500170  15.947867   0.014816
19d-2-07671  2454776.73641108  16.078175   0.015575
19d-2-07671  2454776.74745047  16.267593   0.017722
19d-2-07671  2454777.73279670  15.791119   0.010274
19d-2-07671  2454777.74449606  15.777447   0.010021
19d-2-07671  2454777.75540547  15.774618   0.010016
19d-2-07671  2454777.76634487  15.764112   0.009620
19d-2-07671  2454784.70206084  15.833868   0.018891
19d-2-07671  2454784.71919993  16.023941   0.016223
19d-2-07671  2454784.73020934  16.177925   0.015900
19d-2-07671  2454784.74163873  16.235737   0.016592
19d-2-07671  2454905.13254537  15.784609   0.010447
19d-2-07671  2454905.14546588  15.826391   0.010378
19d-2-07671  2454905.15642631  15.888988   0.012465
19d-2-07671  2454905.16730674  16.012377   0.021128
19d-2-07671  2454921.11488698  15.812448   0.012712
19d-2-07671  2454921.12720757  15.849154   0.011548
19d-2-07671  2454921.13906814  15.941538   0.012433
19d-2-07671  2454921.15012867  16.075890   0.013336
19d-2-07671  2454924.06658052  15.741076   0.012400
19d-2-07671  2454924.07749106  15.740113   0.011776
19d-2-07671  2454947.06111501  15.851694   0.011866
19d-2-07671  2454947.07218561  15.837730   0.011152
19d-2-07671  2454947.08310620  15.825082   0.011016
19d-2-07671  2454947.09414680  15.818661   0.010857
19d-2-07671  2454947.10828757  15.844322   0.011571
19d-2-07671  2454947.11916816  15.815748   0.011195
19d-2-07671  2454947.13003875  15.825418   0.011291
19d-2-07671  2454948.06680954  15.764341   0.011520
19d-2-07671  2454948.07778014  15.777001   0.011962
19d-2-07671  2454948.08866073  15.776447   0.011497
19d-2-07671  2454948.09981133  15.772834   0.011020
19d-2-07671  2454948.11345207  15.781585   0.011370
19d-2-07671  2454948.12472268  15.811369   0.011490
19d-2-07671  2454948.13557327  15.803010   0.010979
19d-2-07671  2454959.06401344  15.758807   0.011448
19d-2-07671  2454959.07544405  15.754808   0.011310
19d-2-07671  2454959.09123490  15.746972   0.011698
19d-2-07671  2454959.10325554  15.764088   0.011225
19d-2-07671  2454960.06725700  15.801608   0.011542
19d-2-07671  2454960.07814758  15.784625   0.010347
19d-2-07671  2454960.08902816  15.798683   0.010893
19d-2-07671  2454960.09995874  15.786207   0.011154
19d-2-07671  2454960.11216939  15.789951   0.010747
19d-2-07671  2454960.12329998  15.798175   0.012640
19d-2-07671  2454960.97143512  15.742394   0.014064
19d-2-07671  2454960.98236570  15.817072   0.024361
19d-2-07671  2454961.07311052  15.827169   0.011484
19d-2-07671  2454961.08395110  15.926264   0.011245
19d-2-07671  2454961.09518170  16.082153   0.012688
19d-2-07671  2454961.10611228  16.235291   0.012930
19d-2-07671  2454962.08277407  15.769792   0.010761
19d-2-07671  2454962.09550474  15.751363   0.019054
19d-2-07671  2454962.10645532  15.763125   0.015820
19d-2-07671  2454962.11734590  15.753994   0.015193
19d-2-07671  2454975.01081693  15.772301   0.010414
19d-2-07671  2454975.02166747  15.765920   0.010414
19d-2-07671  2454975.03315803  15.734055   0.009423
19d-2-07671  2454975.04774875  15.749418   0.009507
19d-2-07671  2454986.98798456  15.837019   0.012413
19d-2-07671  2454986.99900504  15.856645   0.012125
19d-2-07671  2454987.01000552  15.840503   0.012051
19d-2-07671  2454987.02135601  15.822399   0.011429
19d-2-07671  2454987.03466659  15.834849   0.011610
19d-2-07671  2454987.04552706  15.820875   0.011949
19d-2-07671  2454987.05654754  15.810684   0.010959
19d-2-07671  2454987.06789804  15.800333   0.010752
19d-2-07671  2454987.08201865  15.845182   0.012266
19d-2-07671  2454987.10277956  15.787199   0.010700
19d-2-07671  2454987.11381004  15.780947   0.010928
19d-2-07671  2454987.12478051  15.813537   0.011334
19d-2-07671  2454988.04681041  15.794942   0.012008
19d-2-07671  2454988.05790089  15.772493   0.010916
19d-2-07671  2454988.06892137  15.805862   0.010939
19d-2-07671  2454988.07982183  15.805707   0.011154
19d-2-07671  2454988.09253238  15.824468   0.010467
19d-2-07671  2454988.10346285  15.815140   0.010542
19d-2-07671  2454988.11466333  15.867726   0.010991
19d-2-07671  2454988.12618383  15.968965   0.012095
19d-2-07671  2454990.07752662  15.838243   0.011558
19d-2-07671  2454990.08846708  15.813513   0.011189
19d-2-07671  2454990.09937754  15.825124   0.011412
19d-2-07671  2454990.11031800  15.830669   0.011334
19d-2-07671  2454991.91765270  15.861485   0.012201
19d-2-07671  2454991.92858314  15.837840   0.011269
19d-2-07671  2454991.94374376  15.828913   0.010492
19d-2-07671  2454991.95467421  15.828852   0.010594
19d-2-07671  2454991.96891479  15.814440   0.010151
19d-2-07671  2454991.97981523  15.808935   0.010053
19d-2-07671  2454991.99120570  15.795837   0.009992
19d-2-07671  2454992.00281617  15.812160   0.010392
19d-2-07671  2454995.95926262  15.754725   0.011610
19d-2-07671  2454995.97050305  15.767505   0.012042
19d-2-07671  2454995.98206350  15.731306   0.011337
19d-2-07671  2454995.99315392  15.751652   0.011199
19d-2-07671  2454996.00694445  15.768753   0.011036
19d-2-07671  2454996.01787487  15.770849   0.010926
19d-2-07671  2454996.02900529  15.774248   0.012056
19d-2-07671  2454996.04002571  15.796099   0.011795
19d-2-07671  2454996.05342623  15.783181   0.011796
19d-2-07671  2454996.06438665  15.798350   0.013250
19d-2-07671  2454996.07541707  15.810621   0.011812
19d-2-07671  2454996.08679750  15.847351   0.026216
19d-2-07671  2454998.08843273  15.828820   0.010664
19d-2-07671  2454998.09979315  15.808107   0.010360
19d-2-07671  2454998.11082356  15.813787   0.010393
19d-2-07671  2454998.12216398  15.800581   0.010585
19d-2-07671  2454998.99401590  15.779252   0.010061
19d-2-07671  2454999.00494630  15.754882   0.009981
19d-2-07671  2454999.01583669  15.739169   0.009703
19d-2-07671  2454999.02740711  15.759947   0.009816
19d-2-07671  2454999.03841751  15.765735   0.009881
19d-2-07671  2454999.04936791  15.769760   0.010190
19d-2-07671  2454999.06026831  15.761032   0.009546
19d-2-07671  2454999.07157872  15.770733   0.009664
19d-2-07671  2454999.09534958  15.782478   0.009921
19d-2-07671  2454999.10635998  15.778249   0.009368
19d-2-07671  2454999.11782039  15.783128   0.010621
19d-2-07671  2454999.12880079  15.803164   0.011426
19d-2-07671  2455001.92335939  15.780839   0.010877
19d-2-07671  2455001.93430977  15.788485   0.010807
19d-2-07671  2455001.94833025  15.899037   0.011548
19d-2-07671  2455001.97440114  16.382576   0.016588
19d-2-07671  2455002.06126412  15.754735   0.012187
19d-2-07671  2455002.07240450  15.768833   0.011905
19d-2-07671  2455002.08354488  15.771375   0.011855
19d-2-07671  2455002.09459526  15.763369   0.011523
19d-2-07671  2455002.10566564  15.761678   0.012232
19d-2-07671  2455002.11686602  15.760131   0.012435
19d-2-07671  2455002.12771639  15.776124   0.014714
19d-2-07671  2455010.94123903  15.852215   0.008983
19d-2-07671  2455010.95215933  15.846001   0.008759
19d-2-07671  2455010.96314964  15.859887   0.008901
19d-2-07671  2455010.97413994  15.844060   0.008944
19d-2-07671  2455011.01195098  15.816905   0.009039
19d-2-07671  2455011.02285128  15.817781   0.008955
19d-2-07671  2455011.03483161  15.821195   0.009119
19d-2-07671  2455011.04583191  15.801458   0.008991
19d-2-07671  2455013.93877815  15.993019   0.012891
19d-2-07671  2455013.95103846  16.192192   0.014498
19d-2-07671  2455013.96337877  16.269123   0.014407
19d-2-07671  2455013.97428904  16.197933   0.014057
19d-2-07671  2455014.98805414  15.755238   0.009153
19d-2-07671  2455014.99895441  15.760001   0.009152
19d-2-07671  2455015.01041469  15.769879   0.008994
19d-2-07671  2455015.02127495  15.757140   0.008832
19d-2-07671  2455020.94608466  15.776169   0.009522
19d-2-07671  2455020.95697487  15.779400   0.009035
19d-2-07671  2455020.96784508  15.784805   0.008791
19d-2-07671  2455020.97871529  15.767265   0.008747
19d-2-07671  2455021.92287323  15.937551   0.014622
19d-2-07671  2455021.94147358  16.184078   0.016923
19d-2-07671  2455021.95258378  16.267452   0.019007
19d-2-07671  2455021.96346398  16.190987   0.017652
19d-2-07671  2455021.97764425  15.974550   0.013356
19d-2-07671  2455021.98862445  15.870379   0.012295
19d-2-07671  2455021.99954465  15.830200   0.012788
19d-2-07671  2455022.01045486  15.829854   0.012992
19d-2-07671  2455022.02360510  15.832321   0.012589
19d-2-07671  2455022.03470531  15.829412   0.012421
19d-2-07671  2455022.04554551  15.808900   0.011792
19d-2-07671  2455022.05680571  15.820576   0.012536
19d-2-07671  2455023.01731308  15.766304   0.010227
19d-2-07671  2455023.02824327  15.755342   0.008887
19d-2-07671  2455023.03912347  15.750590   0.010913
19d-2-07671  2455023.04999366  15.776466   0.027051
19d-2-07671  2455027.87316875  15.771669   0.010204
19d-2-07671  2455027.88404889  15.754798   0.010806
19d-2-07671  2455027.89494904  15.760277   0.010468
19d-2-07671  2455027.90620919  15.747937   0.011330
19d-2-07671  2455027.91976937  15.784357   0.017455
19d-2-07671  2455031.87124555  15.805894   0.011002
19d-2-07671  2455031.88273566  15.833070   0.010825
19d-2-07671  2455031.89579579  15.817059   0.011384
19d-2-07671  2455031.90691590  15.811092   0.012693
19d-2-07671  2455031.95930642  15.788185   0.010476
19d-2-07671  2455031.97349656  15.775367   0.010080
19d-2-07671  2455031.98594668  15.760654   0.010064
19d-2-07671  2455032.00030682  15.779977   0.009916
19d-2-07671  2455032.90933537  15.780494   0.011745
19d-2-07671  2455032.94376568  15.790311   0.010445
19d-2-07671  2455032.95641579  15.792565   0.009923
19d-2-07671  2455032.96726589  15.815054   0.024860
19d-2-07671  2455032.98015600  15.856603   0.023973
19d-2-07671  2455032.99108610  15.938387   0.025880
19d-2-07671  2455033.00206620  16.155769   0.019533
19d-2-07671  2455033.01291629  16.272707   0.014809
19d-2-07671  2455033.02445640  16.161839   0.017868
19d-2-07671  2455033.03556649  16.052025   0.024149
19d-2-07671  2455033.04678659  15.910493   0.012891
19d-2-07671  2455033.05767669  15.827983   0.013806
19d-2-07671  2455033.06867679  15.843888   0.013420
19d-2-07671  2455033.07973689  15.806925   0.012810
19d-2-07671  2455033.85878350  15.778091   0.009317
19d-2-07671  2455033.86985359  15.764743   0.008865
19d-2-07671  2455033.88076368  15.769179   0.008781
19d-2-07671  2455033.89627380  15.818521   0.009136
19d-2-07671  2455036.80500353  15.809242   0.010270
19d-2-07671  2455036.81968361  15.790194   0.009879
19d-2-07671  2455036.83059367  15.809530   0.009136
19d-2-07671  2455036.84145373  15.796710   0.008861
19d-2-07671  2455039.87612600  15.826633   0.023523
19d-2-07671  2455039.88701603  15.794716   0.010352
19d-2-07671  2455039.96295623  15.769155   0.009565
19d-2-07671  2455048.79360354  15.766007   0.012219
19d-2-07671  2455048.80449348  15.757804   0.011898
19d-2-07671  2455048.81538342  15.763846   0.011533
19d-2-07671  2455048.82628336  15.752877   0.011462
19d-2-07671  2455050.75606112  15.787655   0.013880
19d-2-07671  2455050.76708104  15.807454   0.012607
19d-2-07671  2455050.77805096  15.803822   0.011991
19d-2-07671  2455050.78922088  15.809074   0.011608
19d-2-07671  2455050.80861073  15.957015   0.012023
19d-2-07671  2455050.82207064  16.120859   0.013077
19d-2-07671  2455050.83301056  16.247936   0.014631
19d-2-07671  2455050.84392048  16.190895   0.013769
19d-2-07671  2455050.92206990  15.835466   0.010573
19d-2-07671  2455050.93301982  15.811063   0.010152
19d-2-07671  2455050.94390974  15.814428   0.010221
19d-2-07671  2455050.95540966  15.792924   0.009764
19d-2-07671  2455051.86117259  15.786185   0.008992
19d-2-07671  2455051.87223250  15.759495   0.008765
19d-2-07671  2455051.88319241  15.762137   0.008835
19d-2-07671  2455051.89448232  15.776213   0.009045
19d-2-07671  2455057.83210758  15.801093   0.010375
19d-2-07671  2455057.84378742  15.772627   0.010124
19d-2-07671  2455057.85933721  15.786876   0.010009
19d-2-07671  2455057.87032706  15.905829   0.011117
19d-2-07671  2455058.77254444  15.809685   0.011954
19d-2-07671  2455058.78497426  15.834996   0.012068
19d-2-07671  2455058.79617410  15.940475   0.012718
19d-2-07671  2455058.80838393  16.098783   0.014014
19d-2-07671  2455059.75943981  16.227043   0.018164
19d-2-07671  2455059.77036964  15.981589   0.013815
19d-2-07671  2455059.78293945  15.820706   0.011401
19d-2-07671  2455059.79390928  15.790670   0.010829
19d-2-07671  2455059.82426882  15.776664   0.010583
19d-2-07671  2455059.83718862  15.763415   0.010084
19d-2-07671  2455059.84808845  15.775729   0.009810
19d-2-07671  2455059.85910828  15.764303   0.009722
19d-2-07671  2455060.75702414  15.821764   0.012525
19d-2-07671  2455060.76792397  15.813865   0.012415
19d-2-07671  2455060.78043376  15.810203   0.011862
19d-2-07671  2455060.79226357  15.774195   0.011708
19d-2-07671  2455061.77134731  15.775090   0.016888
19d-2-07671  2455061.78569707  15.790451   0.011058
19d-2-07671  2455061.79658688  15.787742   0.009966
19d-2-07671  2455061.80746670  15.795234   0.009603
19d-2-07671  2455061.82076647  15.801890   0.009262
19d-2-07671  2455061.83367625  15.798660   0.009563
19d-2-07671  2455061.84453606  15.819523   0.009412
19d-2-07671  2455061.85541588  15.825936   0.009738
19d-2-07671  2455064.88949993  15.789699   0.025343
19d-2-07671  2455064.90042971  15.778107   0.014070
19d-2-07671  2455064.91142950  15.803349   0.010297
19d-2-07671  2455064.92236928  15.834296   0.010172
19d-2-07671  2455066.74514179  15.807499   0.011455
19d-2-07671  2455066.75608155  15.798584   0.010577
19d-2-07671  2455066.77168122  15.834405   0.010259
19d-2-07671  2455066.78279098  15.910787   0.010557
19d-2-07671  2455068.73679759  15.848132   0.014044
19d-2-07671  2455068.74784733  15.804221   0.012950
19d-2-07671  2455068.76129702  15.775766   0.012793
19d-2-07671  2455068.77858662  15.808743   0.011554
19d-2-07671  2455069.73449419  15.763157   0.013325
19d-2-07671  2455069.74543393  15.785166   0.012722
19d-2-07671  2455069.75866362  15.773001   0.011854
19d-2-07671  2455069.77030334  15.791252   0.011865
19d-2-07671  2455070.73724985  15.771718   0.012010
19d-2-07671  2455070.74820958  15.788569   0.011070
19d-2-07671  2455070.76324921  15.780189   0.010321
19d-2-07671  2455070.77491892  15.884521   0.010653
19d-2-07671  2455071.73580478  16.252014   0.018972
19d-2-07671  2455071.74680450  16.078754   0.015230
19d-2-07671  2455071.76199412  15.904708   0.012282
19d-2-07671  2455071.77335383  15.842414   0.011259
19d-2-07671  2455073.75653158  15.777051   0.011542
19d-2-07671  2455073.77087119  15.769891   0.011232
19d-2-07671  2455073.78441083  15.782318   0.010809
19d-2-07671  2455073.79535053  15.779134   0.011571
19d-2-07671  2455073.80934015  15.797537   0.010238
19d-2-07671  2455073.82198980  15.763858   0.010014
19d-2-07671  2455073.83466946  15.796909   0.010114
19d-2-07671  2455073.84569916  15.869082   0.010109
19d-2-07671  2455074.74127447  15.798494   0.013171
19d-2-07671  2455074.75218416  15.807007   0.012452
19d-2-07671  2455074.76474381  15.851874   0.014037
19d-2-07671  2455074.77031366  15.880668   0.012433
19d-2-07671  2455074.78127335  16.019186   0.013075
19d-2-07671  2455075.74358608  16.030901   0.014920
19d-2-07671  2455075.75453577  15.890973   0.012771
19d-2-07671  2455075.76713541  15.782412   0.011336
19d-2-07671  2455075.77807509  15.776475   0.011102
19d-2-07671  2455075.79126471  15.780389   0.010967
19d-2-07671  2455075.80369436  15.760431   0.010082
19d-2-07671  2455075.81663398  15.772590   0.009935
19d-2-07671  2455075.82759367  15.761706   0.009724
19d-2-07671  2455077.73277743  15.762323   0.012968
19d-2-07671  2455077.74465707  15.759230   0.012345
19d-2-07671  2455077.75714669  15.775646   0.011888
19d-2-07671  2455077.76861634  15.786987   0.011292
19d-2-07671  2455078.73592669  15.785261   0.012270
19d-2-07671  2455078.74735633  15.779774   0.011256
19d-2-07671  2455078.76041593  15.837179   0.011090
19d-2-07671  2455078.77133559  15.985156   0.012290
19d-2-07671  2455079.75272475  15.888167   0.012374
19d-2-07671  2455079.76361441  15.833847   0.011265
19d-2-07671  2455079.77667399  15.838872   0.010993
19d-2-07671  2455079.78782364  15.830818   0.010771
19d-2-07671  2455080.76081232  15.763340   0.009985
19d-2-07671  2455080.77175197  15.760067   0.009696
19d-2-07671  2455080.78582151  15.757525   0.009708
19d-2-07671  2455080.79688115  15.782804   0.009391
19d-2-07671  2455081.73824016  15.794874   0.014334
19d-2-07671  2455081.75493960  15.771070   0.013361
19d-2-07671  2455081.76972911  15.788746   0.014695
19d-2-07671  2455081.78083874  15.758754   0.023060
19d-2-07671  2455081.79478828  15.805831   0.021169
19d-2-07671  2455081.80581791  15.786817   0.011317
19d-2-07671  2455081.81876748  15.793660   0.010592
19d-2-07671  2455081.82972711  15.833051   0.022866
19d-2-07671  2455081.85436629  16.233219   0.030896
19d-2-07671  2455081.88148539  16.214455   0.037210
19d-2-07671  2455081.89554492  15.998775   0.040157
19d-2-07671  2455081.90666455  15.815258   0.025343
19d-2-07671  2455081.91761418  15.783175   0.011726
19d-2-07671  2455081.93750352  15.804561   0.014771
19d-2-07671  2455082.79028475  16.258718   0.013646
19d-2-07671  2455082.80126438  16.175968   0.012596
19d-2-07671  2455082.81409394  16.022854   0.011412
19d-2-07671  2455082.82510357  15.902446   0.010611
19d-2-07671  2455083.77486089  15.773423   0.009823
19d-2-07671  2455083.78583051  15.782811   0.009806
19d-2-07671  2455083.79870006  15.780524   0.009694
19d-2-07671  2455083.80960968  15.771913   0.009519
19d-2-07671  2455105.85314694  16.132259   0.014426
19d-2-07671  2455105.86416641  15.957065   0.011865
19d-2-07671  2455105.87510589  15.820728   0.011272
19d-2-07671  2455105.88608536  15.786472   0.010863
19d-2-07671  2455106.77261266  16.130898   0.019257
19d-2-07671  2455106.78438209  15.997266   0.019707
19d-2-07671  2455106.82616007  15.845927   0.014357
19d-2-07671  2455106.83738952  15.799199   0.013593
19d-2-07671  2455106.85431870  15.823523   0.014135
19d-2-07671  2455106.86551816  15.822096   0.014045
19d-2-07671  2455106.88283732  15.840345   0.015042
19d-2-07671  2455106.89407678  15.838986   0.014794
19d-2-07671  2455109.78559499  15.788053   0.013902
19d-2-07671  2455109.79652444  15.876357   0.013816
19d-2-07671  2455109.80746390  15.999306   0.015901
19d-2-07671  2455109.81839336  16.134342   0.016920
19d-2-07671  2455109.83010278  16.257191   0.015665
19d-2-07671  2455109.84108223  16.165695   0.015260
19d-2-07671  2455109.86877086  15.858573   0.012111
19d-2-07671  2455119.70781483  15.817119   0.014345
19d-2-07671  2455119.71873426  15.830087   0.012869
19d-2-07671  2455119.73290351  15.820315   0.012286
19d-2-07671  2455119.74409291  15.824289   0.011698
19d-2-07671  2455124.75647450  15.781303   0.011193
19d-2-07671  2455124.76740391  15.795888   0.010958
19d-2-07671  2455124.78242310  15.796961   0.010992
19d-2-07671  2455124.79335250  15.796529   0.011138
19d-2-07671  2455126.71068854  16.068043   0.019550
19d-2-07671  2455126.72246790  16.322834   0.019800
19d-2-07671  2455126.73627715  16.409334   0.019820
19d-2-07671  2455126.74736654  16.142506   0.015641
19d-2-07671  2455127.70842422  15.842146   0.035039
19d-2-07671  2455127.71937362  15.783525   0.027560
19d-2-07671  2455127.73264290  15.825617   0.024527
19d-2-07671  2455127.75866148  15.804887   0.014359
19d-2-07671  2455127.76972088  15.817931   0.012705
19d-2-07671  2455127.78222020  15.812091   0.010843
19d-2-07671  2455127.79329960  15.815646   0.011460
19d-2-07671  2455128.70959959  15.785348   0.015614
19d-2-07671  2455128.72055900  15.763005   0.014198
19d-2-07671  2455128.73570817  15.747587   0.012719
19d-2-07671  2455128.74674756  15.761519   0.012022
19d-2-07671  2455129.74631291  15.797274   0.011155
19d-2-07671  2455129.75728231  15.792306   0.010915
19d-2-07671  2455129.76869169  15.877662   0.011517
19d-2-07671  2455129.77983108  16.018494   0.013070
19d-2-07671  2455130.73370884  16.185646   0.018551
19d-2-07671  2455130.74469824  16.069021   0.016489
19d-2-07671  2455130.76176730  15.868090   0.013556
19d-2-07671  2455130.77283669  15.816872   0.012649
19d-2-07671  2455131.70025584  15.795090   0.013525
19d-2-07671  2455131.71123523  15.801145   0.012744
19d-2-07671  2455131.72395454  15.795865   0.011944
19d-2-07671  2455131.73492393  15.794039   0.011695
19d-2-07671  2455132.69599118  15.808976   0.015206
19d-2-07671  2455132.71401019  15.792787   0.012699
19d-2-07671  2455132.72903936  15.799316   0.011957
19d-2-07671  2455132.74051873  15.768837   0.011378
19d-2-07671  2455133.70377582  15.797259   0.014386
19d-2-07671  2455133.71515519  15.778249   0.012754
19d-2-07671  2455133.72764450  15.795476   0.011673
19d-2-07671  2455133.73870390  15.798974   0.011384
19d-2-07671  2455134.70921056  16.288517   0.018437
19d-2-07671  2455134.72027995  16.409264   0.019092
19d-2-07671  2455134.73330923  16.210535   0.015170
19d-2-07671  2455134.74841840  15.941352   0.011790
19d-2-07671  2455135.70686572  15.838742   0.015598
19d-2-07671  2455135.71979501  15.828349   0.012068
19d-2-07671  2455135.73234432  15.815750   0.010876
19d-2-07671  2455135.74408367  15.811294   0.010481
19d-2-07671  2455135.75739294  15.817276   0.010143
19d-2-07671  2455135.76838234  15.805539   0.011021
19d-2-07671  2455135.78116163  15.795331   0.010397
19d-2-07671  2455135.79270100  15.796384   0.010110
19d-2-07671  2455136.70823068  15.758176   0.018786
19d-2-07671  2455136.71962006  15.779816   0.017525
19d-2-07671  2455136.73315931  15.776969   0.012467
19d-2-07671  2455136.74421870  15.773624   0.012320
19d-2-07671  2455137.70729579  15.780302   0.012667
19d-2-07671  2455137.71834519  15.777452   0.011817
19d-2-07671  2455137.73780412  15.780311   0.011354
19d-2-07671  2455137.74921349  15.794491   0.011131
19d-2-07671  2455138.70401107  16.171272   0.017084
19d-2-07671  2455138.71522046  16.261425   0.016767
19d-2-07671  2455138.73422942  16.026043   0.013258
19d-2-07671  2455138.74893861  15.887787   0.012395
19d-2-07671  2455143.70615756  15.855986   0.018516
19d-2-07671  2455143.71774693  15.870893   0.018010
19d-2-07671  2455143.73105621  15.873253   0.016839
19d-2-07671  2455143.74203561  15.822074   0.016770
19d-2-07671  2455144.72149238  15.789319   0.017993
19d-2-07671  2455144.75908034  15.780361   0.033008
19d-2-07671  2455151.70601789  15.792920   0.012564
19d-2-07671  2455151.71832724  15.824186   0.011913
19d-2-07671  2455151.73241649  15.828087   0.011622
19d-2-07671  2455151.74386589  15.820233   0.011198
19d-2-07671  2455159.69249608  15.858340   0.015915
19d-2-07671  2455159.70391551  15.801333   0.014192
19d-2-07671  2455159.71976471  15.812109   0.013677
19d-2-07671  2455159.73075416  15.786866   0.012762

19d-2-09173  2454317.81382557  15.114117   0.005913
19d-2-09173  2454317.82586550  15.116806   0.005750
19d-2-09173  2454317.83730544  15.115692   0.005879
19d-2-09173  2454317.84846539  15.112452   0.005890
19d-2-09173  2454317.86280531  15.114399   0.005840
19d-2-09173  2454317.87413526  15.110661   0.005698
19d-2-09173  2454317.88562520  15.113878   0.005684
19d-2-09173  2454317.89672514  15.110643   0.005755
19d-2-09173  2454319.88715301  15.113335   0.005581
19d-2-09173  2454319.89825293  15.115576   0.005515
19d-2-09173  2454319.90951286  15.110163   0.005514
19d-2-09173  2454319.92083278  15.110928   0.005554
19d-2-09173  2454319.93295269  15.105045   0.005594
19d-2-09173  2454319.94405261  15.108246   0.005548
19d-2-09173  2454319.95516253  15.109163   0.005534
19d-2-09173  2454319.96627246  15.095480   0.005563
19d-2-09173  2454320.74509668  15.119253   0.006333
19d-2-09173  2454320.75617659  15.117132   0.006038
19d-2-09173  2454320.76723650  15.113750   0.005866
19d-2-09173  2454320.77839642  15.117840   0.005759
19d-2-09173  2454320.79383630  15.113262   0.005585
19d-2-09173  2454320.80491621  15.107418   0.005470
19d-2-09173  2454320.81608612  15.107000   0.005320
19d-2-09173  2454320.82779603  15.120499   0.005388
19d-2-09173  2454321.75135839  15.152992   0.006569
19d-2-09173  2454321.76337829  15.151941   0.006367
19d-2-09173  2454321.77501819  15.183393   0.006305
19d-2-09173  2454321.78608809  15.239737   0.006267
19d-2-09173  2454321.80239795  15.338501   0.006357
19d-2-09173  2454321.81405785  15.421352   0.006611
19d-2-09173  2454321.82618774  15.471033   0.006820
19d-2-09173  2454321.83851763  15.457010   0.006673
19d-2-09173  2454323.75045922  15.112850   0.006511
19d-2-09173  2454323.76195909  15.112917   0.006115
19d-2-09173  2454323.77371897  15.114603   0.005827
19d-2-09173  2454323.78481885  15.109001   0.005620
19d-2-09173  2454323.79593874  15.127172   0.005668
19d-2-09173  2454323.80703862  15.104406   0.005545
19d-2-09173  2454323.81866850  15.120165   0.005601
19d-2-09173  2454323.83083837  15.116552   0.005477
19d-2-09173  2454324.81840749  15.121828   0.005912
19d-2-09173  2454324.82965736  15.121233   0.005991
19d-2-09173  2454324.84072723  15.119934   0.005753
19d-2-09173  2454324.85179711  15.121908   0.005662
19d-2-09173  2454324.86519695  15.120245   0.005543
19d-2-09173  2454324.87657682  15.116447   0.005916
19d-2-09173  2454324.90539649  15.114897   0.005920
19d-2-09173  2454324.91692636  15.121912   0.005847
19d-2-09173  2454325.74939643  15.176346   0.006374
19d-2-09173  2454325.76053630  15.186232   0.006440
19d-2-09173  2454325.77167616  15.186922   0.006268
19d-2-09173  2454325.78282602  15.176044   0.006002
19d-2-09173  2454331.84023504  15.359064   0.007703
19d-2-09173  2454331.85135484  15.421124   0.007908
19d-2-09173  2454331.86245464  15.459566   0.008313
19d-2-09173  2454331.87396444  15.441088   0.007962
19d-2-09173  2454332.79932767  15.152060   0.006687
19d-2-09173  2454332.81042747  15.154617   0.006315
19d-2-09173  2454332.82177726  15.155500   0.006379
19d-2-09173  2454332.83894694  15.145029   0.005807
19d-2-09173  2454332.86095653  15.148172   0.006259
19d-2-09173  2454332.87206633  15.136650   0.008214
19d-2-09173  2454332.88359611  15.151934   0.006393
19d-2-09173  2454332.89548589  15.139675   0.007019
19d-2-09173  2454332.93082523  15.134020   0.005973
19d-2-09173  2454332.94244502  15.135977   0.006414
19d-2-09173  2454332.95357481  15.138981   0.007188
19d-2-09173  2454332.96471460  15.139023   0.006696
19d-2-09173  2454334.73800015  15.119123   0.007117
19d-2-09173  2454334.75130989  15.119844   0.007001
19d-2-09173  2454334.76254966  15.120358   0.006527
19d-2-09173  2454334.77363943  15.128899   0.006389
19d-2-09173  2454334.82937831  15.118607   0.005893
19d-2-09173  2454334.84132806  15.121443   0.005778
19d-2-09173  2454334.85250784  15.120245   0.005722
19d-2-09173  2454334.86358761  15.114952   0.005499
19d-2-09173  2454335.74227945  15.175333   0.007536
19d-2-09173  2454335.75466919  15.186502   0.006586
19d-2-09173  2454335.76572896  15.167444   0.006509
19d-2-09173  2454335.77680873  15.177021   0.006430
19d-2-09173  2454336.76599747  15.121189   0.006495
19d-2-09173  2454336.77705723  15.103987   0.006219
19d-2-09173  2454336.78819699  15.102293   0.006473
19d-2-09173  2454336.79924674  15.101444   0.006083
19d-2-09173  2454336.87666504  15.706957   0.009251
19d-2-09173  2454336.88772480  15.722078   0.008952
19d-2-09173  2454336.89882456  15.609493   0.007930
19d-2-09173  2454336.90992431  15.465221   0.007390
19d-2-09173  2454338.77570177  15.167213   0.006658
19d-2-09173  2454338.78681150  15.167742   0.006201
19d-2-09173  2454338.79942121  15.164888   0.006192
19d-2-09173  2454338.81147092  15.167189   0.006099
19d-2-09173  2454339.74332856  15.128792   0.006691
19d-2-09173  2454339.75447829  15.131317   0.006267
19d-2-09173  2454339.76553802  15.129391   0.006198
19d-2-09173  2454339.77662775  15.121214   0.006089
19d-2-09173  2454339.92063423  15.108540   0.005683
19d-2-09173  2454339.93175396  15.112223   0.005694
19d-2-09173  2454339.94287368  15.105568   0.005740
19d-2-09173  2454339.95438340  15.106323   0.005580
19d-2-09173  2454340.75011361  15.111351   0.006317
19d-2-09173  2454340.76116333  15.108288   0.006082
19d-2-09173  2454340.77218305  15.110392   0.006031
19d-2-09173  2454340.78337277  15.110264   0.005778
19d-2-09173  2454356.74394095  15.112577   0.007003
19d-2-09173  2454356.75504053  15.110275   0.006495
19d-2-09173  2454356.76613012  15.103729   0.007458
19d-2-09173  2454356.77719970  15.113667   0.005911
19d-2-09173  2454356.79237914  15.109358   0.005693
19d-2-09173  2454356.80343872  15.100172   0.005551
19d-2-09173  2454356.81454831  15.104355   0.005574
19d-2-09173  2454356.82565789  15.101620   0.005559
19d-2-09173  2454359.76297520  15.124216   0.006660
19d-2-09173  2454359.77416476  15.128487   0.006354
19d-2-09173  2454359.78527432  15.124153   0.006557
19d-2-09173  2454359.79678387  15.118187   0.007588
19d-2-09173  2454359.81768305  15.126650   0.006577
19d-2-09173  2454359.82882261  15.113842   0.008238
19d-2-09173  2454359.83992217  15.115929   0.015574
19d-2-09173  2454361.73787625  15.152536   0.007073
19d-2-09173  2454361.74893581  15.135492   0.007381
19d-2-09173  2454361.76002535  15.136873   0.006465
19d-2-09173  2454361.77109491  15.149473   0.006943
19d-2-09173  2454362.73683538  15.150965   0.006835
19d-2-09173  2454362.74790493  15.150156   0.006550
19d-2-09173  2454362.75898447  15.156954   0.006378
19d-2-09173  2454362.77047400  15.152670   0.006149
19d-2-09173  2454362.79116314  15.153475   0.005850
19d-2-09173  2454362.80225268  15.147930   0.005818
19d-2-09173  2454362.81334223  15.145805   0.005905
19d-2-09173  2454362.82443177  15.145613   0.005701
19d-2-09173  2454363.74470352  15.099394   0.006296
19d-2-09173  2454363.75609305  15.107561   0.006222
19d-2-09173  2454363.76720258  15.123547   0.006165
19d-2-09173  2454363.77829212  15.103142   0.005946
19d-2-09173  2454365.78343699  15.154215   0.014035
19d-2-09173  2454367.75272113  15.099693   0.005988
19d-2-09173  2454367.76403063  15.104929   0.005888
19d-2-09173  2454367.77527014  15.102266   0.005809
19d-2-09173  2454367.78656964  15.102043   0.005718
19d-2-09173  2454367.80903865  15.108952   0.006284
19d-2-09173  2454367.82028815  15.104515   0.005888
19d-2-09173  2454367.83152765  15.100920   0.005743
19d-2-09173  2454367.84379711  15.106419   0.005722
19d-2-09173  2454368.76361622  15.167158   0.006347
19d-2-09173  2454368.77483572  15.157127   0.006096
19d-2-09173  2454368.78603522  15.158098   0.006060
19d-2-09173  2454368.79727471  15.163237   0.006025
19d-2-09173  2454368.81721382  15.160419   0.005955
19d-2-09173  2454368.82845332  15.163626   0.005946
19d-2-09173  2454368.83973282  15.158510   0.005903
19d-2-09173  2454368.85102231  15.167141   0.006119
19d-2-09173  2454374.75368917  15.123026   0.007046
19d-2-09173  2454374.76516862  15.126642   0.006889
19d-2-09173  2454374.77713805  15.121063   0.006634
19d-2-09173  2454374.78895749  15.128687   0.006563
19d-2-09173  2454374.81100644  15.129070   0.006175
19d-2-09173  2454374.82230590  15.121536   0.006036
19d-2-09173  2454374.83369535  15.130136   0.006254
19d-2-09173  2454374.84495482  15.129957   0.006218
19d-2-09173  2454374.86493386  15.127172   0.006090
19d-2-09173  2454374.87617332  15.126259   0.006381
19d-2-09173  2454374.88774277  15.135098   0.006412
19d-2-09173  2454374.89898223  15.133354   0.006591
19d-2-09173  2454375.73098231  15.170317   0.007392
19d-2-09173  2454375.74204178  15.159962   0.007188
19d-2-09173  2454375.75352122  15.164043   0.007130
19d-2-09173  2454375.76469068  15.179123   0.007248
19d-2-09173  2454376.75284284  15.108885   0.006313
19d-2-09173  2454376.76391230  15.101788   0.006259
19d-2-09173  2454376.77568173  15.104540   0.006316
19d-2-09173  2454376.78682119  15.120562   0.006254
19d-2-09173  2454377.73258498  15.105829   0.006802
19d-2-09173  2454377.74600432  15.104546   0.006799
19d-2-09173  2454377.75709378  15.110846   0.006713
19d-2-09173  2454377.76824323  15.114542   0.006342
19d-2-09173  2454379.86043963  15.118944   0.009397
19d-2-09173  2454379.87357897  15.133286   0.014222
19d-2-09173  2454380.75021503  15.110353   0.006539
19d-2-09173  2454380.76422432  15.102297   0.006670
19d-2-09173  2454380.77543376  15.104746   0.006727
19d-2-09173  2454380.78650320  15.108738   0.006849
19d-2-09173  2454383.81796899  15.106188   0.006206
19d-2-09173  2454383.82906842  15.101095   0.006906
19d-2-09173  2454383.84019785  15.105503   0.006612
19d-2-09173  2454383.85146727  15.094479   0.008240
19d-2-09173  2454384.80012834  15.120220   0.006399
19d-2-09173  2454384.81172774  15.135233   0.006717
19d-2-09173  2454384.82286716  15.130013   0.006680
19d-2-09173  2454384.83419658  15.133553   0.007060
19d-2-09173  2454386.77398562  15.111349   0.006126
19d-2-09173  2454386.78523503  15.105328   0.006039
19d-2-09173  2454386.79653444  15.105206   0.006067
19d-2-09173  2454386.80785385  15.114048   0.006122
19d-2-09173  2454387.73709508  15.103344   0.006519
19d-2-09173  2454387.74831449  15.104191   0.006358
19d-2-09173  2454387.75951390  15.113426   0.006409
19d-2-09173  2454387.77081330  15.117872   0.006482
19d-2-09173  2454387.79136222  15.109901   0.006016
19d-2-09173  2454387.80259163  15.110041   0.005990
19d-2-09173  2454387.81391103  15.116692   0.006488
19d-2-09173  2454387.82515044  15.113913   0.006225
19d-2-09173  2454389.73168961  15.131401   0.006566
19d-2-09173  2454389.74307900  15.117170   0.006341
19d-2-09173  2454389.75442840  15.130831   0.006197
19d-2-09173  2454389.76574780  15.118437   0.006946
19d-2-09173  2454389.78778663  15.115059   0.007063
19d-2-09173  2454389.79900603  15.116608   0.009629
19d-2-09173  2454389.81022544  15.126528   0.006456
19d-2-09173  2454389.82147484  15.122128   0.007009
19d-2-09173  2454390.73524617  15.087994   0.007039
19d-2-09173  2454390.74654557  15.102961   0.006623
19d-2-09173  2454390.75794496  15.094603   0.006317
19d-2-09173  2454390.76919436  15.106953   0.006465
19d-2-09173  2454393.80336145  15.226191   0.008326
19d-2-09173  2454393.81459084  15.141363   0.007860
19d-2-09173  2454393.82582024  15.105513   0.007456
19d-2-09173  2454395.79116381  15.158682   0.006483
19d-2-09173  2454395.80237321  15.157501   0.006384
19d-2-09173  2454395.81446255  15.166409   0.006322
19d-2-09173  2454395.82568194  15.157333   0.006366
19d-2-09173  2454397.72964830  15.108440   0.006061
19d-2-09173  2454397.74089769  15.108900   0.005985
19d-2-09173  2454397.75228707  15.111242   0.005990
19d-2-09173  2454397.76409642  15.103683   0.005830
19d-2-09173  2454398.76060201  15.425505   0.009230
19d-2-09173  2454398.77271134  15.467258   0.010529
19d-2-09173  2454398.78437071  15.453226   0.009778
19d-2-09173  2454398.80884937  15.305422   0.008079
19d-2-09173  2454398.82043873  15.247154   0.009227
19d-2-09173  2454398.83245808  15.195349   0.008826
19d-2-09173  2454398.84415744  15.166700   0.008254
19d-2-09173  2454399.71954955  15.122128   0.006740
19d-2-09173  2454399.73078893  15.128839   0.006719
19d-2-09173  2454399.74201832  15.128084   0.006462
19d-2-09173  2454399.75322770  15.126245   0.006372
19d-2-09173  2454400.73513391  15.106688   0.006802
19d-2-09173  2454400.74644329  15.103617   0.006378
19d-2-09173  2454400.75768267  15.098940   0.006305
19d-2-09173  2454400.76893205  15.106947   0.006231
19d-2-09173  2454401.72100983  15.150139   0.007132
19d-2-09173  2454401.74792835  15.153957   0.008329
19d-2-09173  2454401.75957771  15.154783   0.007374
19d-2-09173  2454401.77127707  15.158836   0.007686
19d-2-09173  2454402.71895503  15.147572   0.007960
19d-2-09173  2454402.73022441  15.151499   0.006493
19d-2-09173  2454402.74144380  15.143595   0.006257
19d-2-09173  2454402.75293316  15.141573   0.006573
19d-2-09173  2454403.72368982  15.102608   0.006674
19d-2-09173  2454403.73487921  15.141571   0.006606
19d-2-09173  2454403.74658856  15.223709   0.006925
19d-2-09173  2454403.75791794  15.352726   0.008056
19d-2-09173  2454406.72454486  15.121206   0.006593
19d-2-09173  2454406.73576425  15.098743   0.008213
19d-2-09173  2454429.73249233  15.145517   0.007208
19d-2-09173  2454429.74404175  15.148472   0.007431
19d-2-09173  2454429.75551118  15.128712   0.007055
19d-2-09173  2454629.01839269  15.140820   0.005879
19d-2-09173  2454629.03227324  15.145084   0.005941
19d-2-09173  2454629.04355368  15.141912   0.005780
19d-2-09173  2454629.05477412  15.134142   0.005767
19d-2-09173  2454629.06725461  15.135878   0.005698
19d-2-09173  2454629.08171518  15.135574   0.005730
19d-2-09173  2454629.09307563  15.139885   0.005760
19d-2-09173  2454629.10465608  15.138041   0.005699
19d-2-09173  2454630.00180101  15.146097   0.006486
19d-2-09173  2454630.01298145  15.144350   0.006395
19d-2-09173  2454630.02430188  15.157551   0.006175
19d-2-09173  2454630.03571232  15.147257   0.005974
19d-2-09173  2454630.04791279  15.142330   0.005826
19d-2-09173  2454630.05917323  15.145756   0.005691
19d-2-09173  2454630.07078368  15.137465   0.005953
19d-2-09173  2454630.08200411  15.144409   0.005946
19d-2-09173  2454630.98308863  15.122940   0.005894
19d-2-09173  2454630.99428906  15.123095   0.005878
19d-2-09173  2454631.00570949  15.113386   0.006065
19d-2-09173  2454631.01690992  15.116707   0.005828
19d-2-09173  2454631.03037043  15.126675   0.005819
19d-2-09173  2454631.04164086  15.112585   0.005690
19d-2-09173  2454631.05287129  15.116529   0.005629
19d-2-09173  2454631.06406171  15.111067   0.005579
19d-2-09173  2454631.07651218  15.116093   0.005655
19d-2-09173  2454631.08775261  15.112385   0.005636
19d-2-09173  2454631.09894303  15.111202   0.005519
19d-2-09173  2454631.99641683  15.146955   0.005826
19d-2-09173  2454632.00779725  15.144295   0.005883
19d-2-09173  2454632.01898767  15.150202   0.006064
19d-2-09173  2454632.03033809  15.145247   0.005882
19d-2-09173  2454632.04362859  15.146202   0.006266
19d-2-09173  2454632.05480901  15.142584   0.005977
19d-2-09173  2454632.06608943  15.141954   0.005960
19d-2-09173  2454632.07754986  15.136253   0.006073
19d-2-09173  2454633.00278409  15.221146   0.006952
19d-2-09173  2454633.01399450  15.177343   0.006960
19d-2-09173  2454633.02523491  15.154778   0.006764
19d-2-09173  2454633.03649532  15.137482   0.007180
19d-2-09173  2454633.04858577  15.139662   0.007542
19d-2-09173  2454633.06000619  15.135065   0.006839
19d-2-09173  2454633.07154661  15.137476   0.008639
19d-2-09173  2454633.08287702  15.145473   0.007181
19d-2-09173  2454634.01202078  15.136860   0.005419
19d-2-09173  2454634.02372120  15.136635   0.005470
19d-2-09173  2454634.03563163  15.128149   0.005451
19d-2-09173  2454634.04736205  15.125319   0.005468
19d-2-09173  2454634.05952249  15.131956   0.005497
19d-2-09173  2454634.07099290  15.122522   0.005484
19d-2-09173  2454634.08261332  15.127640   0.005541
19d-2-09173  2454634.09474375  15.126925   0.005659
19d-2-09173  2454731.73324722  15.141239   0.006339
19d-2-09173  2454731.74439674  15.130989   0.006058
19d-2-09173  2454731.75618623  15.138338   0.005976
19d-2-09173  2454731.76960565  15.133137   0.005692
19d-2-09173  2454732.72989367  15.142189   0.006224
19d-2-09173  2454732.74484301  15.134991   0.005932
19d-2-09173  2454732.75578253  15.138058   0.005638
19d-2-09173  2454732.76677204  15.132391   0.005585
19d-2-09173  2454734.73369440  15.115759   0.006088
19d-2-09173  2454734.74489390  15.131508   0.005865
19d-2-09173  2454734.75612339  15.129793   0.005659
19d-2-09173  2454734.76736288  15.125671   0.005636
19d-2-09173  2454739.82459809  15.155298   0.005693
19d-2-09173  2454739.83605755  15.157455   0.005631
19d-2-09173  2454739.84764699  15.151281   0.005789
19d-2-09173  2454739.85896645  15.155638   0.005807
19d-2-09173  2454740.74122419  15.148819   0.006211
19d-2-09173  2454740.75240365  15.148849   0.006032
19d-2-09173  2454740.76898286  15.142012   0.005845
19d-2-09173  2454740.78079229  15.152040   0.005948
19d-2-09173  2454744.72123927  15.131727   0.005592
19d-2-09173  2454744.73239872  15.136663   0.005445
19d-2-09173  2454744.74670800  15.118038   0.005326
19d-2-09173  2454744.75758746  15.115042   0.005262
19d-2-09173  2454745.74147825  15.159750   0.005926
19d-2-09173  2454745.75262769  15.162191   0.005843
19d-2-09173  2454745.76731696  15.150410   0.005751
19d-2-09173  2454745.77871638  15.154919   0.005736
19d-2-09173  2454746.72216884  15.415358   0.008178
19d-2-09173  2454746.73478820  15.328302   0.007048
19d-2-09173  2454746.74630762  15.252962   0.006609
19d-2-09173  2454747.70304906  15.135307   0.008504
19d-2-09173  2454747.71869826  15.131905   0.007495
19d-2-09173  2454747.72991769  15.145645   0.006925
19d-2-09173  2454747.74142710  15.127316   0.006675
19d-2-09173  2454748.70497786  15.126415   0.007677
19d-2-09173  2454748.71610729  15.150824   0.007413
19d-2-09173  2454748.73112652  15.137386   0.006725
19d-2-09173  2454748.74229595  15.156065   0.006653
19d-2-09173  2454749.73073510  15.133326   0.012118
19d-2-09173  2454749.74208451  15.138050   0.012898
19d-2-09173  2454749.75533383  15.135206   0.010823
19d-2-09173  2454749.77190298  15.146450   0.006874
19d-2-09173  2454751.73923082  15.635178   0.009389
19d-2-09173  2454751.75045024  15.493729   0.009822
19d-2-09173  2454751.76390953  15.314619   0.006693
19d-2-09173  2454751.77523894  15.208645   0.009311
19d-2-09173  2454752.74145834  15.141804   0.007207
19d-2-09173  2454752.75269775  15.149729   0.006784
19d-2-09173  2454752.76550708  15.152529   0.006089
19d-2-09173  2454752.77673649  15.143724   0.005969
19d-2-09173  2454752.79038577  15.143188   0.005862
19d-2-09173  2454752.80150519  15.154736   0.005890
19d-2-09173  2454752.81862429  15.148010   0.006185
19d-2-09173  2454752.82894375  15.149090   0.005940
19d-2-09173  2454752.84370297  15.150728   0.007665
19d-2-09173  2454753.71393716  15.164255   0.007207
19d-2-09173  2454753.72500657  15.152470   0.007110
19d-2-09173  2454753.74081574  15.150089   0.006918
19d-2-09173  2454753.75270511  15.154072   0.006253
19d-2-09173  2454753.76854427  15.156555   0.006083
19d-2-09173  2454753.77984368  15.158424   0.006056
19d-2-09173  2454753.79412292  15.162336   0.005984
19d-2-09173  2454753.80526234  15.147802   0.006361
19d-2-09173  2454754.77007128  15.129253   0.010901
19d-2-09173  2454754.78285061  15.130507   0.007602
19d-2-09173  2454754.79398001  15.120216   0.007872
19d-2-09173  2454754.80527942  15.145042   0.009501
19d-2-09173  2454755.72840035  15.156197   0.007804
19d-2-09173  2454755.73957975  15.144669   0.009498
19d-2-09173  2454755.75729881  15.152601   0.006821
19d-2-09173  2454755.76841821  15.143820   0.006420
19d-2-09173  2454755.78501733  15.146391   0.006691
19d-2-09173  2454755.79618673  15.149633   0.006089
19d-2-09173  2454755.80735614  15.126251   0.008744
19d-2-09173  2454755.82432524  15.155518   0.006082
19d-2-09173  2454757.70192479  15.129255   0.006713
19d-2-09173  2454757.71309419  15.142748   0.006388
19d-2-09173  2454757.72663346  15.139170   0.006203
19d-2-09173  2454757.73789286  15.139315   0.005926
19d-2-09173  2454757.75286205  15.142960   0.005766
19d-2-09173  2454757.76402145  15.149694   0.005771
19d-2-09173  2454757.77716075  15.141655   0.005902
19d-2-09173  2454757.78821015  15.146355   0.005820
19d-2-09173  2454758.70891061  15.159960   0.006700
19d-2-09173  2454758.72331983  15.156160   0.006190
19d-2-09173  2454758.73781905  15.156782   0.005931
19d-2-09173  2454758.75458815  15.151468   0.005597
19d-2-09173  2454758.76798743  15.156666   0.005681
19d-2-09173  2454758.77924682  15.155773   0.005653
19d-2-09173  2454758.79213612  15.153812   0.005843
19d-2-09173  2454758.80331552  15.158928   0.005791
19d-2-09173  2454759.69866717  15.155743   0.006972
19d-2-09173  2454759.70979657  15.156033   0.006672
19d-2-09173  2454759.72467577  15.150002   0.006405
19d-2-09173  2454759.73587516  15.154142   0.006068
19d-2-09173  2454759.74898445  15.145334   0.006065
19d-2-09173  2454759.76017385  15.141346   0.005964
19d-2-09173  2454759.77320314  15.153000   0.005923
19d-2-09173  2454759.78455253  15.153879   0.005987
19d-2-09173  2454760.69732308  15.143709   0.006966
19d-2-09173  2454760.70827249  15.148739   0.006693
19d-2-09173  2454760.72185175  15.139656   0.006436
19d-2-09173  2454760.73305114  15.150146   0.006301
19d-2-09173  2454760.74881029  15.156395   0.006064
19d-2-09173  2454760.77974861  15.141008   0.005809
19d-2-09173  2454760.79087801  15.150902   0.005897
19d-2-09173  2454760.80476725  15.148994   0.005938
19d-2-09173  2454760.81578665  15.153633   0.005926
19d-2-09173  2454761.69391894  15.149586   0.007665
19d-2-09173  2454761.70534832  15.213436   0.007182
19d-2-09173  2454761.71986753  15.337679   0.007498
19d-2-09173  2454761.73092693  15.480638   0.007987
19d-2-09173  2454770.75702211  15.149452   0.006321
19d-2-09173  2454770.76955142  15.152756   0.006015
19d-2-09173  2454770.78054082  15.142210   0.005935
19d-2-09173  2454770.79148022  15.145435   0.006033
19d-2-09173  2454771.69475054  15.132299   0.006891
19d-2-09173  2454771.70560994  15.141449   0.006637
19d-2-09173  2454771.71996915  15.138355   0.006260
19d-2-09173  2454771.73095855  15.144852   0.006151
19d-2-09173  2454771.76582663  15.467901   0.007324
19d-2-09173  2454771.77702602  15.618025   0.008085
19d-2-09173  2454771.79295514  15.763960   0.009078
19d-2-09173  2454771.80415452  15.714880   0.009040
19d-2-09173  2454772.69310566  15.146406   0.006693
19d-2-09173  2454772.70430505  15.153423   0.006289
19d-2-09173  2454772.71934422  15.151245   0.005987
19d-2-09173  2454772.73019362  15.159225   0.005905
19d-2-09173  2454772.75778211  15.155712   0.005763
19d-2-09173  2454772.76874151  15.154285   0.005659
19d-2-09173  2454772.78131082  15.154116   0.005792
19d-2-09173  2454772.79222022  15.152025   0.005826
19d-2-09173  2454773.70180026  15.147448   0.007350
19d-2-09173  2454773.71272966  15.151024   0.007740
19d-2-09173  2454773.72521898  15.152502   0.007028
19d-2-09173  2454773.73616838  15.155436   0.006993
19d-2-09173  2454773.76510679  15.161148   0.006470
19d-2-09173  2454773.77622618  15.159050   0.006264
19d-2-09173  2454773.78884549  15.156725   0.006323
19d-2-09173  2454773.79970489  15.160667   0.006783
19d-2-09173  2454774.69297589  15.125729   0.008048
19d-2-09173  2454774.70382529  15.124939   0.007098
19d-2-09173  2454774.71635461  15.126429   0.006785
19d-2-09173  2454774.72715402  15.117683   0.010110
19d-2-09173  2454774.75817232  15.117302   0.012362
19d-2-09173  2454774.76911172  15.132647   0.012858
19d-2-09173  2454776.70978551  15.158381   0.006782
19d-2-09173  2454776.72499468  15.155207   0.006663
19d-2-09173  2454776.73640406  15.145927   0.006366
19d-2-09173  2454776.74744346  15.150478   0.006266
19d-2-09173  2454777.73278970  15.140446   0.005650
19d-2-09173  2454777.74448906  15.143654   0.005584
19d-2-09173  2454777.75539847  15.141783   0.005564
19d-2-09173  2454777.76633787  15.139269   0.005484
19d-2-09173  2454784.70205402  15.135471   0.008860
19d-2-09173  2454784.71919310  15.125433   0.006882
19d-2-09173  2454784.73020252  15.130692   0.006221
19d-2-09173  2454784.74163191  15.128550   0.006226
19d-2-09173  2454905.13255052  15.123062   0.006259
19d-2-09173  2454905.14547103  15.126299   0.006056
19d-2-09173  2454905.15643146  15.133306   0.007180
19d-2-09173  2454905.16731189  15.122187   0.008315
19d-2-09173  2454921.11489329  15.145828   0.006866
19d-2-09173  2454921.12721388  15.133947   0.006170
19d-2-09173  2454921.13907445  15.140675   0.006396
19d-2-09173  2454921.15013498  15.151646   0.006106
19d-2-09173  2454924.06658700  15.200993   0.007118
19d-2-09173  2454924.07749754  15.158703   0.006618
19d-2-09173  2454947.06112218  15.166555   0.006354
19d-2-09173  2454947.07219278  15.166630   0.006106
19d-2-09173  2454947.08311337  15.167952   0.006085
19d-2-09173  2454947.09415397  15.169605   0.006048
19d-2-09173  2454947.10829474  15.159609   0.006168
19d-2-09173  2454947.11917533  15.160727   0.006115
19d-2-09173  2454947.13004591  15.162815   0.006081
19d-2-09173  2454948.06681671  15.141008   0.006388
19d-2-09173  2454948.07778731  15.152927   0.006920
19d-2-09173  2454948.08866790  15.144171   0.006590
19d-2-09173  2454948.09981850  15.140875   0.006180
19d-2-09173  2454948.11345924  15.139341   0.006431
19d-2-09173  2454948.12472985  15.134176   0.006206
19d-2-09173  2454948.13558044  15.136419   0.005916
19d-2-09173  2454959.06402053  15.122246   0.006361
19d-2-09173  2454959.07545115  15.134493   0.006361
19d-2-09173  2454959.09124199  15.214418   0.007351
19d-2-09173  2454959.10326263  15.324564   0.007356
19d-2-09173  2454960.06726407  15.172470   0.006547
19d-2-09173  2454960.07815465  15.170967   0.005941
19d-2-09173  2454960.08903523  15.178453   0.006195
19d-2-09173  2454960.09996581  15.167101   0.006423
19d-2-09173  2454960.11217646  15.163279   0.006262
19d-2-09173  2454960.12330706  15.167646   0.007631
19d-2-09173  2454960.97144218  15.158766   0.007501
19d-2-09173  2454960.98237276  15.141352   0.011824
19d-2-09173  2454961.07311758  15.154772   0.006151
19d-2-09173  2454961.08395815  15.160618   0.005749
19d-2-09173  2454961.09518875  15.155058   0.005741
19d-2-09173  2454961.10611933  15.156004   0.005448
19d-2-09173  2454962.08278110  15.117117   0.005815
19d-2-09173  2454962.09551177  15.119682   0.009081
19d-2-09173  2454962.10646235  15.111536   0.007909
19d-2-09173  2454962.11735293  15.120352   0.007764
19d-2-09173  2454975.01082348  15.136145   0.005619
19d-2-09173  2454975.02167401  15.134636   0.005801
19d-2-09173  2454975.03316458  15.132610   0.005503
19d-2-09173  2454975.04775529  15.143530   0.005562
19d-2-09173  2454986.98799038  15.169411   0.006419
19d-2-09173  2454986.99901086  15.175642   0.006228
19d-2-09173  2454987.01001133  15.171545   0.006335
19d-2-09173  2454987.02136183  15.170643   0.006022
19d-2-09173  2454987.03467241  15.164957   0.006033
19d-2-09173  2454987.04553288  15.176435   0.006327
19d-2-09173  2454987.05655336  15.167921   0.005979
19d-2-09173  2454987.06790385  15.171932   0.005956
19d-2-09173  2454987.08202447  15.166046   0.006219
19d-2-09173  2454987.10278537  15.170267   0.005953
19d-2-09173  2454987.11381585  15.161301   0.005895
19d-2-09173  2454987.12478633  15.154900   0.006012
19d-2-09173  2454988.04681616  15.146656   0.006228
19d-2-09173  2454988.05790664  15.146122   0.006081
19d-2-09173  2454988.06892711  15.143843   0.005953
19d-2-09173  2454988.07982758  15.147676   0.005888
19d-2-09173  2454988.09253812  15.144987   0.005707
19d-2-09173  2454988.10346859  15.143776   0.005772
19d-2-09173  2454988.11466907  15.144169   0.005780
19d-2-09173  2454988.12618957  15.138277   0.005810
19d-2-09173  2454990.07753222  15.170341   0.006201
19d-2-09173  2454990.08847267  15.169079   0.006117
19d-2-09173  2454990.09938313  15.167021   0.006152
19d-2-09173  2454990.11032359  15.174274   0.006050
19d-2-09173  2454991.91765815  15.139387   0.006523
19d-2-09173  2454991.92858859  15.127613   0.006151
19d-2-09173  2454991.94374921  15.129372   0.005690
19d-2-09173  2454991.95467965  15.125002   0.005776
19d-2-09173  2454991.96892023  15.118185   0.005578
19d-2-09173  2454991.97982068  15.123102   0.005580
19d-2-09173  2454991.99121114  15.131176   0.005610
19d-2-09173  2454992.00282161  15.123018   0.005667
19d-2-09173  2454995.95926774  15.612001   0.009455
19d-2-09173  2454995.97050817  15.461172   0.008409
19d-2-09173  2454995.98206861  15.315273   0.007484
19d-2-09173  2454995.99315904  15.229599   0.006941
19d-2-09173  2454996.00694956  15.155703   0.006392
19d-2-09173  2454996.01787998  15.153748   0.006139
19d-2-09173  2454996.02901041  15.144279   0.006895
19d-2-09173  2454996.04003083  15.150486   0.006539
19d-2-09173  2454996.05343134  15.148415   0.006452
19d-2-09173  2454996.06439176  15.159626   0.007290
19d-2-09173  2454996.07542218  15.153629   0.006640
19d-2-09173  2454996.08680261  15.151423   0.012337
19d-2-09173  2454998.08843767  15.154978   0.005733
19d-2-09173  2454998.09979809  15.153467   0.005748
19d-2-09173  2454998.11082849  15.151146   0.005672
19d-2-09173  2454998.12216891  15.144527   0.005766
19d-2-09173  2454998.99402076  15.130756   0.005571
19d-2-09173  2454999.00495115  15.131653   0.005586
19d-2-09173  2454999.01584155  15.140667   0.005562
19d-2-09173  2454999.02741197  15.139475   0.005607
19d-2-09173  2454999.03842237  15.142340   0.005698
19d-2-09173  2454999.04937276  15.142019   0.005834
19d-2-09173  2454999.06027316  15.142851   0.005509
19d-2-09173  2454999.07158357  15.150089   0.005517
19d-2-09173  2454999.09535443  15.143803   0.005612
19d-2-09173  2454999.10636482  15.145819   0.005453
19d-2-09173  2454999.11782524  15.150822   0.005972
19d-2-09173  2454999.12880564  15.149828   0.006016
19d-2-09173  2455001.92336398  15.134146   0.005924
19d-2-09173  2455001.93431436  15.120895   0.005819
19d-2-09173  2455001.94833484  15.131125   0.005806
19d-2-09173  2455001.97440573  15.124407   0.005730
19d-2-09173  2455002.06126869  15.122564   0.007087
19d-2-09173  2455002.07240907  15.131479   0.007000
19d-2-09173  2455002.08354945  15.118748   0.006617
19d-2-09173  2455002.09459983  15.130877   0.006573
19d-2-09173  2455002.10567021  15.126760   0.007194
19d-2-09173  2455002.11687059  15.122389   0.007077
19d-2-09173  2455002.12772096  15.122004   0.007807
19d-2-09173  2455010.94124274  15.208418   0.005307
19d-2-09173  2455010.95216304  15.273714   0.005452
19d-2-09173  2455010.96315334  15.344532   0.005690
19d-2-09173  2455010.97414364  15.413946   0.005959
19d-2-09173  2455011.01195468  15.447664   0.006253
19d-2-09173  2455011.02285497  15.387190   0.005932
19d-2-09173  2455011.03483530  15.294741   0.005648
19d-2-09173  2455011.04583560  15.224380   0.005464
19d-2-09173  2455013.93878153  15.170277   0.006183
19d-2-09173  2455013.95104184  15.169172   0.005989
19d-2-09173  2455013.96338215  15.180395   0.005642
19d-2-09173  2455013.97429242  15.175125   0.005748
19d-2-09173  2455014.98805742  15.145046   0.005380
19d-2-09173  2455014.99895768  15.136208   0.005294
19d-2-09173  2455015.01041796  15.132206   0.005331
19d-2-09173  2455015.02127822  15.138680   0.005270
19d-2-09173  2455020.94608728  15.159691   0.005671
19d-2-09173  2455020.95697749  15.160648   0.005504
19d-2-09173  2455020.96784770  15.173143   0.005428
19d-2-09173  2455020.97871791  15.204672   0.005603
19d-2-09173  2455021.92287574  15.129551   0.006979
19d-2-09173  2455021.94147608  15.136066   0.006473
19d-2-09173  2455021.95258629  15.118763   0.006637
19d-2-09173  2455021.96346649  15.135960   0.006612
19d-2-09173  2455021.97764675  15.129753   0.006018
19d-2-09173  2455021.98862695  15.126629   0.006041
19d-2-09173  2455021.99954715  15.136366   0.006339
19d-2-09173  2455022.01045736  15.121801   0.006356
19d-2-09173  2455022.02360760  15.131449   0.006416
19d-2-09173  2455022.03470780  15.128357   0.006259
19d-2-09173  2455022.04554800  15.127638   0.006049
19d-2-09173  2455022.05680821  15.133778   0.006247
19d-2-09173  2455023.01731547  15.169216   0.005954
19d-2-09173  2455023.02824566  15.167009   0.005435
19d-2-09173  2455023.03912585  15.156984   0.006261
19d-2-09173  2455023.04999604  15.155897   0.012511
19d-2-09173  2455027.87317057  15.143263   0.005618
19d-2-09173  2455027.88405072  15.149914   0.005998
19d-2-09173  2455027.89495086  15.142849   0.005809
19d-2-09173  2455027.90621101  15.146034   0.006332
19d-2-09173  2455027.91977119  15.138699   0.008730
19d-2-09173  2455031.87124690  15.129402   0.005988
19d-2-09173  2455031.88273701  15.135557   0.005771
19d-2-09173  2455031.89579714  15.123432   0.006049
19d-2-09173  2455031.90691725  15.124395   0.006593
19d-2-09173  2455031.95930776  15.128016   0.005774
19d-2-09173  2455031.97349790  15.134333   0.005711
19d-2-09173  2455031.98594802  15.132877   0.005814
19d-2-09173  2455032.00030816  15.134804   0.005582
19d-2-09173  2455032.90933660  15.152332   0.006592
19d-2-09173  2455032.94376690  15.155598   0.005968
19d-2-09173  2455032.95641701  15.153168   0.005722
19d-2-09173  2455032.96726711  15.125126   0.011658
19d-2-09173  2455032.98015722  15.166605   0.011191
19d-2-09173  2455032.99108732  15.163767   0.011322
19d-2-09173  2455033.00206742  15.177265   0.007925
19d-2-09173  2455033.01291751  15.171959   0.005901
19d-2-09173  2455033.02445761  15.171032   0.007123
19d-2-09173  2455033.03556771  15.155779   0.009541
19d-2-09173  2455033.04678781  15.167789   0.006324
19d-2-09173  2455033.05767790  15.156162   0.007014
19d-2-09173  2455033.06867800  15.158278   0.006819
19d-2-09173  2455033.07973810  15.155317   0.006724
19d-2-09173  2455033.85878461  15.173908   0.005512
19d-2-09173  2455033.86985470  15.166193   0.005346
19d-2-09173  2455033.88076479  15.168692   0.005413
19d-2-09173  2455033.89627491  15.160868   0.005324
19d-2-09173  2455036.80500429  15.164152   0.006338
19d-2-09173  2455036.81968437  15.163069   0.006113
19d-2-09173  2455036.83059443  15.159370   0.005621
19d-2-09173  2455036.84145449  15.161860   0.005508
19d-2-09173  2455039.87612640  15.143915   0.011032
19d-2-09173  2455039.88701642  15.147530   0.005920
19d-2-09173  2455039.96295661  15.160730   0.005565
19d-2-09173  2455048.79360286  15.120670   0.006170
19d-2-09173  2455048.80449280  15.128084   0.006195
19d-2-09173  2455048.81538274  15.124695   0.005971
19d-2-09173  2455048.82628268  15.135368   0.006020
19d-2-09173  2455050.75606020  15.164864   0.007027
19d-2-09173  2455050.76708012  15.149755   0.006221
19d-2-09173  2455050.77805004  15.159262   0.006077
19d-2-09173  2455050.78921996  15.163427   0.006009
19d-2-09173  2455050.80860981  15.156742   0.005700
19d-2-09173  2455050.82206971  15.155926   0.005605
19d-2-09173  2455050.83300963  15.153164   0.005618
19d-2-09173  2455050.84391955  15.156038   0.005603
19d-2-09173  2455050.92206897  15.160954   0.005575
19d-2-09173  2455050.93301889  15.156693   0.005527
19d-2-09173  2455050.94390881  15.149359   0.005560
19d-2-09173  2455050.95540872  15.159222   0.005482
19d-2-09173  2455051.86117154  15.121384   0.005229
19d-2-09173  2455051.87223145  15.119011   0.005226
19d-2-09173  2455051.88319136  15.122965   0.005235
19d-2-09173  2455051.89448126  15.125481   0.005242
19d-2-09173  2455057.83210583  15.446619   0.006736
19d-2-09173  2455057.84378567  15.429647   0.006616
19d-2-09173  2455057.85933546  15.332628   0.006186
19d-2-09173  2455057.87032531  15.255724   0.005925
19d-2-09173  2455058.77254258  15.123083   0.005967
19d-2-09173  2455058.78497240  15.130459   0.005992
19d-2-09173  2455058.79617224  15.123911   0.005875
19d-2-09173  2455058.80838206  15.131002   0.005815
19d-2-09173  2455059.75943783  15.149422   0.006693
19d-2-09173  2455059.77036766  15.152311   0.006179
19d-2-09173  2455059.78293747  15.154697   0.006125
19d-2-09173  2455059.79390730  15.151653   0.005830
19d-2-09173  2455059.82426683  15.150219   0.005816
19d-2-09173  2455059.83718663  15.153549   0.005693
19d-2-09173  2455059.84808646  15.147366   0.005552
19d-2-09173  2455059.85910629  15.147476   0.005539
19d-2-09173  2455060.75702205  15.145508   0.006191
19d-2-09173  2455060.76792187  15.144781   0.006270
19d-2-09173  2455060.78043167  15.146774   0.006090
19d-2-09173  2455060.79226147  15.145252   0.006315
19d-2-09173  2455061.77134510  15.118773   0.008877
19d-2-09173  2455061.78569485  15.123018   0.006243
19d-2-09173  2455061.79658467  15.121655   0.005708
19d-2-09173  2455061.80746448  15.119160   0.005487
19d-2-09173  2455061.82076425  15.114838   0.005363
19d-2-09173  2455061.83367403  15.123285   0.005556
19d-2-09173  2455061.84453384  15.117241   0.005328
19d-2-09173  2455061.85541365  15.116625   0.005398
19d-2-09173  2455064.88949736  15.112926   0.011685
19d-2-09173  2455064.90042715  15.129614   0.007376
19d-2-09173  2455064.91142693  15.130392   0.005654
19d-2-09173  2455064.92236671  15.122925   0.005494
19d-2-09173  2455066.74513901  15.154842   0.005901
19d-2-09173  2455066.75607878  15.153925   0.005699
19d-2-09173  2455066.77167844  15.141119   0.005487
19d-2-09173  2455066.78278820  15.144030   0.005436
19d-2-09173  2455068.73679459  15.123119   0.006390
19d-2-09173  2455068.74784434  15.128153   0.006250
19d-2-09173  2455068.76129403  15.127398   0.006445
19d-2-09173  2455068.77858362  15.127159   0.005965
19d-2-09173  2455069.73449109  15.137455   0.006437
19d-2-09173  2455069.74543083  15.136980   0.006186
19d-2-09173  2455069.75866051  15.135078   0.005955
19d-2-09173  2455069.77030023  15.135113   0.005909
19d-2-09173  2455070.73724664  15.148916   0.006165
19d-2-09173  2455070.74820636  15.146582   0.005782
19d-2-09173  2455070.76324599  15.159721   0.005712
19d-2-09173  2455070.77491570  15.155998   0.005576
19d-2-09173  2455071.73580146  15.128105   0.006418
19d-2-09173  2455071.74680118  15.112600   0.006053
19d-2-09173  2455071.76199079  15.125130   0.005820
19d-2-09173  2455071.77335050  15.117807   0.005687
19d-2-09173  2455073.75652805  15.155716   0.006396
19d-2-09173  2455073.77086766  15.160835   0.006546
19d-2-09173  2455073.78440729  15.163778   0.006578
19d-2-09173  2455073.79534699  15.157125   0.007132
19d-2-09173  2455073.80933661  15.158749   0.005959
19d-2-09173  2455073.82198626  15.155661   0.005900
19d-2-09173  2455073.83466592  15.156357   0.005981
19d-2-09173  2455073.84569562  15.161476   0.005581
19d-2-09173  2455074.74127083  15.123175   0.006272
19d-2-09173  2455074.75218053  15.138287   0.006085
19d-2-09173  2455074.76474017  15.135683   0.006335
19d-2-09173  2455074.77031002  15.139509   0.005831
19d-2-09173  2455074.78126971  15.133667   0.005705
19d-2-09173  2455075.74358234  15.142754   0.006186
19d-2-09173  2455075.75453203  15.135513   0.006039
19d-2-09173  2455075.76713166  15.140823   0.005974
19d-2-09173  2455075.77807135  15.142138   0.005870
19d-2-09173  2455075.79126097  15.140583   0.005866
19d-2-09173  2455075.80369061  15.139936   0.005563
19d-2-09173  2455075.81663024  15.142223   0.005610
19d-2-09173  2455075.82758992  15.142929   0.005580
19d-2-09173  2455077.73277348  15.138245   0.006446
19d-2-09173  2455077.74465312  15.137520   0.006340
19d-2-09173  2455077.75714274  15.134750   0.006155
19d-2-09173  2455077.76861239  15.136919   0.005863
19d-2-09173  2455078.73592264  15.132919   0.006360
19d-2-09173  2455078.74735229  15.134266   0.006012
19d-2-09173  2455078.76041188  15.129736   0.005793
19d-2-09173  2455078.77133154  15.126564   0.005836
19d-2-09173  2455079.75272061  15.147854   0.005901
19d-2-09173  2455079.76361026  15.141504   0.005688
19d-2-09173  2455079.77666984  15.140863   0.005587
19d-2-09173  2455079.78781949  15.128302   0.005525
19d-2-09173  2455080.76080808  15.151150   0.005614
19d-2-09173  2455080.77174772  15.169237   0.005577
19d-2-09173  2455080.78581726  15.159401   0.005618
19d-2-09173  2455080.79687690  15.161211   0.005418
19d-2-09173  2455081.73823582  15.141386   0.007150
19d-2-09173  2455081.75493526  15.138681   0.006944
19d-2-09173  2455081.76972477  15.146515   0.007413
19d-2-09173  2455081.78083440  15.129364   0.010927
19d-2-09173  2455081.79478393  15.133316   0.009791
19d-2-09173  2455081.80581357  15.141218   0.006173
19d-2-09173  2455081.81876313  15.126139   0.005727
19d-2-09173  2455081.82972277  15.137571   0.010368
19d-2-09173  2455081.85436194  15.134802   0.009970
19d-2-09173  2455081.88148104  15.125292   0.011454
19d-2-09173  2455081.89554056  15.105106   0.014236
19d-2-09173  2455081.90666019  15.122341   0.011071
19d-2-09173  2455081.91760983  15.122923   0.006143
19d-2-09173  2455081.93749916  15.110672   0.007113
19d-2-09173  2455082.79028032  15.147163   0.005442
19d-2-09173  2455082.80125994  15.150158   0.005422
19d-2-09173  2455082.81408950  15.147684   0.005458
19d-2-09173  2455082.82509913  15.144878   0.005549
19d-2-09173  2455083.77485636  15.166389   0.005578
19d-2-09173  2455083.78582598  15.167889   0.005591
19d-2-09173  2455083.79869553  15.168835   0.005563
19d-2-09173  2455083.80960515  15.166134   0.005499
19d-2-09173  2455105.85314072  15.142176   0.006200
19d-2-09173  2455105.86416019  15.140295   0.005829
19d-2-09173  2455105.87509966  15.136963   0.006087
19d-2-09173  2455105.88607913  15.139950   0.006112
19d-2-09173  2455106.77260638  15.145090   0.007812
19d-2-09173  2455106.78437581  15.162182   0.009215
19d-2-09173  2455106.82615379  15.166058   0.007402
19d-2-09173  2455106.83738324  15.161112   0.007319
19d-2-09173  2455106.85431242  15.154015   0.007697
19d-2-09173  2455106.86551188  15.162304   0.007738
19d-2-09173  2455106.88283104  15.148363   0.008279
19d-2-09173  2455106.89407050  15.154535   0.008037
19d-2-09173  2455109.78558855  15.156405   0.007041
19d-2-09173  2455109.79651801  15.151241   0.006827
19d-2-09173  2455109.80745746  15.144720   0.006839
19d-2-09173  2455109.81838692  15.148869   0.006627
19d-2-09173  2455109.83009634  15.141058   0.005846
19d-2-09173  2455109.84107579  15.150368   0.006189
19d-2-09173  2455109.86876441  15.148796   0.006186
19d-2-09173  2455119.70780799  15.626841   0.009602
19d-2-09173  2455119.71872741  15.743628   0.009444
19d-2-09173  2455119.73289666  15.723118   0.008998
19d-2-09173  2455119.74408607  15.586384   0.007888
19d-2-09173  2455124.75646752  15.388744   0.006763
19d-2-09173  2455124.76739693  15.327103   0.006557
19d-2-09173  2455124.78241612  15.236443   0.006167
19d-2-09173  2455124.79334553  15.176186   0.006081
19d-2-09173  2455126.71068153  15.159542   0.007479
19d-2-09173  2455126.72246088  15.143505   0.006391
19d-2-09173  2455126.73627013  15.143501   0.006158
19d-2-09173  2455126.74735953  15.159048   0.006230
19d-2-09173  2455127.70841719  15.128181   0.014696
19d-2-09173  2455127.71936660  15.144203   0.012482
19d-2-09173  2455127.73263587  15.119825   0.010905
19d-2-09173  2455127.75865445  15.126110   0.007196
19d-2-09173  2455127.76971385  15.129965   0.006500
19d-2-09173  2455127.78221317  15.126940   0.005697
19d-2-09173  2455127.79329257  15.125000   0.005937
19d-2-09173  2455128.70959255  15.138756   0.007443
19d-2-09173  2455128.72055195  15.146385   0.007107
19d-2-09173  2455128.73570113  15.128128   0.006551
19d-2-09173  2455128.74674052  15.121235   0.006220
19d-2-09173  2455129.74630586  15.664265   0.008175
19d-2-09173  2455129.75727526  15.752928   0.008559
19d-2-09173  2455129.76868464  15.727745   0.008315
19d-2-09173  2455129.77982403  15.591021   0.007527
19d-2-09173  2455130.73370178  15.149115   0.006813
19d-2-09173  2455130.74469117  15.149677   0.006697
19d-2-09173  2455130.76176024  15.145163   0.006481
19d-2-09173  2455130.77282963  15.145300   0.006343
19d-2-09173  2455131.70024877  15.120214   0.006345
19d-2-09173  2455131.71122817  15.134378   0.006249
19d-2-09173  2455131.72394747  15.120480   0.005903
19d-2-09173  2455131.73491687  15.122578   0.005959
19d-2-09173  2455132.69598410  15.120749   0.006610
19d-2-09173  2455132.71400311  15.122810   0.006154
19d-2-09173  2455132.72903229  15.121058   0.005899
19d-2-09173  2455132.74051166  15.124477   0.005800
19d-2-09173  2455133.70376874  15.176270   0.007122
19d-2-09173  2455133.71514811  15.162369   0.006501
19d-2-09173  2455133.72763743  15.161297   0.006125
19d-2-09173  2455133.73869682  15.172014   0.006002
19d-2-09173  2455134.70920348  15.138041   0.006196
19d-2-09173  2455134.72027287  15.151110   0.006005
19d-2-09173  2455134.73330216  15.218321   0.006059
19d-2-09173  2455134.74841132  15.312397   0.006292
19d-2-09173  2455135.70685864  15.137037   0.007012
19d-2-09173  2455135.71978793  15.136173   0.005901
19d-2-09173  2455135.73233724  15.128586   0.005680
19d-2-09173  2455135.74407660  15.125448   0.005586
19d-2-09173  2455135.75738586  15.138329   0.005493
19d-2-09173  2455135.76837526  15.136288   0.005875
19d-2-09173  2455135.78115456  15.138519   0.005710
19d-2-09173  2455135.79269392  15.127285   0.005581
19d-2-09173  2455136.70822361  15.141478   0.008674
19d-2-09173  2455136.71961298  15.148331   0.008144
19d-2-09173  2455136.73315224  15.146919   0.006347
19d-2-09173  2455136.74421163  15.149248   0.006215
19d-2-09173  2455137.70728873  15.137962   0.006259
19d-2-09173  2455137.71833812  15.127504   0.005942
19d-2-09173  2455137.73779705  15.125992   0.005830
19d-2-09173  2455137.74920643  15.133377   0.005761
19d-2-09173  2455138.70400402  15.127838   0.006184
19d-2-09173  2455138.71521340  15.133436   0.005905
19d-2-09173  2455138.73422236  15.129097   0.005790
19d-2-09173  2455138.74893155  15.135595   0.005831
19d-2-09173  2455143.70615058  15.168997   0.009231
19d-2-09173  2455143.71773995  15.165199   0.009072
19d-2-09173  2455143.73104922  15.155928   0.008449
19d-2-09173  2455143.74202862  15.171680   0.008805
19d-2-09173  2455144.72148542  15.134674   0.008239
19d-2-09173  2455144.75907338  15.149904   0.015060
19d-2-09173  2455151.70601112  15.119720   0.006232
19d-2-09173  2455151.71832047  15.128994   0.005906
19d-2-09173  2455151.73240973  15.132124   0.005950
19d-2-09173  2455151.74385912  15.130480   0.005777
19d-2-09173  2455159.69248967  15.122768   0.006798
19d-2-09173  2455159.70390910  15.135353   0.006568
19d-2-09173  2455159.71975831  15.133299   0.006410
19d-2-09173  2455159.73074776  15.142481   0.006305

19e-2-02883  2454317.80318223  15.956685   0.010632
19e-2-02883  2454317.81522215  15.941821   0.009977
19e-2-02883  2454317.82728206  15.940230   0.009956
19e-2-02883  2454317.83870199  15.938967   0.009852
19e-2-02883  2454317.85309189  15.928956   0.009633
19e-2-02883  2454317.86419182  15.926818   0.009570
19e-2-02883  2454317.87553174  15.928779   0.009231
19e-2-02883  2454317.88702166  15.934277   0.009515
19e-2-02883  2454319.87728644  15.941657   0.009066
19e-2-02883  2454319.88852634  15.928717   0.009177
19e-2-02883  2454319.89962625  15.924391   0.009012
19e-2-02883  2454319.91088615  15.945892   0.009130
19e-2-02883  2454319.92323605  15.951811   0.009258
19e-2-02883  2454319.93433595  15.955167   0.009297
19e-2-02883  2454319.94543585  15.934066   0.009207
19e-2-02883  2454319.95654576  15.948689   0.009394
19e-2-02883  2454320.73542877  15.968939   0.012555
19e-2-02883  2454320.74649867  15.950454   0.011119
19e-2-02883  2454320.75756857  15.936031   0.010300
19e-2-02883  2454320.76863846  15.943834   0.009999
19e-2-02883  2454320.78415832  15.941105   0.009502
19e-2-02883  2454320.79522821  15.925907   0.009284
19e-2-02883  2454320.80631811  15.916748   0.009006
19e-2-02883  2454320.81748801  15.934603   0.008807
19e-2-02883  2454321.74082895  15.931995   0.012337
19e-2-02883  2454321.75276883  15.930879   0.011019
19e-2-02883  2454321.76477871  15.951297   0.010407
19e-2-02883  2454321.77641859  15.925500   0.009991
19e-2-02883  2454321.79248842  15.942138   0.009596
19e-2-02883  2454321.80383830  15.955359   0.009279
19e-2-02883  2454321.81546818  15.935227   0.009244
19e-2-02883  2454321.82759806  15.949036   0.009010
19e-2-02883  2454323.73939673  15.939099   0.012030
19e-2-02883  2454323.75183658  15.945929   0.010803
19e-2-02883  2454323.76334644  15.919115   0.010156
19e-2-02883  2454323.77510630  15.934304   0.009972
19e-2-02883  2454323.78621617  15.935022   0.009577
19e-2-02883  2454323.79732603  15.927988   0.009064
19e-2-02883  2454323.80860589  15.915039   0.009354
19e-2-02883  2454323.82007576  15.935913   0.008799
19e-2-02883  2454324.80870337  15.927240   0.010266
19e-2-02883  2454324.81979323  15.923365   0.009954
19e-2-02883  2454324.83105308  15.934405   0.009353
19e-2-02883  2454324.84210294  15.935840   0.009408
19e-2-02883  2454324.85547276  15.929639   0.009347
19e-2-02883  2454324.86660262  15.944852   0.009155
19e-2-02883  2454324.87796247  15.932854   0.009643
19e-2-02883  2454324.90697209  15.944584   0.009626
19e-2-02883  2454325.73968091  15.949261   0.011511
19e-2-02883  2454325.75078076  15.937664   0.010756
19e-2-02883  2454325.76190061  15.928712   0.010508
19e-2-02883  2454325.77304045  15.942082   0.010634
19e-2-02883  2454330.82076946  15.935512   0.010155
19e-2-02883  2454331.83049060  15.945563   0.011382
19e-2-02883  2454331.84160038  15.945946   0.011712
19e-2-02883  2454331.85272017  15.933327   0.010906
19e-2-02883  2454331.86418995  15.965857   0.011555
19e-2-02883  2454332.78159203  15.939722   0.010317
19e-2-02883  2454332.80069165  15.942197   0.010600
19e-2-02883  2454332.81179143  15.930375   0.010408
19e-2-02883  2454332.82321120  15.931774   0.010963
19e-2-02883  2454332.85019066  15.933941   0.011998
19e-2-02883  2454332.86232042  15.945160   0.011507
19e-2-02883  2454332.87342020  15.934915   0.009430
19e-2-02883  2454332.88495997  15.950533   0.011573
19e-2-02883  2454332.92105924  15.941113   0.009962
19e-2-02883  2454332.93218902  15.932739   0.010965
19e-2-02883  2454332.94379879  15.936275   0.010523
19e-2-02883  2454332.95492856  15.942083   0.014065
19e-2-02883  2454334.72830163  15.953932   0.014759
19e-2-02883  2454334.73939139  15.929714   0.013989
19e-2-02883  2454334.75270110  15.922918   0.012178
19e-2-02883  2454334.76393086  15.928646   0.011129
19e-2-02883  2454334.83072942  15.919138   0.009421
19e-2-02883  2454334.84268916  15.932601   0.009328
19e-2-02883  2454334.85386891  15.929720   0.009199
19e-2-02883  2454334.86689863  15.946753   0.009042
19e-2-02883  2454335.73250954  15.968244   0.013060
19e-2-02883  2454335.74365929  15.947400   0.012655
19e-2-02883  2454335.75601901  15.948612   0.011160
19e-2-02883  2454335.76709877  15.943521   0.010673
19e-2-02883  2454336.75581617  15.955803   0.012526
19e-2-02883  2454336.76737590  15.929222   0.011480
19e-2-02883  2454336.77843564  15.939888   0.010732
19e-2-02883  2454336.78956538  15.932856   0.011071
19e-2-02883  2454336.86692358  15.937948   0.010184
19e-2-02883  2454336.87802332  15.933693   0.010175
19e-2-02883  2454336.88907306  15.934761   0.010048
19e-2-02883  2454336.90017280  15.931672   0.009805
19e-2-02883  2454338.77707747  15.911416   0.010256
19e-2-02883  2454338.78818720  15.938637   0.009828
19e-2-02883  2454338.80078688  15.922311   0.009315
19e-2-02883  2454339.73362327  15.931413   0.012049
19e-2-02883  2454339.74471298  15.923997   0.011293
19e-2-02883  2454339.75584270  15.930070   0.010673
19e-2-02883  2454339.76691241  15.941873   0.010455
19e-2-02883  2454339.91081870  15.935468   0.009201
19e-2-02883  2454339.92197841  15.932590   0.009267
19e-2-02883  2454339.93308813  15.888876   0.009191
19e-2-02883  2454339.94458783  15.916698   0.008971
19e-2-02883  2454340.74040699  15.934855   0.011039
19e-2-02883  2454340.75148670  15.932359   0.010467
19e-2-02883  2454340.76250641  15.926259   0.010304
19e-2-02883  2454340.77354612  15.938558   0.010170
19e-2-02883  2454356.73364590  15.942520   0.015061
19e-2-02883  2454356.74528545  15.926846   0.011207
19e-2-02883  2454356.75638503  15.956740   0.011675
19e-2-02883  2454356.76746460  15.955207   0.011975
19e-2-02883  2454356.78260402  15.961531   0.010262
19e-2-02883  2454356.79371359  15.988069   0.009861
19e-2-02883  2454356.80478317  15.952048   0.009462
19e-2-02883  2454356.81591274  15.947767   0.009355
19e-2-02883  2454359.75322723  15.960384   0.011498
19e-2-02883  2454359.76432679  15.931347   0.011243
19e-2-02883  2454359.77550633  15.937928   0.010786
19e-2-02883  2454359.78660589  15.923786   0.011488
19e-2-02883  2454359.80790503  15.939177   0.010809
19e-2-02883  2454359.81903458  15.942226   0.011601
19e-2-02883  2454359.83015413  15.936343   0.014049
19e-2-02883  2454359.84125369  15.913150   0.020621
19e-2-02883  2454361.72802651  15.959058   0.012963
19e-2-02883  2454361.73919604  15.931497   0.011958
19e-2-02883  2454361.75025558  15.921005   0.012252
19e-2-02883  2454361.76136512  15.935566   0.010762
19e-2-02883  2454362.72709476  15.962519   0.012362
19e-2-02883  2454362.73815430  15.947336   0.011618
19e-2-02883  2454362.74924383  15.935922   0.010769
19e-2-02883  2454362.76031336  15.944824   0.010789
19e-2-02883  2454362.78048251  15.954247   0.010348
19e-2-02883  2454362.79248201  15.935973   0.009318
19e-2-02883  2454362.80357154  15.931166   0.009268
19e-2-02883  2454362.81467107  15.934325   0.009462
19e-2-02883  2454363.73491205  15.941688   0.011619
19e-2-02883  2454363.74602158  15.943596   0.011310
19e-2-02883  2454363.75742109  15.934824   0.010551
19e-2-02883  2454363.76852062  15.941628   0.010288
19e-2-02883  2454367.74276653  15.947041   0.010917
19e-2-02883  2454367.75413602  15.941724   0.010324
19e-2-02883  2454367.76540551  15.931444   0.009937
19e-2-02883  2454367.77662501  15.918683   0.009860
19e-2-02883  2454367.79916399  15.942655   0.010033
19e-2-02883  2454367.81040349  15.930891   0.010448
19e-2-02883  2454367.82163298  15.939654   0.010322
19e-2-02883  2454367.83286248  15.942660   0.009885
19e-2-02883  2454368.75376088  15.944047   0.011077
19e-2-02883  2454368.76498037  15.938744   0.010361
19e-2-02883  2454368.77618986  15.960217   0.010448
19e-2-02883  2454368.78740935  15.931867   0.010039
19e-2-02883  2454368.80733844  15.944179   0.010003
19e-2-02883  2454368.81856793  15.944674   0.009683
19e-2-02883  2454368.82980742  15.933092   0.009628
19e-2-02883  2454368.84107691  15.949552   0.010004
19e-2-02883  2454374.74380003  15.935344   0.011537
19e-2-02883  2454374.75501949  15.941622   0.013251
19e-2-02883  2454374.76649893  15.927332   0.011324
19e-2-02883  2454374.77846836  15.928765   0.010789
19e-2-02883  2454374.80110726  15.942836   0.010103
19e-2-02883  2454374.81234672  15.930495   0.009950
19e-2-02883  2454374.82362617  15.934381   0.009692
19e-2-02883  2454374.83502562  15.939914   0.010210
19e-2-02883  2454374.85497466  15.941870   0.009747
19e-2-02883  2454374.86626411  15.953063   0.011292
19e-2-02883  2454374.87750357  15.931636   0.010733
19e-2-02883  2454374.88906301  15.941412   0.010752
19e-2-02883  2454375.72118263  15.940969   0.013499
19e-2-02883  2454375.73229209  15.946188   0.013312
19e-2-02883  2454375.74346154  15.950388   0.012705
19e-2-02883  2454375.75486099  15.933563   0.011998
19e-2-02883  2454375.77602996  15.953484   0.011298
19e-2-02883  2454376.75416209  15.949347   0.011215
19e-2-02883  2454376.76524154  15.940363   0.011252
19e-2-02883  2454376.77699096  15.949578   0.011176
19e-2-02883  2454377.72281429  15.934437   0.012774
19e-2-02883  2454377.73390374  15.926821   0.012722
19e-2-02883  2454377.74733307  15.951572   0.012301
19e-2-02883  2454377.75840252  15.953039   0.012422
19e-2-02883  2454379.86174742  15.934176   0.018288
19e-2-02883  2454380.74000304  15.953264   0.012320
19e-2-02883  2454380.75152245  15.951573   0.011777
19e-2-02883  2454380.76553174  15.942109   0.011891
19e-2-02883  2454380.77674118  15.939766   0.011794
19e-2-02883  2454383.80792590  15.990141   0.025612
19e-2-02883  2454383.81927532  15.943474   0.011032
19e-2-02883  2454383.83037474  15.938896   0.012131
19e-2-02883  2454383.84150417  15.941320   0.012150
19e-2-02883  2454384.79032495  15.944007   0.016550
19e-2-02883  2454384.80145437  15.950421   0.011297
19e-2-02883  2454384.81303377  15.934649   0.011355
19e-2-02883  2454384.82417319  15.934044   0.011757
19e-2-02883  2454386.76409172  15.960456   0.010716
19e-2-02883  2454386.77532113  15.958266   0.010758
19e-2-02883  2454386.78655054  15.946812   0.010637
19e-2-02883  2454386.79785995  15.933820   0.010554
19e-2-02883  2454387.72721097  15.935884   0.011929
19e-2-02883  2454387.73843038  15.941382   0.011248
19e-2-02883  2454387.74962979  15.928017   0.010879
19e-2-02883  2454387.76083920  15.940380   0.010924
19e-2-02883  2454387.78138811  15.935350   0.010600
19e-2-02883  2454387.79269751  15.925303   0.010079
19e-2-02883  2454387.80391692  15.942061   0.010313
19e-2-02883  2454387.81522632  15.937256   0.011348
19e-2-02883  2454389.72172516  15.937489   0.011447
19e-2-02883  2454389.73301456  15.942360   0.011248
19e-2-02883  2454389.74439395  15.920415   0.010921
19e-2-02883  2454389.75584334  15.926339   0.010575
19e-2-02883  2454389.77767218  15.938573   0.010222
19e-2-02883  2454389.78910157  15.950519   0.010977
19e-2-02883  2454389.80032097  15.940336   0.013506
19e-2-02883  2454389.81155037  15.945601   0.011527
19e-2-02883  2454390.72013186  15.947412   0.013420
19e-2-02883  2454390.73658098  15.948266   0.012807
19e-2-02883  2454390.74787038  15.950446   0.011534
19e-2-02883  2454390.75925977  15.956127   0.011519
19e-2-02883  2454393.79278667  15.943026   0.014920
19e-2-02883  2454393.80467603  15.951225   0.013724
19e-2-02883  2454393.81591542  15.951998   0.014623
19e-2-02883  2454393.82767479  15.931550   0.015680
19e-2-02883  2454395.78127899  15.933159   0.010692
19e-2-02883  2454395.79249839  15.946109   0.011056
19e-2-02883  2454395.80368778  15.930732   0.011054
19e-2-02883  2454395.81577712  15.941682   0.010698
19e-2-02883  2454397.71975359  15.949664   0.010842
19e-2-02883  2454397.73097297  15.945073   0.010531
19e-2-02883  2454397.74221236  15.944530   0.010243
19e-2-02883  2454397.75360174  15.941768   0.010001
19e-2-02883  2454398.73857805  15.934225   0.012747
19e-2-02883  2454398.75026741  15.934466   0.013690
19e-2-02883  2454398.76191678  15.914207   0.014573
19e-2-02883  2454398.77402612  15.940842   0.017323
19e-2-02883  2454398.79858478  15.964108   0.015844
19e-2-02883  2454398.81016414  15.952561   0.013510
19e-2-02883  2454398.82177351  15.941340   0.013395
19e-2-02883  2454398.83378286  15.911486   0.015706
19e-2-02883  2454399.70957505  15.946215   0.012772
19e-2-02883  2454399.72088443  15.961866   0.012555
19e-2-02883  2454399.73210382  15.976584   0.011797
19e-2-02883  2454399.74333321  15.942603   0.012100
19e-2-02883  2454400.72522956  15.946908   0.012073
19e-2-02883  2454400.73645895  15.946849   0.011285
19e-2-02883  2454400.74776833  15.949436   0.011272
19e-2-02883  2454400.75900771  15.943200   0.011203
19e-2-02883  2454401.71109566  15.943928   0.012681
19e-2-02883  2454401.72232504  15.949471   0.011760
19e-2-02883  2454401.74969355  15.957501   0.014070
19e-2-02883  2454401.76091293  15.960130   0.012491
19e-2-02883  2454402.70910107  15.966119   0.015177
19e-2-02883  2454402.72034045  15.939452   0.013701
19e-2-02883  2454402.73153984  15.940726   0.011703
19e-2-02883  2454402.74277922  15.948554   0.010433
19e-2-02883  2454403.71370610  15.953123   0.012636
19e-2-02883  2454403.72500549  15.939925   0.012274
19e-2-02883  2454403.73619487  15.936100   0.011597
19e-2-02883  2454403.74791423  15.924042   0.011786
19e-2-02883  2454406.71467202  15.942712   0.012321
19e-2-02883  2454406.72588140  15.943446   0.012024
19e-2-02883  2454406.73709079  15.940694   0.015196
19e-2-02883  2454429.71049497  15.987322   0.013543
19e-2-02883  2454429.72261438  15.948614   0.013081
19e-2-02883  2454429.73382383  15.944129   0.012600
19e-2-02883  2454429.74562325  15.936392   0.013768
19e-2-02883  2454629.00525162  15.930237   0.009372
19e-2-02883  2454629.01988217  15.956010   0.009681
19e-2-02883  2454629.03375270  15.959608   0.009542
19e-2-02883  2454629.04504313  15.928866   0.009198
19e-2-02883  2454629.05728360  15.933398   0.009071
19e-2-02883  2454629.06873403  15.930607   0.009319
19e-2-02883  2454629.08320458  15.926480   0.009230
19e-2-02883  2454629.09496503  15.924427   0.009220
19e-2-02883  2454629.99163879  15.934108   0.010760
19e-2-02883  2454630.00326923  15.923526   0.010510
19e-2-02883  2454630.01447965  15.927819   0.010318
19e-2-02883  2454630.02587007  15.930307   0.010107
19e-2-02883  2454630.03820053  15.951497   0.009892
19e-2-02883  2454630.04938095  15.923834   0.009373
19e-2-02883  2454630.06065137  15.933384   0.009245
19e-2-02883  2454630.07229180  15.934826   0.009882
19e-2-02883  2454630.97336516  15.935461   0.009524
19e-2-02883  2454630.98458557  15.939827   0.009806
19e-2-02883  2454630.99577598  15.946599   0.009851
19e-2-02883  2454631.00718640  15.945689   0.010006
19e-2-02883  2454631.02051689  15.931954   0.009431
19e-2-02883  2454631.03184730  15.951587   0.009799
19e-2-02883  2454631.04312772  15.946293   0.009391
19e-2-02883  2454631.05434813  15.938634   0.009229
19e-2-02883  2454631.06659858  15.937358   0.009247
19e-2-02883  2454631.07799899  15.937284   0.009352
19e-2-02883  2454631.08923941  15.932492   0.009151
19e-2-02883  2454631.10041982  15.943117   0.009138
19e-2-02883  2454631.98670202  15.940197   0.009653
19e-2-02883  2454631.99789242  15.950297   0.009633
19e-2-02883  2454632.00927283  15.930305   0.009577
19e-2-02883  2454632.02046324  15.936192   0.009692
19e-2-02883  2454632.03386372  15.936950   0.009915
19e-2-02883  2454632.04510412  15.932317   0.010187
19e-2-02883  2454632.05629453  15.935287   0.009777
19e-2-02883  2454632.06758493  15.926634   0.009551
19e-2-02883  2454632.99307795  15.939794   0.010459
19e-2-02883  2454633.00429834  15.945507   0.010791
19e-2-02883  2454633.01549874  15.942297   0.011919
19e-2-02883  2454633.02675914  15.926929   0.012061
19e-2-02883  2454633.03887956  15.929471   0.013517
19e-2-02883  2454633.05026997  15.928157   0.010967
19e-2-02883  2454633.06152036  15.947479   0.011364
19e-2-02883  2454633.07306077  15.964512   0.015117
19e-2-02883  2454634.00231328  15.929646   0.008699
19e-2-02883  2454634.01393368  15.944555   0.008678
19e-2-02883  2454634.02580409  15.921375   0.008688
19e-2-02883  2454634.03755450  15.928568   0.008797
19e-2-02883  2454634.04981493  15.928932   0.008788
19e-2-02883  2454634.06103531  15.931597   0.008823
19e-2-02883  2454634.07288572  15.926591   0.008844
19e-2-02883  2454634.08412611  15.898746   0.016370
19e-2-02883  2454634.08501614  15.925741   0.009088
19e-2-02883  2454731.72353357  15.951477   0.011295
19e-2-02883  2454731.73477307  15.935985   0.010646
19e-2-02883  2454731.74570259  15.956069   0.010793
19e-2-02883  2454731.75999196  15.935430   0.009417
19e-2-02883  2454732.72027925  15.953791   0.011926
19e-2-02883  2454732.73119876  15.955178   0.011077
19e-2-02883  2454732.74614809  15.951631   0.009965
19e-2-02883  2454732.75708760  15.941659   0.009718
19e-2-02883  2454734.72380856  15.937851   0.011632
19e-2-02883  2454734.73504804  15.939108   0.010697
19e-2-02883  2454734.74625753  15.952455   0.010021
19e-2-02883  2454734.75748702  15.945418   0.009451
19e-2-02883  2454739.81461905  15.940374   0.009249
19e-2-02883  2454739.82592851  15.935688   0.008841
19e-2-02883  2454739.83737796  15.934910   0.009002
19e-2-02883  2454739.84897740  15.936233   0.009152
19e-2-02883  2454740.73135464  15.936664   0.010719
19e-2-02883  2454740.74258410  15.931371   0.010510
19e-2-02883  2454740.75376355  15.937571   0.010245
19e-2-02883  2454740.77034275  15.940541   0.009683
19e-2-02883  2454744.71144779  15.934080   0.009953
19e-2-02883  2454744.72257723  15.924796   0.009274
19e-2-02883  2454744.73711650  15.935460   0.008798
19e-2-02883  2454744.74803595  15.929194   0.008632
19e-2-02883  2454745.73158635  15.941885   0.010488
19e-2-02883  2454745.74282578  15.944000   0.009946
19e-2-02883  2454745.76866448  15.934842   0.009479
19e-2-02883  2454746.71017666  15.907080   0.012239
19e-2-02883  2454746.71185658  15.944926   0.012259
19e-2-02883  2454746.72351598  15.923341   0.011416
19e-2-02883  2454746.73622533  15.931448   0.010643
19e-2-02883  2454747.69324642  15.944159   0.019845
19e-2-02883  2454747.70440584  15.942103   0.015473
19e-2-02883  2454747.72012504  15.968201   0.013986
19e-2-02883  2454747.73135446  15.941559   0.012529
19e-2-02883  2454748.69447492  15.954268   0.015993
19e-2-02883  2454748.70632431  15.946374   0.013769
19e-2-02883  2454748.72129354  15.950204   0.012399
19e-2-02883  2454748.73248296  15.928248   0.011737
19e-2-02883  2454749.72067182  15.936488   0.011802
19e-2-02883  2454749.74342064  15.959864   0.022675
19e-2-02883  2454749.75666995  15.925519   0.017527
19e-2-02883  2454751.72943699  15.934568   0.012347
19e-2-02883  2454751.74057641  15.946402   0.013078
19e-2-02883  2454751.75248579  15.951134   0.012797
19e-2-02883  2454751.76530511  15.961828   0.010127
19e-2-02883  2454752.73137431  15.943382   0.011572
19e-2-02883  2454752.74280370  15.934523   0.012360
19e-2-02883  2454752.75559303  15.949239   0.011886
19e-2-02883  2454752.76685243  15.944013   0.010276
19e-2-02883  2454752.78049172  15.941684   0.009820
19e-2-02883  2454752.79171112  15.937765   0.009790
19e-2-02883  2454752.80283054  15.937272   0.009719
19e-2-02883  2454752.83025909  15.942290   0.010086
19e-2-02883  2454753.70414291  15.947128   0.014312
19e-2-02883  2454753.71526232  15.923356   0.012390
19e-2-02883  2454753.72635174  15.928196   0.012109
19e-2-02883  2454753.74216090  15.932503   0.011184
19e-2-02883  2454753.75874002  15.947191   0.010370
19e-2-02883  2454753.76987943  15.929081   0.010101
19e-2-02883  2454753.78119883  15.939617   0.010078
19e-2-02883  2454753.79546807  15.970153   0.010434
19e-2-02883  2454754.75869695  15.946599   0.015115
19e-2-02883  2454754.77139627  15.949907   0.021269
19e-2-02883  2454754.78416559  15.942936   0.014893
19e-2-02883  2454754.79530500  15.960597   0.014288
19e-2-02883  2454755.71760584  15.949934   0.010957
19e-2-02883  2454755.72976520  15.943839   0.020556
19e-2-02883  2454755.74091460  15.928355   0.019023
19e-2-02883  2454755.75862365  15.934402   0.011153
19e-2-02883  2454755.77521277  15.958757   0.012532
19e-2-02883  2454755.78635217  15.941893   0.011353
19e-2-02883  2454755.79750158  15.947150   0.009852
19e-2-02883  2454755.80868098  15.969698   0.027476
19e-2-02883  2454757.69211004  15.945782   0.013015
19e-2-02883  2454757.70328944  15.944923   0.011901
19e-2-02883  2454757.71444884  15.936664   0.011164
19e-2-02883  2454757.72797811  15.941730   0.010265
19e-2-02883  2454757.74306730  15.952869   0.009799
19e-2-02883  2454757.75419670  15.958146   0.009563
19e-2-02883  2454757.76536610  15.952858   0.009563
19e-2-02883  2454757.77856539  15.944680   0.009860
19e-2-02883  2454758.69886582  15.946157   0.012823
19e-2-02883  2454758.71024520  15.942930   0.011455
19e-2-02883  2454758.72465443  15.948550   0.010531
19e-2-02883  2454758.73914365  15.945998   0.009753
19e-2-02883  2454758.75817262  15.938325   0.009201
19e-2-02883  2454758.76932202  15.941397   0.009309
19e-2-02883  2454758.78057141  15.938068   0.009275
19e-2-02883  2454758.79346072  15.941994   0.009271
19e-2-02883  2454759.68885234  15.966990   0.014525
19e-2-02883  2454759.70001174  15.934725   0.012839
19e-2-02883  2454759.71113114  15.932558   0.011754
19e-2-02883  2454759.72603033  15.938336   0.010343
19e-2-02883  2454759.73917962  15.939474   0.010153
19e-2-02883  2454759.75030902  15.948715   0.010027
19e-2-02883  2454759.76149841  15.947649   0.009791
19e-2-02883  2454759.77454771  15.945045   0.010039
19e-2-02883  2454760.68767824  15.971490   0.014277
19e-2-02883  2454760.69862765  15.953681   0.012891
19e-2-02883  2454760.70962705  15.952484   0.011879
19e-2-02883  2454760.72314632  15.934390   0.011201
19e-2-02883  2454760.73914545  15.955895   0.010651
19e-2-02883  2454760.77006377  15.953506   0.010078
19e-2-02883  2454760.78105318  15.937778   0.009754
19e-2-02883  2454760.79217257  15.942866   0.009831
19e-2-02883  2454760.80606182  15.950180   0.009974
19e-2-02883  2454761.68409414  15.945604   0.016788
19e-2-02883  2454761.69524353  15.939863   0.013746
19e-2-02883  2454761.70663291  15.934204   0.012246
19e-2-02883  2454761.72116213  15.950045   0.011588
19e-2-02883  2454770.74563895  15.947302   0.009886
19e-2-02883  2454770.75831826  15.952929   0.011431
19e-2-02883  2454770.77089757  15.945698   0.009979
19e-2-02883  2454770.78182697  15.946133   0.009982
19e-2-02883  2454771.68514758  15.951935   0.013989
19e-2-02883  2454771.69604698  15.949645   0.012441
19e-2-02883  2454771.70688639  15.954109   0.011743
19e-2-02883  2454771.72125561  15.957352   0.010726
19e-2-02883  2454771.73404491  15.946325   0.010264
19e-2-02883  2454771.75622369  15.920773   0.009919
19e-2-02883  2454771.76715310  15.942546   0.010124
19e-2-02883  2454771.77830249  15.948400   0.009988
19e-2-02883  2454771.79448160  15.946487   0.010596
19e-2-02883  2454772.68344305  15.948600   0.013473
19e-2-02883  2454772.69439245  15.947661   0.011535
19e-2-02883  2454772.70560184  15.938962   0.010467
19e-2-02883  2454772.72063102  15.928578   0.009853
19e-2-02883  2454772.74812951  15.932927   0.009472
19e-2-02883  2454772.75906892  15.934586   0.009346
19e-2-02883  2454772.77003832  15.929418   0.009300
19e-2-02883  2454772.78259763  15.943949   0.009541
19e-2-02883  2454773.69227801  15.949454   0.014154
19e-2-02883  2454773.70312742  15.960249   0.012930
19e-2-02883  2454773.71401683  15.955502   0.015110
19e-2-02883  2454773.72650615  15.949229   0.012774
19e-2-02883  2454773.75547457  15.939587   0.011225
19e-2-02883  2454773.76640397  15.948625   0.011141
19e-2-02883  2454773.77752337  15.946076   0.010860
19e-2-02883  2454773.79013268  15.929350   0.010358
19e-2-02883  2454774.68319405  15.968700   0.019267
19e-2-02883  2454774.69428344  15.945657   0.016334
19e-2-02883  2454774.70512285  15.970205   0.013166
19e-2-02883  2454774.71763217  15.963187   0.012896
19e-2-02883  2454774.77039930  15.976295   0.022564
19e-2-02883  2454776.70021455  15.938696   0.012629
19e-2-02883  2454776.71107396  15.949059   0.011726
19e-2-02883  2454776.72628314  15.937527   0.011346
19e-2-02883  2454776.73773252  15.939323   0.010870
19e-2-02883  2454777.72313923  15.943538   0.009517
19e-2-02883  2454777.73406864  15.942282   0.009217
19e-2-02883  2454777.74579801  15.947356   0.009212
19e-2-02883  2454777.75668742  15.944131   0.009118
19e-2-02883  2454784.68467807  15.943103   0.014353
19e-2-02883  2454784.70334709  15.930631   0.015698
19e-2-02883  2454784.72048619  15.940573   0.010367
19e-2-02883  2454784.73150561  15.945924   0.012837
19e-2-02883  2454905.12289870  15.942001   0.010627
19e-2-02883  2454905.13576921  15.941137   0.009629
19e-2-02883  2454905.14695967  15.940574   0.009528
19e-2-02883  2454905.15790011  15.945992   0.010495
19e-2-02883  2454921.10494351  15.950612   0.010403
19e-2-02883  2454921.11636406  15.935004   0.011979
19e-2-02883  2454921.12870466  15.941095   0.010000
19e-2-02883  2454921.14054524  15.939523   0.010639
19e-2-02883  2454924.05721875  15.939924   0.012553
19e-2-02883  2454924.06807929  15.960219   0.011583
19e-2-02883  2454947.05171737  15.932486   0.010032
19e-2-02883  2454947.06268796  15.939077   0.010190
19e-2-02883  2454947.07366855  15.941036   0.009840
19e-2-02883  2454947.08459914  15.925287   0.010224
19e-2-02883  2454947.09887992  15.931550   0.009783
19e-2-02883  2454947.10979051  15.947912   0.010092
19e-2-02883  2454947.12065109  15.937207   0.009858
19e-2-02883  2454947.13166169  15.943040   0.009972
19e-2-02883  2454948.05739172  15.942462   0.011517
19e-2-02883  2454948.06831231  15.917185   0.010999
19e-2-02883  2454948.07928290  15.933454   0.011173
19e-2-02883  2454948.09016349  15.945539   0.010780
19e-2-02883  2454948.10379422  15.942152   0.011404
19e-2-02883  2454948.11504483  15.964006   0.010964
19e-2-02883  2454948.12622544  15.909432   0.009961
19e-2-02883  2454948.13706602  15.951598   0.009655
19e-2-02883  2454959.05326164  15.964083   0.010985
19e-2-02883  2454959.06549228  15.948881   0.011551
19e-2-02883  2454959.07693289  15.939633   0.011038
19e-2-02883  2454959.09272373  15.941847   0.011158
19e-2-02883  2454960.05725470  15.935115   0.010108
19e-2-02883  2454960.06875531  15.938900   0.010622
19e-2-02883  2454960.07963588  15.942190   0.010196
19e-2-02883  2454960.09051646  15.951034   0.009694
19e-2-02883  2454960.10183705  15.951151   0.011700
19e-2-02883  2454960.11366768  15.915640   0.010839
19e-2-02883  2454960.96201235  15.955879   0.012429
19e-2-02883  2454960.97294293  15.942334   0.015377
19e-2-02883  2454960.98387350  15.887900   0.023165
19e-2-02883  2454961.06372770  15.930294   0.009218
19e-2-02883  2454961.07458827  15.919504   0.011265
19e-2-02883  2454961.08543884  15.937124   0.008951
19e-2-02883  2454961.09665943  15.934212   0.009042
19e-2-02883  2454962.07324065  15.943276   0.009773
19e-2-02883  2454962.08424122  15.939366   0.009987
19e-2-02883  2454962.09699189  15.937996   0.017188
19e-2-02883  2454962.10795247  15.929124   0.016568
19e-2-02883  2454975.00147356  15.949716   0.009921
19e-2-02883  2454975.01229408  15.941191   0.009057
19e-2-02883  2454975.02314460  15.934232   0.009262
19e-2-02883  2454975.03464516  15.950701   0.009114
19e-2-02883  2454986.97724819  15.932607   0.010441
19e-2-02883  2454986.98943871  15.917979   0.010610
19e-2-02883  2454987.00046917  15.948818   0.010502
19e-2-02883  2454987.01146964  15.932267   0.010251
19e-2-02883  2454987.02481020  15.919246   0.010075
19e-2-02883  2454987.03611068  15.925449   0.010177
19e-2-02883  2454987.04699114  15.933838   0.010207
19e-2-02883  2454987.05832162  15.929199   0.009756
19e-2-02883  2454987.06937209  15.935945   0.009798
19e-2-02883  2454987.08978296  15.945380   0.009853
19e-2-02883  2454987.10424357  15.931677   0.009677
19e-2-02883  2454987.11526403  15.938023   0.009733
19e-2-02883  2454988.03151256  15.932397   0.009561
19e-2-02883  2454988.04826326  15.934198   0.009961
19e-2-02883  2454988.05943373  15.931572   0.009901
19e-2-02883  2454988.07038419  15.937745   0.010412
19e-2-02883  2454988.08306472  15.928964   0.009738
19e-2-02883  2454988.09399517  15.950620   0.009179
19e-2-02883  2454988.10490563  15.944198   0.009410
19e-2-02883  2454988.11611610  15.946492   0.009464
19e-2-02883  2454990.06780646  15.925031   0.009405
19e-2-02883  2454990.07898691  15.935161   0.009607
19e-2-02883  2454990.08992736  15.941447   0.009886
19e-2-02883  2454990.10083780  15.939603   0.009536
19e-2-02883  2454991.90817016  15.948974   0.009629
19e-2-02883  2454991.91910059  15.933706   0.011877
19e-2-02883  2454991.93003103  15.942577   0.010628
19e-2-02883  2454991.94520162  15.940296   0.009965
19e-2-02883  2454991.95939218  15.919632   0.009149
19e-2-02883  2454991.97035262  15.948149   0.009114
19e-2-02883  2454991.98126305  15.931178   0.009111
19e-2-02883  2454991.99264350  15.938743   0.009040
19e-2-02883  2454995.94962464  15.972018   0.011504
19e-2-02883  2454995.96070505  15.935122   0.010857
19e-2-02883  2454995.97194546  15.946162   0.012473
19e-2-02883  2454995.98358589  15.913105   0.010518
19e-2-02883  2454995.99683638  15.923965   0.010758
19e-2-02883  2454996.00838681  15.935852   0.010085
19e-2-02883  2454996.01931721  15.944147   0.010632
19e-2-02883  2454996.03051762  15.942268   0.011349
19e-2-02883  2454996.04240806  15.946774   0.010619
19e-2-02883  2454996.05488852  15.967338   0.011426
19e-2-02883  2454996.06583892  15.953541   0.011286
19e-2-02883  2454996.07686933  15.927080   0.010726
19e-2-02883  2454998.07880176  15.960932   0.009175
19e-2-02883  2454998.08987215  15.940196   0.009255
19e-2-02883  2454998.10123256  15.942458   0.009102
19e-2-02883  2454998.11227295  15.952360   0.009309
19e-2-02883  2454998.98443364  15.941382   0.009133
19e-2-02883  2454998.99545402  15.945546   0.009083
19e-2-02883  2454999.00638440  15.938564   0.009265
19e-2-02883  2454999.01728478  15.940789   0.008951
19e-2-02883  2454999.02884519  15.933995   0.008916
19e-2-02883  2454999.03986557  15.936878   0.008913
19e-2-02883  2454999.05080595  15.929753   0.009019
19e-2-02883  2454999.06175633  15.920481   0.011677
19e-2-02883  2454999.08582717  15.939489   0.008834
19e-2-02883  2454999.09678755  15.929513   0.008972
19e-2-02883  2454999.10795794  15.935121   0.008616
19e-2-02883  2454999.11925834  15.936330   0.009956
19e-2-02883  2455001.91380286  15.925011   0.009687
19e-2-02883  2455001.92481322  15.928328   0.010324
19e-2-02883  2455001.93813365  15.950096   0.009927
19e-2-02883  2455001.95010405  15.929521   0.009763
19e-2-02883  2455002.05133736  15.945292   0.012632
19e-2-02883  2455002.06270774  15.935982   0.012699
19e-2-02883  2455002.07383810  15.955021   0.013791
19e-2-02883  2455002.08498847  15.933259   0.011605
19e-2-02883  2455002.09619883  15.943234   0.013610
19e-2-02883  2455002.10711919  15.935647   0.011820
19e-2-02883  2455002.11828955  15.949337   0.012045
19e-2-02883  2455002.12914991  15.975564   0.016097
19e-2-02883  2455010.93177857  15.955030   0.008074
19e-2-02883  2455010.94266885  15.945465   0.008026
19e-2-02883  2455010.95358914  15.942752   0.007919
19e-2-02883  2455010.96456942  15.948026   0.008043
19e-2-02883  2455011.00028035  15.937877   0.008058
19e-2-02883  2455011.01340069  15.940213   0.008383
19e-2-02883  2455011.02439097  15.944406   0.008254
19e-2-02883  2455011.03635128  15.955850   0.008413
19e-2-02883  2455013.92909283  15.944785   0.010148
19e-2-02883  2455013.94020309  15.952970   0.009865
19e-2-02883  2455013.95248338  15.953952   0.009671
19e-2-02883  2455013.96483367  15.927934   0.009008
19e-2-02883  2455014.97840711  15.931131   0.008511
19e-2-02883  2455014.98950736  15.928351   0.008555
19e-2-02883  2455015.00037761  15.932030   0.008293
19e-2-02883  2455015.01184787  15.936042   0.008463
19e-2-02883  2455020.93659770  15.941252   0.008959
19e-2-02883  2455020.94749790  15.932319   0.008809
19e-2-02883  2455020.95838809  15.921846   0.008593
19e-2-02883  2455020.96926828  15.939113   0.008469
19e-2-02883  2455021.91297462  15.920268   0.011067
19e-2-02883  2455021.93171493  15.939838   0.011412
19e-2-02883  2455021.94303513  15.939152   0.011495
19e-2-02883  2455021.95399531  15.943170   0.012091
19e-2-02883  2455021.96818555  15.926720   0.012708
19e-2-02883  2455021.97907573  15.965695   0.010398
19e-2-02883  2455021.99007592  15.967105   0.010261
19e-2-02883  2455022.00097610  15.940972   0.010466
19e-2-02883  2455022.01413632  15.930116   0.010973
19e-2-02883  2455022.02504651  15.930620   0.010510
19e-2-02883  2455022.03611669  15.934744   0.010828
19e-2-02883  2455022.04697688  15.927070   0.010165
19e-2-02883  2455023.00782262  15.920941   0.011595
19e-2-02883  2455023.01871279  15.927653   0.009062
19e-2-02883  2455023.02965297  15.938270   0.008497
19e-2-02883  2455023.04053314  15.947004   0.011824
19e-2-02883  2455027.86317996  15.946908   0.009148
19e-2-02883  2455027.87457010  15.949183   0.009230
19e-2-02883  2455027.88544023  15.944742   0.010262
19e-2-02883  2455027.89636035  15.938035   0.009665
19e-2-02883  2455027.90980051  15.938420   0.010647
19e-2-02883  2455027.92118064  15.948792   0.021451
19e-2-02883  2455031.86166986  15.930440   0.009475
19e-2-02883  2455031.87263995  15.935639   0.009650
19e-2-02883  2455031.88414004  15.946716   0.009490
19e-2-02883  2455031.89720015  15.936605   0.010156
19e-2-02883  2455031.90840024  15.941252   0.011650
19e-2-02883  2455031.96395069  15.934882   0.009265
19e-2-02883  2455031.97491078  15.936343   0.009251
19e-2-02883  2455031.98741088  15.944769   0.009535
19e-2-02883  2455032.89983788  15.962160   0.013786
19e-2-02883  2455032.91073796  15.953989   0.010406
19e-2-02883  2455032.94671822  15.917226   0.012073
19e-2-02883  2455032.95780830  15.939188   0.009151
19e-2-02883  2455032.96867838  15.924723   0.016683
19e-2-02883  2455032.98156847  15.946315   0.024774
19e-2-02883  2455033.00346863  15.947704   0.009234
19e-2-02883  2455033.01429871  15.934993   0.009486
19e-2-02883  2455033.02586879  15.938493   0.014203
19e-2-02883  2455033.03721887  15.948736   0.017588
19e-2-02883  2455033.04817895  15.952863   0.011177
19e-2-02883  2455033.05906903  15.933178   0.010673
19e-2-02883  2455033.07007911  15.947767   0.012657
19e-2-02883  2455033.84921437  15.947242   0.008641
19e-2-02883  2455033.86020444  15.949032   0.008866
19e-2-02883  2455033.87126451  15.936964   0.008347
19e-2-02883  2455033.88225458  15.943961   0.008439
19e-2-02883  2455036.79551930  15.930025   0.013079
19e-2-02883  2455036.80891935  15.937596   0.009449
19e-2-02883  2455036.82109939  15.933385   0.009174
19e-2-02883  2455036.83197943  15.939604   0.008893
19e-2-02883  2455039.86657646  15.955097   0.022145
19e-2-02883  2455039.87748647  15.932349   0.017020
19e-2-02883  2455039.88839648  15.934258   0.009978
19e-2-02883  2455048.78409878  15.954590   0.011098
19e-2-02883  2455048.79494870  15.955669   0.010981
19e-2-02883  2455048.80585862  15.935316   0.010321
19e-2-02883  2455048.81674855  15.954118   0.010364
19e-2-02883  2455050.74327310  15.970610   0.014196
19e-2-02883  2455050.75744297  15.944215   0.012260
19e-2-02883  2455050.76844288  15.937847   0.011655
19e-2-02883  2455050.77942278  15.940342   0.010579
19e-2-02883  2455050.79907260  15.958646   0.009761
19e-2-02883  2455050.80998251  15.937263   0.009320
19e-2-02883  2455050.82344238  15.957359   0.009225
19e-2-02883  2455050.83440229  15.952512   0.009162
19e-2-02883  2455050.90893162  15.944222   0.009147
19e-2-02883  2455050.92344149  15.933085   0.009073
19e-2-02883  2455050.93440139  15.939177   0.009034
19e-2-02883  2455050.94529129  15.949095   0.009011
19e-2-02883  2455051.85139271  15.936687   0.008469
19e-2-02883  2455051.86261260  15.942649   0.008418
19e-2-02883  2455051.87365249  15.945787   0.008356
19e-2-02883  2455051.88456238  15.941176   0.008349
19e-2-02883  2455057.75391901  15.949368   0.012289
19e-2-02883  2455057.82216798  15.941244   0.009381
19e-2-02883  2455057.83350781  15.946361   0.009266
19e-2-02883  2455057.84834758  15.950293   0.009196
19e-2-02883  2455057.86078739  15.944798   0.009105
19e-2-02883  2455058.76238334  15.948322   0.011081
19e-2-02883  2455058.77395316  15.941382   0.010205
19e-2-02883  2455058.78663295  15.949508   0.010125
19e-2-02883  2455058.79774278  15.944060   0.009912
19e-2-02883  2455059.74989714  15.939975   0.011904
19e-2-02883  2455059.76080695  15.936710   0.011147
19e-2-02883  2455059.77171677  15.927085   0.010026
19e-2-02883  2455059.78429656  15.938882   0.010049
19e-2-02883  2455059.81355606  15.944930   0.009275
19e-2-02883  2455059.82566586  15.931872   0.009280
19e-2-02883  2455059.83856564  15.928941   0.009141
19e-2-02883  2455059.84945546  15.934240   0.008962
19e-2-02883  2455060.74744990  15.956193   0.010992
19e-2-02883  2455060.75836971  15.947114   0.010728
19e-2-02883  2455060.77089949  15.930313   0.010414
19e-2-02883  2455060.78180929  15.949862   0.010477
19e-2-02883  2455061.76177149  15.919630   0.011857
19e-2-02883  2455061.77352127  15.934251   0.010466
19e-2-02883  2455061.78704102  15.942933   0.010140
19e-2-02883  2455061.79794082  15.930741   0.009044
19e-2-02883  2455061.81122057  15.933694   0.008855
19e-2-02883  2455061.82213037  15.931457   0.008606
19e-2-02883  2455061.83504013  15.931584   0.008756
19e-2-02883  2455061.84590992  15.937109   0.008648
19e-2-02883  2455064.89084911  15.952079   0.012069
19e-2-02883  2455064.90184887  15.935581   0.013017
19e-2-02883  2455064.91278864  15.947024   0.009159
19e-2-02883  2455066.73545842  15.936297   0.010490
19e-2-02883  2455066.74647817  15.941597   0.009840
19e-2-02883  2455066.76209782  15.959338   0.009303
19e-2-02883  2455066.77301757  15.954442   0.009068
19e-2-02883  2455068.72701131  15.945699   0.012528
19e-2-02883  2455068.73813104  15.953437   0.011360
19e-2-02883  2455068.75141071  15.949788   0.010865
19e-2-02883  2455068.76277043  15.937114   0.010320
19e-2-02883  2455069.72487647  15.938783   0.013193
19e-2-02883  2455069.73582620  15.963161   0.011412
19e-2-02883  2455069.74676592  15.954422   0.010891
19e-2-02883  2455069.76000559  15.951376   0.010461
19e-2-02883  2455070.72755070  15.967743   0.011861
19e-2-02883  2455070.73858042  15.941298   0.010235
19e-2-02883  2455070.75326003  15.941833   0.009586
19e-2-02883  2455070.76460974  15.938831   0.009156
19e-2-02883  2455071.72621423  15.923614   0.012652
19e-2-02883  2455071.73713394  15.960446   0.011372
19e-2-02883  2455071.75206353  15.947175   0.010348
19e-2-02883  2455071.76334323  15.940842   0.009814
19e-2-02883  2455073.74638825  15.932438   0.010820
19e-2-02883  2455073.75786793  15.932122   0.010489
19e-2-02883  2455073.77220752  15.936391   0.010180
19e-2-02883  2455073.78576713  15.931081   0.009507
19e-2-02883  2455073.79975673  15.919022   0.010878
19e-2-02883  2455073.81067642  15.929535   0.009306
19e-2-02883  2455073.82344606  15.942428   0.009170
19e-2-02883  2455073.83603570  15.968788   0.009297
19e-2-02883  2455074.73150980  15.948407   0.012069
19e-2-02883  2455074.74259947  15.953330   0.011196
19e-2-02883  2455074.75513911  15.939411   0.010338
19e-2-02883  2455074.77165862  15.948028   0.009815
19e-2-02883  2455075.73397007  15.953705   0.011360
19e-2-02883  2455075.74488974  15.947160   0.010628
19e-2-02883  2455075.75751936  15.938648   0.010004
19e-2-02883  2455075.76845903  15.932495   0.009947
19e-2-02883  2455075.78155864  15.923108   0.009836
19e-2-02883  2455075.79259831  15.935242   0.009600
19e-2-02883  2455075.80504793  15.930377   0.009199
19e-2-02883  2455075.81796754  15.937962   0.009136
19e-2-02883  2455077.72307882  15.933333   0.012514
19e-2-02883  2455077.73412847  15.940892   0.011369
19e-2-02883  2455077.74598809  15.944878   0.010887
19e-2-02883  2455077.75846770  15.928439   0.010247
19e-2-02883  2455078.72597681  15.958197   0.012114
19e-2-02883  2455078.73726644  15.956418   0.011104
19e-2-02883  2455078.74867607  15.935886   0.010331
19e-2-02883  2455078.76173565  15.939722   0.009601
19e-2-02883  2455079.74307358  15.936429   0.010442
19e-2-02883  2455079.75402322  15.938212   0.009917
19e-2-02883  2455079.76524285  15.941112   0.009550
19e-2-02883  2455079.77806243  15.950082   0.009402
19e-2-02883  2455080.75123991  15.943507   0.009365
19e-2-02883  2455080.76214954  15.932557   0.009143
19e-2-02883  2455080.77309917  15.942106   0.008971
19e-2-02883  2455080.78722869  15.927035   0.008775
19e-2-02883  2455081.72844656  15.944777   0.015003
19e-2-02883  2455081.73957618  15.936871   0.012412
19e-2-02883  2455081.75632560  15.933420   0.010367
19e-2-02883  2455081.77107509  15.935289   0.015140
19e-2-02883  2455081.78510461  15.937767   0.015128
19e-2-02883  2455081.79613423  15.913074   0.018544
19e-2-02883  2455081.80722384  15.948522   0.010339
19e-2-02883  2455081.82011340  15.931299   0.009316
19e-2-02883  2455081.83382293  15.935394   0.028359
19e-2-02883  2455081.84477255  15.950854   0.019809
19e-2-02883  2455081.85571217  15.932890   0.015248
19e-2-02883  2455081.87187161  15.974424   0.021190
19e-2-02883  2455081.88590113  15.923804   0.020424
19e-2-02883  2455081.90800036  15.949258   0.014648
19e-2-02883  2455081.91894998  15.937454   0.010911
19e-2-02883  2455082.78064990  15.934811   0.008786
19e-2-02883  2455082.79159951  15.937459   0.008851
19e-2-02883  2455082.80257912  15.933003   0.008626
19e-2-02883  2455082.81541867  15.938042   0.008901
19e-2-02883  2455083.76479490  15.936068   0.008957
19e-2-02883  2455083.77616449  15.931331   0.008806
19e-2-02883  2455083.78715409  15.933160   0.008847
19e-2-02883  2455083.80001363  15.940293   0.008816
19e-2-02883  2455105.84342124  15.939324   0.010966
19e-2-02883  2455105.85446070  15.947558   0.010341
19e-2-02883  2455105.86549017  15.927262   0.009942
19e-2-02883  2455105.87644964  15.930414   0.010379
19e-2-02883  2455106.76252644  15.947864   0.014201
19e-2-02883  2455106.77391588  15.973967   0.015443
19e-2-02883  2455106.78838517  15.930367   0.015147
19e-2-02883  2455106.82749326  15.950287   0.013754
19e-2-02883  2455106.84409245  15.913481   0.012686
19e-2-02883  2455106.85565188  15.930979   0.011744
19e-2-02883  2455106.87149110  15.917951   0.013396
19e-2-02883  2455106.88417048  15.947296   0.016887
19e-2-02883  2455109.73765907  15.936585   0.011623
19e-2-02883  2455109.77571716  15.952931   0.027304
19e-2-02883  2455109.78691660  15.932581   0.012399
19e-2-02883  2455109.79784605  15.933482   0.010983
19e-2-02883  2455109.80877550  15.920548   0.011725
19e-2-02883  2455109.82041492  15.926344   0.010560
19e-2-02883  2455109.83142437  15.919970   0.009838
19e-2-02883  2455109.84241381  15.945864   0.010427
19e-2-02883  2455119.69633370  15.952663   0.013279
19e-2-02883  2455119.70911302  15.930918   0.011291
19e-2-02883  2455119.72321227  15.939517   0.010540
19e-2-02883  2455119.73432168  15.944197   0.010210
19e-2-02883  2455124.74683268  15.930956   0.009765
19e-2-02883  2455124.75777209  15.932681   0.009737
19e-2-02883  2455124.77276128  15.934529   0.009508
19e-2-02883  2455124.78370068  15.932514   0.009415
19e-2-02883  2455126.69987676  15.969721   0.014765
19e-2-02883  2455126.71197610  15.949257   0.012916
19e-2-02883  2455126.72375546  15.940909   0.011136
19e-2-02883  2455126.73756471  15.933712   0.010426
19e-2-02883  2455127.70971182  15.953735   0.030273
19e-2-02883  2455127.72067123  15.935582   0.021973
19e-2-02883  2455127.73395050  15.926794   0.019509
19e-2-02883  2455127.74897969  15.935681   0.013301
19e-2-02883  2455127.75995909  15.944781   0.012212
19e-2-02883  2455127.77101849  15.935014   0.010656
19e-2-02883  2455127.78351780  15.933146   0.009571
19e-2-02883  2455128.69993786  15.947978   0.014498
19e-2-02883  2455128.71089726  15.931622   0.012791
19e-2-02883  2455128.72184666  15.941958   0.012365
19e-2-02883  2455128.73699584  15.928679   0.011025
19e-2-02883  2455129.73660128  15.969179   0.010442
19e-2-02883  2455129.74759068  15.957507   0.009886
19e-2-02883  2455129.75858008  15.956093   0.009748
19e-2-02883  2455129.76997946  15.924264   0.009403
19e-2-02883  2455130.72401733  15.929411   0.011942
19e-2-02883  2455130.73499673  15.935410   0.011409
19e-2-02883  2455130.74599613  15.947801   0.011333
19e-2-02883  2455130.76305520  15.927824   0.010761
19e-2-02883  2455131.69058448  15.958457   0.012771
19e-2-02883  2455131.70155388  15.952439   0.011350
19e-2-02883  2455131.71426319  15.930177   0.010620
19e-2-02883  2455131.72524259  15.946572   0.010439
19e-2-02883  2455132.68629001  15.945347   0.013668
19e-2-02883  2455132.69726941  15.939041   0.011955
19e-2-02883  2455132.71530843  15.964011   0.010831
19e-2-02883  2455132.73032760  15.919368   0.010060
19e-2-02883  2455133.69384488  15.936242   0.013121
19e-2-02883  2455133.70506427  15.917612   0.011797
19e-2-02883  2455133.71794357  15.936560   0.010655
19e-2-02883  2455133.72893296  15.912883   0.010165
19e-2-02883  2455134.69853992  15.943781   0.012018
19e-2-02883  2455134.71051926  15.930088   0.010463
19e-2-02883  2455134.72339856  15.928294   0.009812
19e-2-02883  2455134.73461794  15.910575   0.009388
19e-2-02883  2455135.69525541  15.955698   0.012363
19e-2-02883  2455135.71009460  15.924476   0.010348
19e-2-02883  2455135.72265391  15.951106   0.010103
19e-2-02883  2455135.73363331  15.936047   0.009532
19e-2-02883  2455135.74772254  15.936638   0.009164
19e-2-02883  2455135.75868194  15.941748   0.009000
19e-2-02883  2455135.76967134  15.934254   0.008897
19e-2-02883  2455135.78245064  15.915820   0.009219
19e-2-02883  2455136.70951998  15.938911   0.016069
19e-2-02883  2455136.72292925  15.950769   0.012530
19e-2-02883  2455136.73444862  15.952690   0.010991
19e-2-02883  2455137.69735604  15.945560   0.012288
19e-2-02883  2455137.70858543  15.922054   0.010669
19e-2-02883  2455137.72152473  15.938233   0.010164
19e-2-02883  2455137.73910377  15.932931   0.009895
19e-2-02883  2455138.69424168  15.948283   0.011979
19e-2-02883  2455138.70530108  15.947327   0.010564
19e-2-02883  2455138.71650047  15.935146   0.009960
19e-2-02883  2455138.73552943  15.947295   0.009742
19e-2-02883  2455143.69581050  15.963275   0.015930
19e-2-02883  2455143.70745988  15.928246   0.018287
19e-2-02883  2455143.71903925  15.930225   0.018050
19e-2-02883  2455143.73234854  15.933944   0.014206
19e-2-02883  2455144.71173585  15.954087   0.013570
19e-2-02883  2455144.72278526  15.945786   0.016187
19e-2-02883  2455151.69528605  15.937844   0.011583
19e-2-02883  2455151.70755541  15.925115   0.010586
19e-2-02883  2455151.72163468  15.940448   0.010021
19e-2-02883  2455151.73372405  15.939716   0.009926
19e-2-02883  2455159.68284119  15.948121   0.013830
19e-2-02883  2455159.69381065  15.924855   0.012401
19e-2-02883  2455159.70522009  15.942063   0.011963
19e-2-02883  2455159.72105931  15.953445   0.011298

19f-1-07389  2454317.80686709  15.442507   0.007031
19f-1-07389  2454317.81894700  15.454502   0.006765
19f-1-07389  2454317.83002692  15.625243   0.007649
19f-1-07389  2454317.84151683  15.734233   0.008202
19f-1-07389  2454317.85583673  15.477407   0.007201
19f-1-07389  2454317.86693665  15.446786   0.006640
19f-1-07389  2454317.87868656  15.438544   0.006435
19f-1-07389  2454317.88978648  15.436427   0.006737
19f-1-07389  2454319.88019003  15.484967   0.006618
19f-1-07389  2454319.89128993  15.454440   0.006489
19f-1-07389  2454319.90255982  15.439525   0.006422
19f-1-07389  2454319.91364972  15.431118   0.006420
19f-1-07389  2454319.92599961  15.428042   0.006426
19f-1-07389  2454319.93709951  15.424860   0.006404
19f-1-07389  2454319.94819940  15.432884   0.006518
19f-1-07389  2454319.95930930  15.445034   0.006468
19f-1-07389  2454320.73815184  15.427720   0.007832
19f-1-07389  2454320.74924173  15.429068   0.007267
19f-1-07389  2454320.76032162  15.435808   0.006980
19f-1-07389  2454320.77145151  15.435163   0.006812
19f-1-07389  2454320.78690135  15.448445   0.006595
19f-1-07389  2454320.79798124  15.616594   0.007226
19f-1-07389  2454320.80907113  15.755092   0.007672
19f-1-07389  2454321.74356140  15.669576   0.009513
19f-1-07389  2454321.76810113  15.504112   0.007223
19f-1-07389  2454321.77916101  15.453412   0.006908
19f-1-07389  2454321.79525084  15.447299   0.006741
19f-1-07389  2454321.80712071  15.444715   0.006508
19f-1-07389  2454321.81856059  15.427080   0.006383
19f-1-07389  2454321.83157044  15.437022   0.006516
19f-1-07389  2454323.74300795  15.469636   0.008472
19f-1-07389  2454323.75457781  15.452529   0.007608
19f-1-07389  2454323.76609766  15.602034   0.008017
19f-1-07389  2454323.77786751  15.749435   0.008574
19f-1-07389  2454323.78897737  15.547937   0.007125
19f-1-07389  2454323.80008723  15.452160   0.006481
19f-1-07389  2454323.81134709  15.448001   0.006608
19f-1-07389  2454323.82361693  15.438772   0.006505
19f-1-07389  2454324.81145396  15.433687   0.006981
19f-1-07389  2454324.82270381  15.445547   0.006765
19f-1-07389  2454324.83379366  15.456837   0.007000
19f-1-07389  2454324.84486351  15.591527   0.007192
19f-1-07389  2454324.85823332  15.750880   0.007915
19f-1-07389  2454324.86961317  15.524465   0.006840
19f-1-07389  2454324.88072302  15.454687   0.006832
19f-1-07389  2454324.90994262  15.424051   0.006775
19f-1-07389  2454325.74242094  15.426519   0.007422
19f-1-07389  2454325.75354078  15.437768   0.007258
19f-1-07389  2454325.76466062  15.447858   0.007082
19f-1-07389  2454325.77581046  15.458045   0.007180
19f-1-07389  2454330.82351648  15.446399   0.008245
19f-1-07389  2454331.83322703  15.440456   0.007884
19f-1-07389  2454331.84435681  15.451433   0.007700
19f-1-07389  2454331.85546659  15.484902   0.007633
19f-1-07389  2454331.86698636  15.700274   0.009102
19f-1-07389  2454332.78434791  15.453695   0.007426
19f-1-07389  2454332.80345752  15.556438   0.007754
19f-1-07389  2454332.81452729  15.804247   0.009201
19f-1-07389  2454332.82603705  15.651164   0.008193
19f-1-07389  2454332.85294650  15.439143   0.008920
19f-1-07389  2454332.86508625  15.433095   0.007722
19f-1-07389  2454332.87617602  15.434337   0.006582
19f-1-07389  2454332.88770579  15.440788   0.007638
19f-1-07389  2454332.92381504  15.444328   0.007097
19f-1-07389  2454332.93495481  15.492843   0.007482
19f-1-07389  2454332.94655457  15.705663   0.009708
19f-1-07389  2454332.95768434  15.684037   0.009487
19f-1-07389  2454334.73105640  15.448210   0.008911
19f-1-07389  2454334.74211615  15.451052   0.008919
19f-1-07389  2454334.75558585  15.445951   0.007882
19f-1-07389  2454334.76667561  15.437549   0.007495
19f-1-07389  2454334.82215438  15.471262   0.007147
19f-1-07389  2454334.83425411  15.678331   0.007627
19f-1-07389  2454334.84543386  15.717780   0.007985
19f-1-07389  2454334.85661361  15.497706   0.006663
19f-1-07389  2454334.86965332  15.447227   0.006576
19f-1-07389  2454335.73525374  15.440990   0.008056
19f-1-07389  2454335.74767346  15.437531   0.008482
19f-1-07389  2454335.75877320  15.452482   0.007596
19f-1-07389  2454335.76985295  15.526872   0.007566
19f-1-07389  2454336.75903978  15.444710   0.007947
19f-1-07389  2454336.77009952  15.438988   0.007831
19f-1-07389  2454336.78115926  15.433269   0.007717
19f-1-07389  2454336.79229899  15.441323   0.007378
19f-1-07389  2454336.86967714  15.749372   0.008510
19f-1-07389  2454336.88074688  15.513046   0.007896
19f-1-07389  2454336.89183661  15.453728   0.006932
19f-1-07389  2454336.90293635  15.449929   0.006958
19f-1-07389  2454338.76874026  15.523776   0.008546
19f-1-07389  2454338.77986998  15.458311   0.007174
19f-1-07389  2454338.79091970  15.444901   0.006891
19f-1-07389  2454338.80415936  15.442046   0.006812
19f-1-07389  2454339.73636525  15.437376   0.007853
19f-1-07389  2454339.74744496  15.433987   0.007478
19f-1-07389  2454339.75857467  15.428107   0.007071
19f-1-07389  2454339.76964438  15.431281   0.006900
19f-1-07389  2454339.91358059  15.440080   0.006620
19f-1-07389  2454339.92474029  15.437248   0.006583
19f-1-07389  2454339.93585000  15.442070   0.006508
19f-1-07389  2454339.94734970  15.453349   0.006547
19f-1-07389  2454340.74313843  15.445572   0.007568
19f-1-07389  2454340.75421813  15.459288   0.007279
19f-1-07389  2454340.76523784  15.553537   0.007628
19f-1-07389  2454340.77634754  15.760340   0.008664
19f-1-07389  2454356.73691948  15.427711   0.010647
19f-1-07389  2454356.74801905  15.433165   0.007099
19f-1-07389  2454356.75912862  15.425238   0.007295
19f-1-07389  2454356.77018819  15.424357   0.007501
19f-1-07389  2454356.78533760  15.436779   0.006776
19f-1-07389  2454356.79642717  15.439734   0.006527
19f-1-07389  2454356.80752674  15.447660   0.006521
19f-1-07389  2454356.81864631  15.495215   0.006723
19f-1-07389  2454359.75595956  15.428773   0.007880
19f-1-07389  2454359.76704911  15.442451   0.007493
19f-1-07389  2454359.77823866  15.453728   0.007453
19f-1-07389  2454359.78933820  15.538908   0.008782
19f-1-07389  2454359.81065734  15.696573   0.008895
19f-1-07389  2454359.82176688  15.487404   0.008697
19f-1-07389  2454359.83289643  15.442588   0.009624
19f-1-07389  2454359.84400598  15.455530   0.013457
19f-1-07389  2454361.73076804  15.447667   0.008351
19f-1-07389  2454361.74192757  15.426699   0.008638
19f-1-07389  2454361.75299711  15.429338   0.007935
19f-1-07389  2454361.76408664  15.421224   0.007456
19f-1-07389  2454362.72981591  15.439692   0.008004
19f-1-07389  2454362.74088544  15.444088   0.007769
19f-1-07389  2454362.75197497  15.462908   0.007689
19f-1-07389  2454362.76304450  15.647832   0.008251
19f-1-07389  2454362.78414360  15.579904   0.007395
19f-1-07389  2454362.79523313  15.453339   0.006516
19f-1-07389  2454362.80631266  15.447262   0.006788
19f-1-07389  2454362.81740219  15.435263   0.006578
19f-1-07389  2454363.73766281  15.450236   0.007796
19f-1-07389  2454363.74877234  15.440482   0.007222
19f-1-07389  2454363.76015185  15.434680   0.007216
19f-1-07389  2454363.77126137  15.426913   0.006912
19f-1-07389  2454365.77627389  15.411266   0.015989
19f-1-07389  2454367.74554584  15.455398   0.007247
19f-1-07389  2454367.75690533  15.651067   0.007996
19f-1-07389  2454367.76816482  15.728144   0.008232
19f-1-07389  2454367.77943431  15.507127   0.007083
19f-1-07389  2454367.80192329  15.440307   0.006846
19f-1-07389  2454367.81318278  15.434651   0.007048
19f-1-07389  2454367.82440227  15.433630   0.007016
19f-1-07389  2454367.83667172  15.429679   0.006718
19f-1-07389  2454368.75652985  15.438101   0.007382
19f-1-07389  2454368.76773934  15.425861   0.007000
19f-1-07389  2454368.77895882  15.426411   0.006949
19f-1-07389  2454368.79016831  15.432078   0.006842
19f-1-07389  2454368.81009740  15.445084   0.006802
19f-1-07389  2454368.82133689  15.448428   0.006699
19f-1-07389  2454368.83255637  15.572508   0.007170
19f-1-07389  2454368.84383586  15.768285   0.008293
19f-1-07389  2454374.74656718  15.447127   0.007944
19f-1-07389  2454374.75777663  15.441411   0.008553
19f-1-07389  2454374.76974605  15.569111   0.009044
19f-1-07389  2454374.78182546  15.751424   0.009110
19f-1-07389  2454374.80387439  15.452107   0.006946
19f-1-07389  2454374.81510385  15.450157   0.006947
19f-1-07389  2454374.82641330  15.433841   0.006925
19f-1-07389  2454374.83779274  15.431118   0.007243
19f-1-07389  2454374.85774177  15.434878   0.006969
19f-1-07389  2454374.86902123  15.432942   0.007625
19f-1-07389  2454374.88028068  15.434290   0.006978
19f-1-07389  2454374.89183012  15.455761   0.007715
19f-1-07389  2454375.72389951  15.789091   0.011074
19f-1-07389  2454375.73501897  15.652522   0.009821
19f-1-07389  2454375.74617842  15.451956   0.008279
19f-1-07389  2454375.75757786  15.453132   0.007941
19f-1-07389  2454375.77874682  15.422820   0.008405
19f-1-07389  2454376.74554925  15.433630   0.007459
19f-1-07389  2454376.75686870  15.434911   0.007389
19f-1-07389  2454376.76795815  15.434138   0.007403
19f-1-07389  2454376.77977756  15.452250   0.007531
19f-1-07389  2454377.72554065  15.445997   0.007929
19f-1-07389  2454377.73662010  15.549913   0.008996
19f-1-07389  2454377.75005943  15.767025   0.010122
19f-1-07389  2454377.76112888  15.570148   0.008677
19f-1-07389  2454380.74317868  15.444457   0.007404
19f-1-07389  2454380.75424811  15.443069   0.008000
19f-1-07389  2454380.76826740  15.442182   0.008549
19f-1-07389  2454380.77945683  15.433326   0.007880
19f-1-07389  2454383.81089093  15.598089   0.011586
19f-1-07389  2454383.82201036  15.810559   0.009646
19f-1-07389  2454383.83311978  15.614658   0.015189
19f-1-07389  2454383.84423920  15.451255   0.008159
19f-1-07389  2454384.79305981  15.442473   0.009784
19f-1-07389  2454384.80417923  15.440233   0.007570
19f-1-07389  2454384.81578863  15.433944   0.007720
19f-1-07389  2454384.82712803  15.424786   0.007756
19f-1-07389  2454386.76684626  15.448889   0.007224
19f-1-07389  2454386.77806567  15.579431   0.007889
19f-1-07389  2454386.78938507  15.802324   0.009295
19f-1-07389  2454386.80062448  15.621652   0.008140
19f-1-07389  2454387.72997536  15.683938   0.008836
19f-1-07389  2454387.74117477  15.687819   0.008805
19f-1-07389  2454387.75239418  15.481289   0.007616
19f-1-07389  2454387.76359358  15.442276   0.007527
19f-1-07389  2454387.78415249  15.432681   0.007050
19f-1-07389  2454387.79546189  15.430146   0.006983
19f-1-07389  2454387.80668130  15.427044   0.007150
19f-1-07389  2454387.81799070  15.445130   0.007241
19f-1-07389  2454389.72448928  15.437700   0.007535
19f-1-07389  2454389.73586868  15.456414   0.007559
19f-1-07389  2454389.74722807  15.587863   0.007870
19f-1-07389  2454389.75859746  15.808272   0.011770
19f-1-07389  2454389.78043630  15.453214   0.009428
19f-1-07389  2454389.79185569  15.456620   0.010099
19f-1-07389  2454389.80308509  15.443309   0.008346
19f-1-07389  2454389.81432449  15.428102   0.009430
19f-1-07389  2454390.72288587  15.455608   0.008784
19f-1-07389  2454390.73939499  15.445786   0.008210
19f-1-07389  2454390.75063438  15.437628   0.007663
19f-1-07389  2454390.76202377  15.427260   0.007580
19f-1-07389  2454393.79621035  15.610262   0.009588
19f-1-07389  2454393.80744974  15.814620   0.012113
19f-1-07389  2454393.81867913  15.583703   0.010003
19f-1-07389  2454393.83042850  15.441322   0.014341
19f-1-07389  2454395.78403257  15.439421   0.007293
19f-1-07389  2454395.79525196  15.441235   0.007549
19f-1-07389  2454395.80644135  15.458193   0.007467
19f-1-07389  2454395.81854070  15.559784   0.007802
19f-1-07389  2454397.72251707  15.749575   0.008842
19f-1-07389  2454397.73374646  15.541709   0.007738
19f-1-07389  2454397.74497585  15.444612   0.006925
19f-1-07389  2454397.75638522  15.445653   0.006768
19f-1-07389  2454398.74133150  15.445710   0.008637
19f-1-07389  2454398.75303086  15.446044   0.009309
19f-1-07389  2454398.76489022  15.443275   0.009595
19f-1-07389  2454398.77680957  15.445753   0.008996
19f-1-07389  2454398.80134823  15.749230   0.011051
19f-1-07389  2454398.81297759  15.525365   0.009298
19f-1-07389  2454398.82452696  15.457353   0.010345
19f-1-07389  2454399.71233849  15.444815   0.008660
19f-1-07389  2454399.72364787  15.439197   0.008118
19f-1-07389  2454399.73486726  15.641753   0.008506
19f-1-07389  2454399.74608664  15.806897   0.010015
19f-1-07389  2454400.72799299  15.427690   0.008387
19f-1-07389  2454400.73929237  15.436375   0.007682
19f-1-07389  2454400.75054175  15.436544   0.007396
19f-1-07389  2454400.76177114  15.429967   0.007429
19f-1-07389  2454401.71385908  15.430786   0.008273
19f-1-07389  2454401.72508847  15.435869   0.008692
19f-1-07389  2454401.75245697  15.481698   0.009334
19f-1-07389  2454401.76366636  15.704401   0.009510
19f-1-07389  2454402.71186451  15.806103   0.011536
19f-1-07389  2454402.72310389  15.612123   0.008456
19f-1-07389  2454402.73430328  15.452199   0.007288
19f-1-07389  2454402.74553266  15.448572   0.007593
19f-1-07389  2454403.71645957  15.427752   0.008138
19f-1-07389  2454403.72775895  15.435329   0.007943
19f-1-07389  2454403.73896834  15.446378   0.007595
19f-1-07389  2454403.75066770  15.431614   0.007789
19f-1-07389  2454406.71741562  15.442269   0.007988
19f-1-07389  2454406.72863500  15.445039   0.007959
19f-1-07389  2454429.71326287  15.546243   0.009108
19f-1-07389  2454429.72537228  15.449639   0.008640
19f-1-07389  2454429.73659173  15.430096   0.008192
19f-1-07389  2454429.74839116  15.422741   0.008320
19f-1-07389  2454629.00809743  15.586577   0.007386
19f-1-07389  2454629.02269798  15.450837   0.006814
19f-1-07389  2454629.03656850  15.441815   0.006715
19f-1-07389  2454629.04786893  15.429512   0.006533
19f-1-07389  2454629.06011939  15.432956   0.006496
19f-1-07389  2454629.07155982  15.439578   0.006767
19f-1-07389  2454629.08610036  15.435186   0.006624
19f-1-07389  2454629.09777080  15.445849   0.006681
19f-1-07389  2454629.99444416  15.427567   0.007334
19f-1-07389  2454630.00608459  15.423246   0.007444
19f-1-07389  2454630.01729500  15.420987   0.006966
19f-1-07389  2454630.02878543  15.429618   0.007290
19f-1-07389  2454630.04101588  15.443336   0.006805
19f-1-07389  2454630.05227629  15.444015   0.006667
19f-1-07389  2454630.06376672  15.539412   0.007017
19f-1-07389  2454630.07509714  15.746882   0.008259
19f-1-07389  2454630.97618007  15.434178   0.006839
19f-1-07389  2454630.98740048  15.446118   0.006903
19f-1-07389  2454630.99859089  15.451995   0.006801
19f-1-07389  2454631.01000130  15.600912   0.007621
19f-1-07389  2454631.02332178  15.796702   0.008254
19f-1-07389  2454631.03465219  15.543306   0.007329
19f-1-07389  2454631.04595260  15.452303   0.006644
19f-1-07389  2454631.05715301  15.441720   0.006536
19f-1-07389  2454631.06950346  15.431259   0.006568
19f-1-07389  2454631.08083387  15.429254   0.006567
19f-1-07389  2454631.09204427  15.412846   0.006504
19f-1-07389  2454631.10428471  15.423011   0.006563
19f-1-07389  2454631.98951647  15.454273   0.006797
19f-1-07389  2454632.00071687  15.434505   0.006871
19f-1-07389  2454632.01207727  15.438113   0.006617
19f-1-07389  2454632.02327767  15.436684   0.006755
19f-1-07389  2454632.03667814  15.435379   0.006994
19f-1-07389  2454632.04791854  15.433834   0.007198
19f-1-07389  2454632.05909894  15.444267   0.007076
19f-1-07389  2454632.07041934  15.447357   0.006818
19f-1-07389  2454632.99588192  15.437643   0.007580
19f-1-07389  2454633.00711231  15.435323   0.007912
19f-1-07389  2454633.01832270  15.447691   0.007870
19f-1-07389  2454633.02959309  15.496289   0.008108
19f-1-07389  2454633.04169351  15.710216   0.010143
19f-1-07389  2454633.05308391  15.640272   0.008965
19f-1-07389  2454633.06436430  15.458446   0.011584
19f-1-07389  2454633.07589471  15.443336   0.008365
19f-1-07389  2454634.00511677  15.518424   0.006556
19f-1-07389  2454634.01674716  15.451576   0.006266
19f-1-07389  2454634.02872757  15.440482   0.006273
19f-1-07389  2454634.04035797  15.430306   0.006285
19f-1-07389  2454634.05261839  15.431241   0.006317
19f-1-07389  2454634.06384877  15.425209   0.006307
19f-1-07389  2454634.07569918  15.413381   0.006274
19f-1-07389  2454634.08782959  15.434837   0.006454
19f-1-07389  2454731.72622333  15.433652   0.007548
19f-1-07389  2454731.73748283  15.438955   0.007151
19f-1-07389  2454731.74925231  15.425271   0.006881
19f-1-07389  2454731.76268171  15.428143   0.006608
19f-1-07389  2454732.72295867  15.442148   0.007475
19f-1-07389  2454732.73389817  15.454096   0.007193
19f-1-07389  2454732.74884750  15.557838   0.007098
19f-1-07389  2454732.75977701  15.799777   0.008258
19f-1-07389  2454734.72658730  15.422337   0.007350
19f-1-07389  2454734.73780678  15.436285   0.007109
19f-1-07389  2454734.74900626  15.439598   0.006834
19f-1-07389  2454734.76024575  15.448460   0.006511
19f-1-07389  2454739.81736625  15.447146   0.006576
19f-1-07389  2454739.82867570  15.444769   0.006397
19f-1-07389  2454739.84011515  15.425336   0.006556
19f-1-07389  2454739.85169458  15.427985   0.006531
19f-1-07389  2454740.73417159  15.584616   0.008096
19f-1-07389  2454740.74532104  15.454981   0.007018
19f-1-07389  2454740.76147025  15.445088   0.006795
19f-1-07389  2454740.77309968  15.432517   0.006699
19f-1-07389  2454744.71416374  15.422099   0.006610
19f-1-07389  2454744.72532318  15.438678   0.006436
19f-1-07389  2454744.73983245  15.450815   0.006272
19f-1-07389  2454744.75070190  15.463243   0.006236
19f-1-07389  2454745.73432207  15.465521   0.007180
19f-1-07389  2454745.74556150  15.453823   0.006795
19f-1-07389  2454745.76006076  15.435526   0.006780
19f-1-07389  2454745.77139019  15.436139   0.006498
19f-1-07389  2454746.71458209  15.434591   0.008066
19f-1-07389  2454746.72755142  15.427342   0.007427
19f-1-07389  2454746.73896084  15.436193   0.007195
19f-1-07389  2454747.69598172  15.457544   0.010738
19f-1-07389  2454747.70712115  15.451144   0.009794
19f-1-07389  2454747.72284034  15.482979   0.008803
19f-1-07389  2454747.73436975  15.708261   0.009689
19f-1-07389  2454748.69792000  15.549081   0.010327
19f-1-07389  2454748.70903942  15.448734   0.009349
19f-1-07389  2454748.72402864  15.450149   0.007626
19f-1-07389  2454748.73522806  15.426684   0.007799
19f-1-07389  2454749.72339674  15.459633   0.008200
19f-1-07389  2454749.73491614  15.479792   0.015011
19f-1-07389  2454749.74615556  15.531370   0.016725
19f-1-07389  2454749.75941487  15.768075   0.011227
19f-1-07389  2454751.73217158  15.432487   0.007830
19f-1-07389  2454751.74329099  15.440141   0.009175
19f-1-07389  2454751.75687028  15.453580   0.009475
19f-1-07389  2454751.76802969  15.473151   0.008139
19f-1-07389  2454752.73427873  15.802949   0.010468
19f-1-07389  2454752.74559813  15.549327   0.008135
19f-1-07389  2454752.75834746  15.439669   0.007766
19f-1-07389  2454752.76956686  15.447861   0.006976
19f-1-07389  2454752.78321614  15.441225   0.006888
19f-1-07389  2454752.79444555  15.431179   0.006759
19f-1-07389  2454752.80556496  15.434619   0.006750
19f-1-07389  2454752.83660332  15.446943   0.007368
19f-1-07389  2454753.70685721  15.449800   0.009216
19f-1-07389  2454753.71797662  15.439756   0.008116
19f-1-07389  2454753.72905603  15.431418   0.007794
19f-1-07389  2454753.74486519  15.427398   0.007289
19f-1-07389  2454753.76146431  15.442852   0.007014
19f-1-07389  2454753.77268371  15.449199   0.007068
19f-1-07389  2454753.78394311  15.463574   0.007156
19f-1-07389  2454753.79819236  15.571651   0.007845
19f-1-07389  2454754.76281103  15.599909   0.012441
19f-1-07389  2454754.77421042  15.465026   0.009467
19f-1-07389  2454754.78688974  15.447709   0.009115
19f-1-07389  2454754.79804915  15.444551   0.009500
19f-1-07389  2454755.72131983  15.460764   0.008225
19f-1-07389  2454755.73249923  15.452896   0.009708
19f-1-07389  2454755.74365864  15.427396   0.018204
19f-1-07389  2454755.76135769  15.438335   0.007583
19f-1-07389  2454755.77793680  15.434389   0.007414
19f-1-07389  2454755.78909620  15.432068   0.006819
19f-1-07389  2454755.80028561  15.444744   0.006903
19f-1-07389  2454755.81521481  15.473510   0.011874
19f-1-07389  2454757.69485387  15.446212   0.008566
19f-1-07389  2454757.70603327  15.463369   0.007930
19f-1-07389  2454757.71957254  15.717780   0.008908
19f-1-07389  2454757.73072194  15.683906   0.008222
19f-1-07389  2454757.74580113  15.447180   0.006737
19f-1-07389  2454757.75694053  15.448016   0.006595
19f-1-07389  2454757.77016981  15.450790   0.006745
19f-1-07389  2454757.78130921  15.437190   0.006651
19f-1-07389  2454758.70161956  15.440743   0.008063
19f-1-07389  2454758.71298895  15.445736   0.007568
19f-1-07389  2454758.73049800  15.440745   0.007180
19f-1-07389  2454758.74193738  15.435141   0.009576
19f-1-07389  2454758.74751708  15.438096   0.006573
19f-1-07389  2454758.76091636  15.443809   0.006556
19f-1-07389  2454758.77204576  15.451505   0.006466
19f-1-07389  2454758.78507505  15.465875   0.006652
19f-1-07389  2454758.79619445  15.650725   0.007528
19f-1-07389  2454759.69159601  15.433246   0.008814
19f-1-07389  2454759.70274540  15.439677   0.008021
19f-1-07389  2454759.71760460  15.453895   0.007685
19f-1-07389  2454759.72875399  15.469425   0.007351
19f-1-07389  2454759.74190328  15.723456   0.008417
19f-1-07389  2454759.75304268  15.759810   0.008413
19f-1-07389  2454759.76610197  15.477437   0.007021
19f-1-07389  2454759.77737136  15.451821   0.006862
19f-1-07389  2454760.69037184  15.735209   0.010800
19f-1-07389  2454760.70131125  15.655952   0.009347
19f-1-07389  2454760.71484051  15.448270   0.007802
19f-1-07389  2454760.72583992  15.457403   0.007470
19f-1-07389  2454760.74183905  15.437349   0.007170
19f-1-07389  2454760.77276737  15.440238   0.006926
19f-1-07389  2454760.78373677  15.443114   0.006892
19f-1-07389  2454760.79486617  15.449400   0.006941
19f-1-07389  2454760.80875541  15.471255   0.006981
19f-1-07389  2454761.68683768  15.436457   0.010071
19f-1-07389  2454761.69796708  15.417939   0.008981
19f-1-07389  2454761.71287626  15.441796   0.007930
19f-1-07389  2454761.72385567  15.446078   0.007711
19f-1-07389  2454770.75010239  15.418825   0.006879
19f-1-07389  2454770.76099180  15.433625   0.007709
19f-1-07389  2454770.77358111  15.435072   0.006938
19f-1-07389  2454770.78453051  15.461208   0.006960
19f-1-07389  2454771.68787116  15.432993   0.008728
19f-1-07389  2454771.69872057  15.432227   0.007866
19f-1-07389  2454771.71305979  15.452352   0.007688
19f-1-07389  2454771.72389920  15.450008   0.007218
19f-1-07389  2454771.73672850  15.442867   0.008573
19f-1-07389  2454771.75889729  15.756745   0.008492
19f-1-07389  2454771.76982669  15.551802   0.007361
19f-1-07389  2454771.78602580  15.445303   0.007160
19f-1-07389  2454771.79720519  15.444194   0.007183
19f-1-07389  2454772.68611670  15.510414   0.008718
19f-1-07389  2454772.69705610  15.752576   0.009315
19f-1-07389  2454772.71147532  15.646259   0.008015
19f-1-07389  2454772.72327467  15.464613   0.006930
19f-1-07389  2454772.75080317  15.431146   0.006626
19f-1-07389  2454772.76175257  15.425064   0.006484
19f-1-07389  2454772.77440188  15.413585   0.006513
19f-1-07389  2454772.78527129  15.424221   0.006596
19f-1-07389  2454773.69494174  15.430229   0.008992
19f-1-07389  2454773.70585115  15.445997   0.008499
19f-1-07389  2454773.71833047  15.439509   0.008620
19f-1-07389  2454773.72915988  15.435452   0.009020
19f-1-07389  2454773.75815830  15.459190   0.007891
19f-1-07389  2454773.76918770  15.577833   0.008203
19f-1-07389  2454773.78192701  15.814963   0.009632
19f-1-07389  2454773.79279642  15.600194   0.008158
19f-1-07389  2454774.68592786  15.442802   0.009928
19f-1-07389  2454774.69694726  15.445947   0.009714
19f-1-07389  2454774.70946658  15.496521   0.008198
19f-1-07389  2454774.72027599  15.700449   0.012347
19f-1-07389  2454774.76219372  15.454924   0.014676
19f-1-07389  2454774.77324312  15.435828   0.011984
19f-1-07389  2454776.70287857  15.437163   0.008068
19f-1-07389  2454776.71374799  15.446347   0.007805
19f-1-07389  2454776.72944714  15.469254   0.007845
19f-1-07389  2454776.74042654  15.637529   0.008292
19f-1-07389  2454777.72582338  15.455594   0.006794
19f-1-07389  2454777.73758274  15.435972   0.006465
19f-1-07389  2454777.74849215  15.429894   0.006423
19f-1-07389  2454777.75939157  15.429745   0.006369
19f-1-07389  2454784.68744335  15.451772   0.012281
19f-1-07389  2454784.70603237  15.717601   0.010412
19f-1-07389  2454784.72314148  15.567284   0.007863
19f-1-07389  2454784.73419090  15.447770   0.010231
19f-1-07389  2454905.12576654  15.446396   0.007799
19f-1-07389  2454905.13871706  15.439763   0.006805
19f-1-07389  2454905.14970751  15.436781   0.007430
19f-1-07389  2454905.16063796  15.450256   0.008709
19f-1-07389  2454921.10823695  15.454762   0.007418
19f-1-07389  2454921.11910749  15.620526   0.010828
19f-1-07389  2454921.13143809  15.794429   0.008929
19f-1-07389  2454921.14336867  15.542223   0.008234
19f-1-07389  2454924.05994293  15.445722   0.008292
19f-1-07389  2454924.07082347  15.457689   0.007715
19f-1-07389  2454947.05447439  15.486081   0.007156
19f-1-07389  2454947.06551499  15.455196   0.007105
19f-1-07389  2454947.07641558  15.440382   0.006860
19f-1-07389  2454947.08734617  15.434619   0.007012
19f-1-07389  2454947.10161694  15.428558   0.006813
19f-1-07389  2454947.11252753  15.420441   0.006874
19f-1-07389  2454947.12338811  15.441888   0.007079
19f-1-07389  2454947.13440871  15.445186   0.007064
19f-1-07389  2454948.06013873  15.432019   0.007868
19f-1-07389  2454948.07106932  15.440145   0.007790
19f-1-07389  2454948.08201992  15.450981   0.008614
19f-1-07389  2454948.09288050  15.459375   0.007612
19f-1-07389  2454948.10664125  15.646955   0.008593
19f-1-07389  2454948.11809186  15.819517   0.008948
19f-1-07389  2454948.12896245  15.549026   0.007404
19f-1-07389  2454948.13979304  15.455338   0.006834
19f-1-07389  2454959.05730796  15.576050   0.008184
19f-1-07389  2454959.06838855  15.446859   0.008272
19f-1-07389  2454959.08417938  15.451305   0.007745
19f-1-07389  2454959.09610001  15.454032   0.007955
19f-1-07389  2454960.06056086  15.423719   0.007576
19f-1-07389  2454960.07150143  15.433374   0.007794
19f-1-07389  2454960.08238200  15.438422   0.007006
19f-1-07389  2454960.09325258  15.452353   0.006977
19f-1-07389  2454960.10493319  15.459370   0.007582
19f-1-07389  2454960.11642380  15.630646   0.008940
19f-1-07389  2454960.96476835  15.456130   0.007819
19f-1-07389  2454960.97567892  15.428177   0.013700
19f-1-07389  2454960.98660950  15.443128   0.010723
19f-1-07389  2454961.06646368  15.778222   0.007838
19f-1-07389  2454961.07731425  15.684039   0.008746
19f-1-07389  2454961.08819482  15.474208   0.006565
19f-1-07389  2454961.09940541  15.446437   0.006243
19f-1-07389  2454962.07596647  15.433954   0.006610
19f-1-07389  2454962.08720706  15.428683   0.007237
19f-1-07389  2454962.09972771  15.440899   0.009472
19f-1-07389  2454962.11069829  15.446817   0.008448
19f-1-07389  2454975.00418650  15.450551   0.006953
19f-1-07389  2454975.01501702  15.442973   0.006642
19f-1-07389  2454975.02652757  15.436628   0.006482
19f-1-07389  2454975.03735809  15.435791   0.006454
19f-1-07389  2454986.98000706  15.788750   0.008880
19f-1-07389  2454986.99229758  15.522934   0.007547
19f-1-07389  2454987.00319804  15.454028   0.007188
19f-1-07389  2454987.01419850  15.442286   0.007034
19f-1-07389  2454987.02764906  15.440476   0.007010
19f-1-07389  2454987.03884953  15.426211   0.007065
19f-1-07389  2454987.04972999  15.418052   0.006990
19f-1-07389  2454987.06110047  15.436099   0.006688
19f-1-07389  2454987.07210093  15.441220   0.007067
19f-1-07389  2454987.09488188  15.482319   0.007231
19f-1-07389  2454987.10699239  15.687574   0.007963
19f-1-07389  2454987.11801285  15.685834   0.008024
19f-1-07389  2454988.03955124  15.497180   0.007161
19f-1-07389  2454988.05102171  15.737086   0.008239
19f-1-07389  2454988.06219217  15.728726   0.008300
19f-1-07389  2454988.07313263  15.501403   0.007607
19f-1-07389  2454988.08585315  15.447269   0.007007
19f-1-07389  2454988.09673360  15.433048   0.006440
19f-1-07389  2454988.10780406  15.428628   0.006567
19f-1-07389  2454988.11886452  15.424220   0.006510
19f-1-07389  2454990.07081409  15.604993   0.007419
19f-1-07389  2454990.08175453  15.756372   0.008223
19f-1-07389  2454990.09264497  15.548956   0.007232
19f-1-07389  2454990.10357541  15.446316   0.006816
19f-1-07389  2454991.91091701  15.431019   0.006848
19f-1-07389  2454991.92185744  15.441377   0.006962
19f-1-07389  2454991.93692802  15.452641   0.007006
19f-1-07389  2454991.94794845  15.457154   0.007004
19f-1-07389  2454991.96214901  15.658061   0.007541
19f-1-07389  2454991.97314944  15.731886   0.007616
19f-1-07389  2454991.98432987  15.519533   0.006820
19f-1-07389  2454991.99538030  15.460789   0.006758
19f-1-07389  2454995.95254969  15.429733   0.008306
19f-1-07389  2454995.96345009  15.428403   0.008059
19f-1-07389  2454995.97466050  15.439254   0.007760
19f-1-07389  2454995.98634092  15.445206   0.007349
19f-1-07389  2454995.99957140  15.471588   0.007308
19f-1-07389  2454996.01118183  15.681556   0.008456
19f-1-07389  2454996.02204222  15.710936   0.008980
19f-1-07389  2454996.03332263  15.507675   0.008039
19f-1-07389  2454996.04666312  15.449048   0.007459
19f-1-07389  2454996.05762352  15.450273   0.007829
19f-1-07389  2454996.06859392  15.442459   0.007967
19f-1-07389  2454996.07957432  15.432528   0.007441
19f-1-07389  2454998.08169582  15.434303   0.006426
19f-1-07389  2454998.09262620  15.429187   0.006552
19f-1-07389  2454998.10397660  15.418975   0.006530
19f-1-07389  2454998.11509699  15.421553   0.006427
19f-1-07389  2454998.98728726  15.758314   0.007928
19f-1-07389  2454998.99820764  15.562699   0.006953
19f-1-07389  2454999.00909801  15.454181   0.006415
19f-1-07389  2454999.02054840  15.454439   0.006355
19f-1-07389  2454999.03166879  15.438580   0.006463
19f-1-07389  2454999.04260916  15.439082   0.006309
19f-1-07389  2454999.05354954  15.430193   0.006415
19f-1-07389  2454999.06458992  15.433809   0.006320
19f-1-07389  2454999.08855074  15.449800   0.006504
19f-1-07389  2454999.09956112  15.457319   0.006346
19f-1-07389  2454999.11093151  15.628549   0.006999
19f-1-07389  2454999.12200189  15.819533   0.008036
19f-1-07389  2455001.91654504  15.439481   0.007373
19f-1-07389  2455001.92754539  15.452974   0.007007
19f-1-07389  2455001.94103583  15.518272   0.007068
19f-1-07389  2455001.95293621  15.735303   0.007949
19f-1-07389  2455002.05403948  15.454591   0.009247
19f-1-07389  2455002.06542984  15.461771   0.008338
19f-1-07389  2455002.07684021  15.583896   0.010319
19f-1-07389  2455002.08773056  15.808197   0.010561
19f-1-07389  2455002.09894092  15.646622   0.010638
19f-1-07389  2455002.11004128  15.460435   0.008404
19f-1-07389  2455002.12102163  15.448379   0.008369
19f-1-07389  2455002.13242200  15.428890   0.008845
19f-1-07389  2455010.93449601  15.428270   0.005785
19f-1-07389  2455010.94540628  15.436048   0.005783
19f-1-07389  2455010.95633656  15.439134   0.005802
19f-1-07389  2455010.96731684  15.452479   0.005915
19f-1-07389  2455011.00300775  15.681531   0.006817
19f-1-07389  2455011.01611808  15.445723   0.005957
19f-1-07389  2455011.02808838  15.438993   0.005954
19f-1-07389  2455011.03907866  15.442419   0.005999
19f-1-07389  2455013.93180860  15.448793   0.006892
19f-1-07389  2455013.94382887  15.468484   0.006826
19f-1-07389  2455013.95658917  15.699533   0.007575
19f-1-07389  2455013.96754942  15.767130   0.007920
19f-1-07389  2455014.98113228  15.433489   0.006113
19f-1-07389  2455014.99222253  15.431866   0.006105
19f-1-07389  2455015.00370278  15.441967   0.006013
19f-1-07389  2455015.01455302  15.444497   0.006079
19f-1-07389  2455020.93931941  15.437482   0.006422
19f-1-07389  2455020.95020960  15.449362   0.006445
19f-1-07389  2455020.96108979  15.462390   0.006286
19f-1-07389  2455020.97198997  15.671905   0.006990
19f-1-07389  2455021.91582575  15.614896   0.009842
19f-1-07389  2455021.93463606  15.603746   0.008294
19f-1-07389  2455021.94577624  15.471534   0.007808
19f-1-07389  2455021.95671642  15.441252   0.007615
19f-1-07389  2455021.97089665  15.446695   0.007027
19f-1-07389  2455021.98178683  15.447649   0.007325
19f-1-07389  2455021.99280701  15.428007   0.007296
19f-1-07389  2455022.00370718  15.430791   0.007120
19f-1-07389  2455022.01685740  15.446447   0.007134
19f-1-07389  2455022.02786758  15.445726   0.007229
19f-1-07389  2455022.03882775  15.455332   0.007202
19f-1-07389  2455022.05005794  15.633420   0.007937
19f-1-07389  2455023.01053310  15.681833   0.007346
19f-1-07389  2455023.02150327  15.485038   0.006459
19f-1-07389  2455023.03237343  15.445704   0.006313
19f-1-07389  2455023.04323360  15.440261   0.009338
19f-1-07389  2455027.86589751  15.721637   0.007845
19f-1-07389  2455027.87728764  15.500509   0.006670
19f-1-07389  2455027.88815776  15.442320   0.006990
19f-1-07389  2455027.89907788  15.441272   0.006924
19f-1-07389  2455027.91250803  15.437729   0.007308
19f-1-07389  2455027.94082834  15.435277   0.008669
19f-1-07389  2455031.86446495  15.434980   0.006712
19f-1-07389  2455031.87598504  15.439905   0.006753
19f-1-07389  2455031.88903514  15.457897   0.006819
19f-1-07389  2455031.89991522  15.597605   0.008260
19f-1-07389  2455031.91259532  15.741528   0.010520
19f-1-07389  2455031.96673572  15.436569   0.006635
19f-1-07389  2455031.97797581  15.432401   0.006522
19f-1-07389  2455031.99012590  15.449343   0.006681
19f-1-07389  2455032.90255233  15.431808   0.014220
19f-1-07389  2455032.91345240  15.426763   0.012025
19f-1-07389  2455032.92599249  15.411382   0.013491
19f-1-07389  2455032.93691256  15.415712   0.014923
19f-1-07389  2455032.94951264  15.432467   0.006479
19f-1-07389  2455032.96051272  15.440782   0.006581
19f-1-07389  2455032.97222279  15.480670   0.007044
19f-1-07389  2455032.98427287  15.692589   0.009205
19f-1-07389  2455032.99529294  15.621888   0.017796
19f-1-07389  2455033.00617302  15.482370   0.006525
19f-1-07389  2455033.01760309  15.444727   0.007653
19f-1-07389  2455033.02859316  15.435308   0.012162
19f-1-07389  2455033.04000324  15.431412   0.010585
19f-1-07389  2455033.05088331  15.426730   0.008304
19f-1-07389  2455033.06187338  15.434648   0.007366
19f-1-07389  2455033.07282345  15.435714   0.007259
19f-1-07389  2455033.85191823  15.430832   0.006132
19f-1-07389  2455033.86292829  15.426072   0.006252
19f-1-07389  2455033.87395836  15.423024   0.005976
19f-1-07389  2455033.88559842  15.434616   0.005948
19f-1-07389  2455036.79821133  15.457096   0.008442
19f-1-07389  2455036.81284137  15.446135   0.006740
19f-1-07389  2455036.82380141  15.438015   0.006354
19f-1-07389  2455036.83468144  15.434184   0.006211
19f-1-07389  2455039.86930657  15.809875   0.008882
19f-1-07389  2455039.88020658  15.625698   0.011276
19f-1-07389  2455039.89224658  15.448216   0.006611
19f-1-07389  2455039.95615660  15.434513   0.006483
19f-1-07389  2455048.78678336  15.621488   0.008407
19f-1-07389  2455048.79765327  15.445030   0.007365
19f-1-07389  2455048.80855319  15.440832   0.007020
19f-1-07389  2455048.81944310  15.435152   0.006995
19f-1-07389  2455050.74598647  15.420129   0.008067
19f-1-07389  2455050.76015634  15.430760   0.007471
19f-1-07389  2455050.77113623  15.442120   0.007559
19f-1-07389  2455050.78238613  15.478228   0.007291
19f-1-07389  2455050.80177594  15.746155   0.008030
19f-1-07389  2455050.81267584  15.566917   0.007026
19f-1-07389  2455050.82615571  15.443886   0.006478
19f-1-07389  2455050.83709561  15.448901   0.006407
19f-1-07389  2455050.91162489  15.442183   0.006392
19f-1-07389  2455050.92613475  15.631392   0.007243
19f-1-07389  2455050.93710464  15.804482   0.007814
19f-1-07389  2455050.94806454  15.567793   0.006753
19f-1-07389  2455051.85409541  15.454984   0.006138
19f-1-07389  2455051.86531529  15.518208   0.006275
19f-1-07389  2455051.87637517  15.729696   0.007074
19f-1-07389  2455051.88764506  15.659493   0.006854
19f-1-07389  2455057.75659814  15.433161   0.007888
19f-1-07389  2455057.82487707  15.650077   0.007531
19f-1-07389  2455057.83620689  15.462672   0.006471
19f-1-07389  2455057.85175664  15.444530   0.006385
19f-1-07389  2455057.86348646  15.441847   0.006351
19f-1-07389  2455058.76508187  15.768902   0.009513
19f-1-07389  2455058.77804166  15.496461   0.007148
19f-1-07389  2455058.78931147  15.444258   0.006925
19f-1-07389  2455058.80120128  15.437908   0.006871
19f-1-07389  2455059.75258509  15.439529   0.007644
19f-1-07389  2455059.76352490  15.429756   0.006949
19f-1-07389  2455059.77440471  15.425594   0.006952
19f-1-07389  2455059.78699449  15.440529   0.006821
19f-1-07389  2455059.81682396  15.454666   0.006786
19f-1-07389  2455059.82838376  15.564238   0.007103
19f-1-07389  2455059.84126354  15.812883   0.008034
19f-1-07389  2455059.85214335  15.607928   0.007055
19f-1-07389  2455060.75015727  15.432129   0.007217
19f-1-07389  2455060.76107707  15.446043   0.007273
19f-1-07389  2455060.77359684  15.564005   0.007560
19f-1-07389  2455060.78540662  15.754140   0.008705
19f-1-07389  2455061.76447826  15.443076   0.009465
19f-1-07389  2455061.77671803  15.435613   0.007003
19f-1-07389  2455061.78973778  15.434886   0.007161
19f-1-07389  2455061.80063757  15.420694   0.006382
19f-1-07389  2455061.81389731  15.436161   0.006267
19f-1-07389  2455061.82482710  15.437467   0.006276
19f-1-07389  2455061.83773685  15.454787   0.006364
19f-1-07389  2455061.84857665  15.484644   0.006382
19f-1-07389  2455064.88261431  15.434978   0.008638
19f-1-07389  2455064.89353407  15.445770   0.007496
19f-1-07389  2455064.90455383  15.429287   0.007515
19f-1-07389  2455064.91548359  15.434511   0.006425
19f-1-07389  2455066.73824235  15.505610   0.007378
19f-1-07389  2455066.74918209  15.447088   0.006783
19f-1-07389  2455066.76480172  15.446647   0.006415
19f-1-07389  2455066.77584147  15.439968   0.006291
19f-1-07389  2455068.72974412  15.489248   0.008091
19f-1-07389  2455068.74086385  15.728329   0.009150
19f-1-07389  2455068.75418351  15.693061   0.008446
19f-1-07389  2455068.76862315  15.442248   0.007772
19f-1-07389  2455069.72757874  15.446347   0.008093
19f-1-07389  2455069.73853846  15.438512   0.007410
19f-1-07389  2455069.75175812  15.430302   0.007110
19f-1-07389  2455069.76339782  15.442582   0.007025
19f-1-07389  2455070.73025243  15.424984   0.007530
19f-1-07389  2455070.74131213  15.445233   0.006946
19f-1-07389  2455070.75596174  15.511232   0.006922
19f-1-07389  2455070.76802142  15.734518   0.007623
19f-1-07389  2455071.72890541  15.550684   0.008474
19f-1-07389  2455071.73990511  15.445243   0.007274
19f-1-07389  2455071.75509470  15.438402   0.006912
19f-1-07389  2455071.76636439  15.434920   0.006699
19f-1-07389  2455073.74909837  15.607615   0.008844
19f-1-07389  2455073.76069803  15.454439   0.007829
19f-1-07389  2455073.77679756  15.450067   0.006736
19f-1-07389  2455073.78845722  15.447797   0.006797
19f-1-07389  2455073.80245682  15.437061   0.007294
19f-1-07389  2455073.81341650  15.429491   0.006558
19f-1-07389  2455073.82615613  15.439197   0.006821
19f-1-07389  2455073.83876576  15.447754   0.006919
19f-1-07389  2455074.73435939  15.423406   0.007670
19f-1-07389  2455074.74528907  15.431442   0.007200
19f-1-07389  2455074.75783869  15.419374   0.006894
19f-1-07389  2455074.77435820  15.437134   0.006645
19f-1-07389  2455075.73667915  15.453253   0.007543
19f-1-07389  2455075.74760882  15.507293   0.007517
19f-1-07389  2455075.76022843  15.789670   0.008773
19f-1-07389  2455075.77115810  15.693942   0.008185
19f-1-07389  2455075.78425770  15.446552   0.006891
19f-1-07389  2455075.79681731  15.442544   0.006825
19f-1-07389  2455075.80974692  15.439056   0.006506
19f-1-07389  2455075.82066658  15.419169   0.006365
19f-1-07389  2455077.72576689  15.414509   0.007859
19f-1-07389  2455077.73773651  15.426105   0.007571
19f-1-07389  2455077.75024610  15.443637   0.007299
19f-1-07389  2455077.76168574  15.437536   0.007012
19f-1-07389  2455078.72866438  15.763020   0.010027
19f-1-07389  2455078.74043399  15.662142   0.008398
19f-1-07389  2455078.75350357  15.453141   0.006937
19f-1-07389  2455078.76443321  15.448006   0.006665
19f-1-07389  2455079.74579066  15.446118   0.007020
19f-1-07389  2455079.75672029  15.439131   0.006761
19f-1-07389  2455079.76975985  15.442199   0.006572
19f-1-07389  2455079.78082948  15.451103   0.006553
19f-1-07389  2455080.75392649  15.748103   0.007916
19f-1-07389  2455080.76484612  15.625106   0.007220
19f-1-07389  2455080.77886564  15.454568   0.006417
19f-1-07389  2455080.78998526  15.450869   0.006324
19f-1-07389  2455081.73117268  15.449864   0.010112
19f-1-07389  2455081.74225229  15.428885   0.010197
19f-1-07389  2455081.76282157  15.435663   0.009515
19f-1-07389  2455081.77377119  15.431485   0.014149
19f-1-07389  2455081.78780070  15.423173   0.010113
19f-1-07389  2455081.79883031  15.431579   0.010114
19f-1-07389  2455081.81185986  15.444889   0.006851
19f-1-07389  2455081.82280947  15.546030   0.007565
19f-1-07389  2455081.83650899  15.745189   0.011570
19f-1-07389  2455081.84745861  15.555864   0.014302
19f-1-07389  2455081.85840823  15.463872   0.011554
19f-1-07389  2455081.87456766  15.442557   0.012385
19f-1-07389  2455081.88858717  15.451328   0.017935
19f-1-07389  2455081.91071639  15.434339   0.007702
19f-1-07389  2455081.93054570  15.463836   0.006918
19f-1-07389  2455082.78335552  15.792800   0.007737
19f-1-07389  2455082.79429513  15.536330   0.006533
19f-1-07389  2455082.80526474  15.456656   0.006257
19f-1-07389  2455082.81812428  15.435113   0.006312
19f-1-07389  2455083.77888965  15.430331   0.006246
19f-1-07389  2455083.79177918  15.431312   0.006316
19f-1-07389  2455083.80269878  15.439280   0.006281
19f-1-07389  2455105.84621822  15.662071   0.009433
19f-1-07389  2455105.85714769  15.747556   0.009147
19f-1-07389  2455105.86816715  15.519274   0.007418
19f-1-07389  2455105.87912662  15.450856   0.007151
19f-1-07389  2455106.76523318  15.455118   0.009488
19f-1-07389  2455106.77690260  15.456274   0.009992
19f-1-07389  2455106.81923052  15.456726   0.009088
19f-1-07389  2455106.83017998  15.439812   0.008908
19f-1-07389  2455106.84675917  15.441818   0.009930
19f-1-07389  2455106.85832860  15.439983   0.008194
19f-1-07389  2455106.87510777  15.431821   0.011224
19f-1-07389  2455106.88682719  15.447164   0.010207
19f-1-07389  2455109.74034507  15.457534   0.008250
19f-1-07389  2455109.77852315  15.588123   0.009728
19f-1-07389  2455109.78959259  15.454040   0.008712
19f-1-07389  2455109.80053204  15.449573   0.008161
19f-1-07389  2455109.81146149  15.434945   0.007699
19f-1-07389  2455109.82310090  15.432659   0.007162
19f-1-07389  2455109.83409035  15.432612   0.006949
19f-1-07389  2455109.84969956  15.436416   0.007366
19f-1-07389  2455119.69981785  15.441393   0.008724
19f-1-07389  2455119.71179722  15.450512   0.007422
19f-1-07389  2455119.72589646  15.444626   0.007368
19f-1-07389  2455119.73702587  15.526063   0.007268
19f-1-07389  2455124.74953636  15.708261   0.008096
19f-1-07389  2455124.76046577  15.498661   0.007163
19f-1-07389  2455124.77545495  15.448490   0.006694
19f-1-07389  2455124.78638436  15.442234   0.006711
19f-1-07389  2455126.70258032  15.433599   0.008953
19f-1-07389  2455126.71548961  15.450930   0.011478
19f-1-07389  2455126.72928886  15.449705   0.007263
19f-1-07389  2455126.74024827  15.459068   0.007239
19f-1-07389  2455127.70115594  15.596846   0.020546
19f-1-07389  2455127.71240533  15.772224   0.023795
19f-1-07389  2455127.72566461  15.539015   0.012693
19f-1-07389  2455127.73665401  15.460735   0.016690
19f-1-07389  2455127.75169319  15.442179   0.009270
19f-1-07389  2455127.76265259  15.440591   0.007864
19f-1-07389  2455127.77522191  15.440415   0.007610
19f-1-07389  2455127.78622131  15.440551   0.006988
19f-1-07389  2455128.70263133  15.424120   0.009096
19f-1-07389  2455128.71359073  15.435799   0.008620
19f-1-07389  2455128.72856991  15.426756   0.008002
19f-1-07389  2455128.73969931  15.432096   0.007551
19f-1-07389  2455129.73930473  15.785698   0.008738
19f-1-07389  2455129.75029413  15.560549   0.007314
19f-1-07389  2455129.76126353  15.459408   0.006764
19f-1-07389  2455129.77268290  15.447305   0.006660
19f-1-07389  2455130.72672076  15.446732   0.008014
19f-1-07389  2455130.73770016  15.446293   0.007754
19f-1-07389  2455130.75402927  15.430018   0.007439
19f-1-07389  2455130.76574863  15.435911   0.007330
19f-1-07389  2455131.69326791  15.425083   0.007896
19f-1-07389  2455131.70424731  15.435406   0.007433
19f-1-07389  2455131.71695661  15.433848   0.007199
19f-1-07389  2455131.72793601  15.442618   0.007046
19f-1-07389  2455132.68902344  15.489849   0.008830
19f-1-07389  2455132.70543255  15.821438   0.009760
19f-1-07389  2455132.71836184  15.558252   0.007734
19f-1-07389  2455132.73347101  15.451633   0.007028
19f-1-07389  2455133.69654834  15.454133   0.008538
19f-1-07389  2455133.70778772  15.433315   0.007829
19f-1-07389  2455133.72065702  15.444304   0.007186
19f-1-07389  2455133.73163642  15.451850   0.007088
19f-1-07389  2455134.70186336  15.459938   0.007807
19f-1-07389  2455134.71325274  15.494113   0.007417
19f-1-07389  2455134.72624203  15.734185   0.008259
19f-1-07389  2455134.74138120  15.584663   0.007270
19f-1-07389  2455135.69794893  15.455085   0.007758
19f-1-07389  2455135.71279812  15.436721   0.007037
19f-1-07389  2455135.72534743  15.438703   0.006745
19f-1-07389  2455135.73706679  15.432431   0.006529
19f-1-07389  2455135.75041606  15.432670   0.006447
19f-1-07389  2455135.76136547  15.436090   0.006393
19f-1-07389  2455135.77243486  15.444804   0.006391
19f-1-07389  2455135.78521416  15.445107   0.006487
19f-1-07389  2455136.71249354  15.442863   0.010803
19f-1-07389  2455136.72564282  15.461064   0.007535
19f-1-07389  2455136.73715219  15.505000   0.007514
19f-1-07389  2455137.70021967  15.740722   0.009563
19f-1-07389  2455137.71128907  15.550573   0.007776
19f-1-07389  2455137.73078800  15.446037   0.006924
19f-1-07389  2455137.74223738  15.441262   0.006884
19f-1-07389  2455138.69693539  15.434317   0.007640
19f-1-07389  2455138.70800479  15.431337   0.007050
19f-1-07389  2455138.72658378  15.428500   0.006743
19f-1-07389  2455138.74185295  15.449496   0.006898
19f-1-07389  2455143.69894472  15.437894   0.009651
19f-1-07389  2455143.71072409  15.465669   0.011435
19f-1-07389  2455143.72404337  15.449095   0.009847
19f-1-07389  2455143.73503278  15.450817   0.008905
19f-1-07389  2455144.71443023  15.773438   0.010778
19f-1-07389  2455144.72548964  15.603722   0.011060
19f-1-07389  2455151.69907165  15.455898   0.007756
19f-1-07389  2455151.71080104  15.458040   0.007257
19f-1-07389  2455151.72499030  15.689322   0.008012
19f-1-07389  2455151.73686969  15.703893   0.008091
19f-1-07389  2455159.68553892  15.712585   0.010594
19f-1-07389  2455159.69672837  15.761003   0.010054
19f-1-07389  2455159.71277759  15.455490   0.007763
19f-1-07389  2455159.72376705  15.440836   0.007462

19f-4-05194  2454317.80682988  16.103935   0.014407
19f-4-05194  2454317.81890979  16.138721   0.014278
19f-4-05194  2454317.82998971  16.005669   0.012471
19f-4-05194  2454317.84147963  15.903914   0.011779
19f-4-05194  2454317.85579953  15.869395   0.011728
19f-4-05194  2454317.86689945  15.892856   0.011448
19f-4-05194  2454317.87864937  15.888080   0.011034
19f-4-05194  2454317.88974929  15.876254   0.011408
19f-4-05194  2454319.88015325  16.382961   0.016048
19f-4-05194  2454319.89125315  16.175472   0.013797
19f-4-05194  2454319.90252305  15.944104   0.011432
19f-4-05194  2454319.91361295  15.908738   0.011543
19f-4-05194  2454319.92596284  15.891156   0.011097
19f-4-05194  2454319.93706274  15.897513   0.011189
19f-4-05194  2454319.94816264  15.887891   0.011149
19f-4-05194  2454319.95927254  15.888196   0.011676
19f-4-05194  2454320.73811525  15.966743   0.016583
19f-4-05194  2454320.74920514  16.068298   0.016399
19f-4-05194  2454320.76028503  16.149979   0.015946
19f-4-05194  2454320.77141492  16.068501   0.014193
19f-4-05194  2454320.78686477  15.943120   0.012057
19f-4-05194  2454320.79794466  15.889567   0.011302
19f-4-05194  2454320.80903456  15.900878   0.010979
19f-4-05194  2454321.74352504  15.901830   0.015767
19f-4-05194  2454321.76806478  15.866174   0.012458
19f-4-05194  2454321.77912466  15.871867   0.012280
19f-4-05194  2454321.79521449  15.928803   0.012358
19f-4-05194  2454321.80708437  15.879277   0.010930
19f-4-05194  2454321.81852424  15.859498   0.010631
19f-4-05194  2454321.83153410  15.866969   0.010487
19f-4-05194  2454323.74297209  15.914887   0.016067
19f-4-05194  2454323.75454194  15.877706   0.013429
19f-4-05194  2454323.76606180  15.878787   0.012750
19f-4-05194  2454323.77783165  15.885821   0.012516
19f-4-05194  2454323.78894152  15.902925   0.011572
19f-4-05194  2454323.80005138  15.889613   0.010958
19f-4-05194  2454323.81131124  15.892446   0.010881
19f-4-05194  2454323.82358109  15.875312   0.010735
19f-4-05194  2454324.81141837  15.849078   0.011732
19f-4-05194  2454324.82266822  15.893188   0.011629
19f-4-05194  2454324.83375808  15.878255   0.012038
19f-4-05194  2454324.84482793  15.889810   0.011325
19f-4-05194  2454324.85819775  15.911576   0.011338
19f-4-05194  2454324.86957760  16.024929   0.012341
19f-4-05194  2454324.88068745  16.127682   0.013837
19f-4-05194  2454324.90990706  15.927985   0.012148
19f-4-05194  2454325.74238561  15.948144   0.014873
19f-4-05194  2454325.75350545  16.135784   0.016226
19f-4-05194  2454325.76462529  16.348381   0.017578
19f-4-05194  2454325.77577514  16.403446   0.018299
19f-4-05194  2454330.82348268  15.874906   0.012780
19f-4-05194  2454331.83319357  15.862166   0.013949
19f-4-05194  2454331.84432335  15.884818   0.014000
19f-4-05194  2454331.85543314  15.873197   0.013528
19f-4-05194  2454331.86695291  15.852550   0.013849
19f-4-05194  2454332.78431477  15.887563   0.012250
19f-4-05194  2454332.80342439  15.881555   0.011741
19f-4-05194  2454332.81449417  15.924556   0.012589
19f-4-05194  2454332.82600393  16.084877   0.013851
19f-4-05194  2454332.85291339  16.330982   0.019067
19f-4-05194  2454332.86505314  16.092770   0.013837
19f-4-05194  2454332.87614292  15.882962   0.010512
19f-4-05194  2454332.88767269  15.914184   0.012154
19f-4-05194  2454332.92378195  15.869105   0.011471
19f-4-05194  2454332.93492173  15.893420   0.011977
19f-4-05194  2454332.94652149  15.855073   0.012800
19f-4-05194  2454332.95765127  15.880282   0.013157
19f-4-05194  2454334.73102395  15.861423   0.017456
19f-4-05194  2454334.74208371  15.860799   0.016624
19f-4-05194  2454334.75555342  15.887233   0.014624
19f-4-05194  2454334.76664318  15.882970   0.013603
19f-4-05194  2454334.82212196  15.893504   0.011583
19f-4-05194  2454334.83422170  15.884274   0.010913
19f-4-05194  2454334.84540146  15.868369   0.010911
19f-4-05194  2454334.85658121  15.895490   0.010638
19f-4-05194  2454334.86962093  15.876109   0.010710
19f-4-05194  2454335.73522167  15.931220   0.015915
19f-4-05194  2454335.74764139  15.903937   0.015403
19f-4-05194  2454335.75874113  15.911342   0.013552
19f-4-05194  2454335.76982088  16.001610   0.013621
19f-4-05194  2454336.75900810  15.886720   0.014309
19f-4-05194  2454336.77006784  15.876531   0.014063
19f-4-05194  2454336.78112758  15.864308   0.013370
19f-4-05194  2454336.79226732  15.866612   0.012724
19f-4-05194  2454336.86964550  15.886821   0.012029
19f-4-05194  2454336.88071524  15.917800   0.012733
19f-4-05194  2454336.89180498  15.914989   0.011892
19f-4-05194  2454336.90290472  15.929143   0.011892
19f-4-05194  2454338.76870936  15.935611   0.013429
19f-4-05194  2454338.77983908  15.905234   0.011629
19f-4-05194  2454338.79088880  15.908412   0.011239
19f-4-05194  2454338.80412847  15.903031   0.011107
19f-4-05194  2454339.73633474  15.905360   0.015553
19f-4-05194  2454339.74741446  15.863940   0.013867
19f-4-05194  2454339.75854417  15.822371   0.013726
19f-4-05194  2454339.76961388  15.809321   0.012926
19f-4-05194  2454339.91355015  16.338799   0.015238
19f-4-05194  2454339.92470986  16.361965   0.015133
19f-4-05194  2454339.93581957  16.173553   0.013211
19f-4-05194  2454339.94731928  15.968087   0.011413
19f-4-05194  2454340.74310834  15.882615   0.013365
19f-4-05194  2454340.75418805  15.895923   0.012861
19f-4-05194  2454340.76520775  15.892667   0.012698
19f-4-05194  2454340.77631746  15.892116   0.012344
19f-4-05194  2454356.73689709  16.017200   0.024711
19f-4-05194  2454356.74799667  15.887687   0.013457
19f-4-05194  2454356.75910624  15.865380   0.013586
19f-4-05194  2454356.77016582  15.859902   0.013985
19f-4-05194  2454356.78531524  15.898797   0.012160
19f-4-05194  2454356.79640482  15.867261   0.011383
19f-4-05194  2454356.80750439  15.872285   0.011269
19f-4-05194  2454356.81862397  15.871276   0.011662
19f-4-05194  2454359.75593883  15.889674   0.013917
19f-4-05194  2454359.76702839  15.884694   0.012814
19f-4-05194  2454359.77821794  15.866897   0.012482
19f-4-05194  2454359.78931749  15.857869   0.013375
19f-4-05194  2454359.81063664  15.872777   0.012473
19f-4-05194  2454359.82174619  15.858796   0.014140
19f-4-05194  2454359.83287574  15.902455   0.017745
19f-4-05194  2454359.84398530  15.815988   0.023514
19f-4-05194  2454361.73074843  16.422123   0.024572
19f-4-05194  2454361.74190797  16.303947   0.023152
19f-4-05194  2454361.75297751  16.088531   0.017196
19f-4-05194  2454361.76406705  15.926785   0.013729
19f-4-05194  2454362.72979687  15.860246   0.014820
19f-4-05194  2454362.74086640  15.849378   0.013893
19f-4-05194  2454362.75195594  15.868886   0.013368
19f-4-05194  2454362.76302547  15.870101   0.012656
19f-4-05194  2454362.78412459  15.891725   0.011590
19f-4-05194  2454362.79521412  15.858785   0.010610
19f-4-05194  2454362.80629366  15.879725   0.011220
19f-4-05194  2454362.81738319  15.901174   0.011081
19f-4-05194  2454363.73764436  15.888576   0.014886
19f-4-05194  2454363.74875388  15.867673   0.012998
19f-4-05194  2454363.76013340  15.866332   0.012864
19f-4-05194  2454363.77124293  15.933002   0.012881
19f-4-05194  2454365.77625663  15.916459   0.036359
19f-4-05194  2454367.74552975  15.845477   0.013000
19f-4-05194  2454367.75688925  15.872872   0.012645
19f-4-05194  2454367.76814875  15.854901   0.012150
19f-4-05194  2454367.77941824  15.870261   0.012568
19f-4-05194  2454367.80190724  15.863864   0.012076
19f-4-05194  2454367.81316674  15.865848   0.012703
19f-4-05194  2454367.82438623  15.866134   0.012497
19f-4-05194  2454367.83665569  15.870524   0.011924
19f-4-05194  2454368.75651438  15.889264   0.013453
19f-4-05194  2454368.76772387  15.910504   0.013036
19f-4-05194  2454368.77894336  15.943458   0.013141
19f-4-05194  2454368.79015286  16.132725   0.015080
19f-4-05194  2454368.81008196  16.350002   0.016930
19f-4-05194  2454368.82132145  16.162724   0.014468
19f-4-05194  2454368.83254094  15.965587   0.012502
19f-4-05194  2454368.84382043  15.884227   0.012076
19f-4-05194  2454374.74655541  15.897893   0.014904
19f-4-05194  2454374.75776487  15.893800   0.016263
19f-4-05194  2454374.76973429  15.913579   0.015908
19f-4-05194  2454374.78181372  15.886788   0.013259
19f-4-05194  2454374.80386266  15.860467   0.011701
19f-4-05194  2454374.81509212  15.882375   0.011970
19f-4-05194  2454374.82640158  15.846892   0.011567
19f-4-05194  2454374.83778103  15.877339   0.012805
19f-4-05194  2454374.85773007  15.861856   0.011587
19f-4-05194  2454374.86900953  15.859830   0.013159
19f-4-05194  2454374.88026899  15.846953   0.011855
19f-4-05194  2454374.89181844  15.852305   0.013257
19f-4-05194  2454375.72388836  15.887057   0.017101
19f-4-05194  2454375.73500782  15.875485   0.016633
19f-4-05194  2454375.74616728  15.890754   0.015552
19f-4-05194  2454375.75756673  15.904019   0.014933
19f-4-05194  2454375.77873571  15.896462   0.016903
19f-4-05194  2454376.74553875  15.971238   0.015048
19f-4-05194  2454376.75685820  16.107109   0.016517
19f-4-05194  2454376.76794766  16.111847   0.016233
19f-4-05194  2454376.77976708  16.048229   0.015440
19f-4-05194  2454377.72553077  15.867675   0.015186
19f-4-05194  2454377.73661023  15.896337   0.015966
19f-4-05194  2454377.75004957  15.847121   0.014635
19f-4-05194  2454377.76111902  15.841992   0.014500
19f-4-05194  2454380.74317074  15.854152   0.013153
19f-4-05194  2454380.75424019  15.872197   0.013901
19f-4-05194  2454380.76825948  15.866048   0.014143
19f-4-05194  2454380.77944892  15.886067   0.013693
19f-4-05194  2454383.81088500  15.928798   0.021216
19f-4-05194  2454383.82200443  15.965522   0.014919
19f-4-05194  2454383.83311386  16.153740   0.034821
19f-4-05194  2454383.84423329  16.098915   0.018998
19f-4-05194  2454384.79305452  15.893857   0.019029
19f-4-05194  2454384.80417395  15.881085   0.013677
19f-4-05194  2454384.81578335  15.870915   0.014009
19f-4-05194  2454384.82712276  15.876243   0.014250
19f-4-05194  2454386.76684227  15.977071   0.014150
19f-4-05194  2454386.77806168  16.072826   0.015088
19f-4-05194  2454386.78938109  16.144199   0.016040
19f-4-05194  2454386.80062051  16.032776   0.014441
19f-4-05194  2454387.72997201  15.878825   0.013468
19f-4-05194  2454387.74117142  15.869025   0.012960
19f-4-05194  2454387.75239083  15.883447   0.012542
19f-4-05194  2454387.76359025  15.892224   0.012740
19f-4-05194  2454387.78414917  15.859630   0.011780
19f-4-05194  2454387.79545858  15.870765   0.011932
19f-4-05194  2454387.80667799  15.845286   0.012139
19f-4-05194  2454387.81798740  15.857015   0.012157
19f-4-05194  2454389.72448724  16.106110   0.017422
19f-4-05194  2454389.73586664  16.130318   0.017203
19f-4-05194  2454389.74722604  16.038422   0.014788
19f-4-05194  2454389.75859544  15.954864   0.018623
19f-4-05194  2454389.78043429  15.871375   0.017333
19f-4-05194  2454389.79185369  15.861421   0.018014
19f-4-05194  2454389.80308310  15.875163   0.015267
19f-4-05194  2454389.81432250  15.878295   0.017857
19f-4-05194  2454390.72288449  15.855241   0.016491
19f-4-05194  2454390.73939362  15.852021   0.014959
19f-4-05194  2454390.75063302  15.848233   0.013930
19f-4-05194  2454390.76202242  15.869657   0.013995
19f-4-05194  2454393.79621100  15.897706   0.016003
19f-4-05194  2454393.80745040  15.870172   0.016627
19f-4-05194  2454393.81867980  15.883967   0.016978
19f-4-05194  2454393.83042917  15.896140   0.028454
19f-4-05194  2454395.78403454  15.888593   0.013585
19f-4-05194  2454395.79525394  15.884540   0.014089
19f-4-05194  2454395.80644334  15.879069   0.013686
19f-4-05194  2454395.81854269  15.892341   0.013426
19f-4-05194  2454397.72252032  15.927676   0.013326
19f-4-05194  2454397.73374972  15.911151   0.012793
19f-4-05194  2454397.74497911  15.889436   0.012027
19f-4-05194  2454397.75638850  15.899425   0.011765
19f-4-05194  2454398.74133543  15.878932   0.015104
19f-4-05194  2454398.75303479  15.864430   0.015118
19f-4-05194  2454398.76489416  15.879355   0.016519
19f-4-05194  2454398.77681351  15.902944   0.015295
19f-4-05194  2454398.80135219  15.891456   0.015238
19f-4-05194  2454398.81298156  15.931111   0.015611
19f-4-05194  2454398.82453094  15.901298   0.017251
19f-4-05194  2454399.71234305  15.879802   0.016339
19f-4-05194  2454399.72365244  15.892049   0.015055
19f-4-05194  2454399.73487183  15.979630   0.015072
19f-4-05194  2454399.74609123  16.049324   0.015975
19f-4-05194  2454400.72799821  15.878963   0.014966
19f-4-05194  2454400.73929760  15.868674   0.013564
19f-4-05194  2454400.75054700  15.865882   0.013145
19f-4-05194  2454400.76177639  15.858718   0.013181
19f-4-05194  2454401.71386496  15.871009   0.015554
19f-4-05194  2454401.72509435  15.907514   0.016102
19f-4-05194  2454401.75246287  15.912436   0.015315
19f-4-05194  2454401.76367227  15.913835   0.014166
19f-4-05194  2454402.71187103  16.126221   0.021411
19f-4-05194  2454402.72311042  16.021111   0.015646
19f-4-05194  2454402.73430982  15.869445   0.012936
19f-4-05194  2454402.74553921  15.864007   0.013394
19f-4-05194  2454403.71646675  15.891854   0.015516
19f-4-05194  2454403.72776614  15.870069   0.014920
19f-4-05194  2454403.73897553  15.872710   0.014077
19f-4-05194  2454403.75067490  15.841273   0.014180
19f-4-05194  2454406.71742474  15.853030   0.015204
19f-4-05194  2454406.72864413  15.876380   0.015009
19f-4-05194  2454429.71328565  15.866212   0.015334
19f-4-05194  2454429.72539507  15.879529   0.015163
19f-4-05194  2454429.73661453  15.869191   0.014610
19f-4-05194  2454429.74841397  15.864820   0.014777
19f-4-05194  2454629.00806538  15.915257   0.011281
19f-4-05194  2454629.02266592  15.929065   0.011165
19f-4-05194  2454629.03653644  15.923718   0.011334
19f-4-05194  2454629.04783686  15.927667   0.011132
19f-4-05194  2454629.06008731  15.994918   0.011763
19f-4-05194  2454629.07152774  16.084549   0.012847
19f-4-05194  2454629.08606828  16.170212   0.013467
19f-4-05194  2454629.09773871  16.094261   0.012828
19f-4-05194  2454629.99441174  15.969169   0.013870
19f-4-05194  2454630.00605217  15.880401   0.013023
19f-4-05194  2454630.01726258  15.904578   0.012596
19f-4-05194  2454630.02875300  15.922870   0.013829
19f-4-05194  2454630.04098344  15.912885   0.012002
19f-4-05194  2454630.05224386  15.899835   0.011530
19f-4-05194  2454630.06373428  15.915425   0.011454
19f-4-05194  2454630.07506469  15.909286   0.012099
19f-4-05194  2454630.97614731  15.874450   0.011424
19f-4-05194  2454630.98736771  15.887801   0.011771
19f-4-05194  2454630.99855811  15.877461   0.011473
19f-4-05194  2454631.00996852  15.890977   0.011901
19f-4-05194  2454631.02328900  15.867896   0.011316
19f-4-05194  2454631.03461940  15.872548   0.011635
19f-4-05194  2454631.04591981  15.869706   0.011055
19f-4-05194  2454631.05712021  15.865985   0.010804
19f-4-05194  2454631.06947065  15.865504   0.011003
19f-4-05194  2454631.08080106  15.877305   0.010961
19f-4-05194  2454631.09201146  15.884583   0.010852
19f-4-05194  2454631.10425190  15.870000   0.010806
19f-4-05194  2454631.98948334  15.918225   0.011727
19f-4-05194  2454632.00068374  15.920320   0.012050
19f-4-05194  2454632.01204414  16.007988   0.012403
19f-4-05194  2454632.02324453  16.154369   0.014085
19f-4-05194  2454632.03664500  16.161713   0.015248
19f-4-05194  2454632.04788540  16.057312   0.014911
19f-4-05194  2454632.05906579  15.952600   0.013029
19f-4-05194  2454632.07038619  15.924045   0.012023
19f-4-05194  2454632.99584845  15.911355   0.013999
19f-4-05194  2454633.00707884  15.929349   0.014896
19f-4-05194  2454633.01828923  15.896043   0.014495
19f-4-05194  2454633.02955962  15.881804   0.013986
19f-4-05194  2454633.04166003  15.880235   0.015517
19f-4-05194  2454633.05305043  15.904639   0.014567
19f-4-05194  2454633.06433082  15.903462   0.021895
19f-4-05194  2454633.07586121  15.925492   0.015420
19f-4-05194  2454634.00508297  15.885949   0.010228
19f-4-05194  2454634.01671336  15.885833   0.010274
19f-4-05194  2454634.02869377  15.874080   0.010318
19f-4-05194  2454634.04032416  15.871137   0.010368
19f-4-05194  2454634.05258458  15.885045   0.010561
19f-4-05194  2454634.06381496  15.898015   0.010637
19f-4-05194  2454634.07566536  16.066509   0.012130
19f-4-05194  2454634.08779577  16.340431   0.015158
19f-4-05194  2454731.72620648  15.906672   0.014264
19f-4-05194  2454731.73746598  15.902244   0.013174
19f-4-05194  2454731.74923547  15.871160   0.012034
19f-4-05194  2454731.76266488  15.884133   0.011668
19f-4-05194  2454732.72294241  15.922498   0.014652
19f-4-05194  2454732.73388192  15.953280   0.013799
19f-4-05194  2454732.74883126  15.938615   0.012115
19f-4-05194  2454732.75976077  15.941955   0.011917
19f-4-05194  2454734.72657225  15.873830   0.014090
19f-4-05194  2454734.73779174  15.858764   0.012812
19f-4-05194  2454734.74899123  15.893266   0.012354
19f-4-05194  2454734.76023072  15.882895   0.011385
19f-4-05194  2454739.81735436  15.932309   0.011143
19f-4-05194  2454739.82866382  15.929307   0.010782
19f-4-05194  2454739.84010327  15.935185   0.011075
19f-4-05194  2454739.85168272  15.916682   0.010967
19f-4-05194  2454740.73416028  15.865888   0.013173
19f-4-05194  2454740.74530974  15.893315   0.012653
19f-4-05194  2454740.76145896  15.897649   0.012219
19f-4-05194  2454740.77308840  15.962733   0.012771
19f-4-05194  2454744.71415498  15.891557   0.012241
19f-4-05194  2454744.72531442  15.900584   0.011387
19f-4-05194  2454744.73982370  15.910234   0.010703
19f-4-05194  2454744.75069316  15.914712   0.010585
19f-4-05194  2454745.73431397  15.942061   0.013444
19f-4-05194  2454745.74555340  15.938298   0.012642
19f-4-05194  2454745.76005268  15.894685   0.011957
19f-4-05194  2454745.77138211  15.924226   0.011671
19f-4-05194  2454746.71457462  16.104534   0.018228
19f-4-05194  2454746.72754396  15.893603   0.013871
19f-4-05194  2454746.73895339  15.921433   0.013516
19f-4-05194  2454747.69597489  15.885171   0.021406
19f-4-05194  2454747.70711433  15.897452   0.019332
19f-4-05194  2454747.72283353  15.908561   0.017373
19f-4-05194  2454747.73436294  15.893054   0.015762
19f-4-05194  2454748.69791382  15.924245   0.019471
19f-4-05194  2454748.70903325  15.920016   0.017839
19f-4-05194  2454748.72402249  15.936067   0.014960
19f-4-05194  2454748.73522191  16.001518   0.015628
19f-4-05194  2454749.72339124  15.921578   0.015494
19f-4-05194  2454749.73491065  15.956265   0.031922
19f-4-05194  2454749.74615007  15.944720   0.034640
19f-4-05194  2454749.75940939  15.952647   0.017885
19f-4-05194  2454751.73216739  15.938869   0.015413
19f-4-05194  2454751.74328682  15.929589   0.018220
19f-4-05194  2454751.75686611  15.878169   0.017689
19f-4-05194  2454751.76802553  15.906335   0.014932
19f-4-05194  2454752.73427520  15.955508   0.016828
19f-4-05194  2454752.74559461  15.941669   0.014900
19f-4-05194  2454752.75834395  15.923924   0.015102
19f-4-05194  2454752.76956336  15.947215   0.013213
19f-4-05194  2454752.78321265  15.952510   0.012855
19f-4-05194  2454752.79444206  15.942708   0.012627
19f-4-05194  2454752.80556148  15.957377   0.012708
19f-4-05194  2454752.83659986  15.929219   0.013521
19f-4-05194  2454753.70685432  15.916566   0.018504
19f-4-05194  2454753.71797374  15.891400   0.015161
19f-4-05194  2454753.72905316  15.902097   0.014595
19f-4-05194  2454753.74486233  15.975827   0.013992
19f-4-05194  2454753.76146146  16.317257   0.017648
19f-4-05194  2454753.77268087  16.407784   0.018557
19f-4-05194  2454753.78394028  16.202686   0.015957
19f-4-05194  2454753.79818953  15.951322   0.013437
19f-4-05194  2454754.76280884  15.885753   0.022982
19f-4-05194  2454754.77420824  15.923123   0.019056
19f-4-05194  2454754.78688757  15.913569   0.018153
19f-4-05194  2454754.79804699  15.869184   0.018076
19f-4-05194  2454755.72131828  15.907123   0.015310
19f-4-05194  2454755.73249769  15.943292   0.020016
19f-4-05194  2454755.74365710  15.981542   0.042215
19f-4-05194  2454755.76135616  15.935956   0.014232
19f-4-05194  2454755.77793529  15.957417   0.014067
19f-4-05194  2454755.78909470  15.930383   0.012385
19f-4-05194  2454755.80028411  15.920327   0.012094
19f-4-05194  2454755.81521332  16.027561   0.026679
19f-4-05194  2454757.69485362  15.899304   0.017432
19f-4-05194  2454757.70603303  15.873317   0.014768
19f-4-05194  2454757.71957231  15.890584   0.013672
19f-4-05194  2454757.73072172  15.889077   0.012726
19f-4-05194  2454757.74580091  15.889581   0.012028
19f-4-05194  2454757.75694032  15.890512   0.011484
19f-4-05194  2454757.77016962  15.896203   0.011642
19f-4-05194  2454757.78130902  15.894528   0.011618
19f-4-05194  2454758.70161998  15.952434   0.016464
19f-4-05194  2454758.71298937  15.946113   0.014808
19f-4-05194  2454758.73049844  15.943215   0.013529
19f-4-05194  2454758.74193783  15.940064   0.021791
19f-4-05194  2454758.74751753  15.932649   0.013930
19f-4-05194  2454758.76091682  16.036938   0.012515
19f-4-05194  2454758.77204622  16.150459   0.013285
19f-4-05194  2454758.78507553  16.142288   0.013346
19f-4-05194  2454758.79619493  16.079170   0.013005
19f-4-05194  2454759.69159708  15.967864   0.018815
19f-4-05194  2454759.70274649  15.935044   0.016019
19f-4-05194  2454759.71760569  15.932967   0.014588
19f-4-05194  2454759.72875509  15.914531   0.013425
19f-4-05194  2454759.74190439  15.946872   0.013244
19f-4-05194  2454759.75304379  15.922299   0.012670
19f-4-05194  2454759.76610309  15.955131   0.012764
19f-4-05194  2454759.77737249  15.948565   0.012642
19f-4-05194  2454760.69037358  15.904508   0.017853
19f-4-05194  2454760.70131299  15.878327   0.015640
19f-4-05194  2454760.71484226  15.884912   0.014658
19f-4-05194  2454760.72584167  15.902175   0.013916
19f-4-05194  2454760.74184082  15.890252   0.013106
19f-4-05194  2454760.77276916  15.886214   0.012163
19f-4-05194  2454760.78373857  15.910331   0.012437
19f-4-05194  2454760.79486797  15.888757   0.012079
19f-4-05194  2454760.80875723  15.922212   0.012658
19f-4-05194  2454761.68684008  15.956630   0.021666
19f-4-05194  2454761.69796948  15.917161   0.018728
19f-4-05194  2454761.71287868  16.046101   0.017324
19f-4-05194  2454761.72385809  16.175392   0.018456
19f-4-05194  2454770.75011072  15.879434   0.012806
19f-4-05194  2454770.76100013  15.890582   0.014517
19f-4-05194  2454770.77358945  15.885449   0.012482
19f-4-05194  2454770.78453886  15.891881   0.012222
19f-4-05194  2454771.68788010  15.904672   0.018151
19f-4-05194  2454771.69872952  15.917893   0.016090
19f-4-05194  2454771.71306874  15.936921   0.015237
19f-4-05194  2454771.72390816  15.967299   0.014270
19f-4-05194  2454771.73673746  16.077385   0.020870
19f-4-05194  2454771.75890627  16.139278   0.015336
19f-4-05194  2454771.76983568  16.023575   0.013847
19f-4-05194  2454771.78603481  15.925202   0.012953
19f-4-05194  2454771.79721420  15.902295   0.012856
19f-4-05194  2454772.68612628  15.920375   0.016964
19f-4-05194  2454772.69706569  15.920278   0.014719
19f-4-05194  2454772.71148491  15.991487   0.013922
19f-4-05194  2454772.72328427  15.944001   0.012950
19f-4-05194  2454772.75081279  15.953153   0.012350
19f-4-05194  2454772.76176220  15.974290   0.012372
19f-4-05194  2454772.77441152  15.953670   0.012391
19f-4-05194  2454772.78528093  15.951993   0.012467
19f-4-05194  2454773.69495197  15.891675   0.017349
19f-4-05194  2454773.70586138  15.889058   0.015879
19f-4-05194  2454773.71834071  15.876151   0.015470
19f-4-05194  2454773.72917013  15.868289   0.015510
19f-4-05194  2454773.75816857  15.894233   0.014446
19f-4-05194  2454773.76919797  15.880328   0.013455
19f-4-05194  2454773.78193729  15.920009   0.013774
19f-4-05194  2454773.79280670  16.061142   0.015534
19f-4-05194  2454774.68593871  16.121105   0.024313
19f-4-05194  2454774.69695812  16.187397   0.025359
19f-4-05194  2454774.70947745  16.146843   0.019418
19f-4-05194  2454774.72028687  15.982661   0.022970
19f-4-05194  2454774.76220462  15.910190   0.030596
19f-4-05194  2454774.77325403  15.904058   0.024375
19f-4-05194  2454776.70289070  15.883206   0.015551
19f-4-05194  2454776.71376012  15.885968   0.014690
19f-4-05194  2454776.72945928  15.888396   0.014082
19f-4-05194  2454776.74043870  16.047146   0.015125
19f-4-05194  2454777.72583614  15.894681   0.011775
19f-4-05194  2454777.73759552  15.901870   0.011435
19f-4-05194  2454777.74850494  15.918052   0.011325
19f-4-05194  2454777.75940436  15.907916   0.011057
19f-4-05194  2454784.68746035  15.938569   0.023520
19f-4-05194  2454784.70604939  16.061008   0.018220
19f-4-05194  2454784.72315850  16.183990   0.016048
19f-4-05194  2454784.73420793  16.117451   0.023258
19f-4-05194  2454905.12578639  15.893991   0.011934
19f-4-05194  2454905.13873691  15.906478   0.010866
19f-4-05194  2454905.14972735  15.895246   0.011645
19f-4-05194  2454905.16065779  15.903773   0.013381
19f-4-05194  2454921.10824721  15.891606   0.012306
19f-4-05194  2454921.11911773  15.919425   0.018232
19f-4-05194  2454921.13144833  15.908273   0.012078
19f-4-05194  2454921.14337890  15.914048   0.013389
19f-4-05194  2454924.05995130  15.903453   0.015047
19f-4-05194  2454924.07083183  15.895663   0.013412
19f-4-05194  2454947.05446774  15.913438   0.012434
19f-4-05194  2454947.06550833  15.909755   0.012063
19f-4-05194  2454947.07640892  15.921441   0.011995
19f-4-05194  2454947.08733950  15.898484   0.011780
19f-4-05194  2454947.10161026  15.927159   0.012204
19f-4-05194  2454947.11252084  16.021175   0.013138
19f-4-05194  2454947.12338142  16.274784   0.016380
19f-4-05194  2454947.13440201  16.415764   0.017936
19f-4-05194  2454948.06013144  15.920114   0.013519
19f-4-05194  2454948.07106202  15.895020   0.013149
19f-4-05194  2454948.08201261  15.898345   0.014112
19f-4-05194  2454948.09287319  15.902198   0.012769
19f-4-05194  2454948.10663392  15.880769   0.012325
19f-4-05194  2454948.11808453  15.889564   0.012038
19f-4-05194  2454948.12895511  15.897077   0.012223
19f-4-05194  2454948.13978569  15.894370   0.012141
19f-4-05194  2454959.05729374  15.929931   0.013303
19f-4-05194  2454959.06837432  15.954673   0.014382
19f-4-05194  2454959.08416514  15.907226   0.013233
19f-4-05194  2454959.09608576  15.950862   0.013856
19f-4-05194  2454960.06054602  15.911801   0.013107
19f-4-05194  2454960.07148659  15.934743   0.012968
19f-4-05194  2454960.08236716  16.014408   0.012632
19f-4-05194  2454960.09323772  16.264931   0.015920
19f-4-05194  2454960.10491833  16.414310   0.018416
19f-4-05194  2454960.11640893  16.273418   0.016773
19f-4-05194  2454960.96475297  15.967130   0.015335
19f-4-05194  2454960.97566353  16.111031   0.033852
19f-4-05194  2454960.98659410  16.158207   0.025325
19f-4-05194  2454961.06644824  15.894244   0.010777
19f-4-05194  2454961.07729880  15.881530   0.013265
19f-4-05194  2454961.08817936  15.905604   0.010976
19f-4-05194  2454961.09938995  15.900346   0.010409
19f-4-05194  2454962.07595043  15.928542   0.011944
19f-4-05194  2454962.08719101  15.904393   0.013124
19f-4-05194  2454962.09971165  15.912459   0.018908
19f-4-05194  2454962.11068222  15.931804   0.015990
19f-4-05194  2454975.00416316  15.912509   0.012401
19f-4-05194  2454975.01499367  15.933097   0.012770
19f-4-05194  2454975.02650422  15.923404   0.011573
19f-4-05194  2454975.03733473  15.929688   0.011198
19f-4-05194  2454986.97997795  15.906058   0.012965
19f-4-05194  2454986.99226846  15.911399   0.013078
19f-4-05194  2454987.00316892  15.869559   0.012589
19f-4-05194  2454987.01416937  15.902404   0.012619
19f-4-05194  2454987.02761993  15.896344   0.012579
19f-4-05194  2454987.03882040  15.885465   0.012751
19f-4-05194  2454987.04970085  15.897267   0.012678
19f-4-05194  2454987.06107132  15.887214   0.011862
19f-4-05194  2454987.07207178  15.900020   0.012467
19f-4-05194  2454987.09485272  15.914676   0.012621
19f-4-05194  2454987.10696323  15.902970   0.012131
19f-4-05194  2454987.11798368  15.915761   0.012542
19f-4-05194  2454988.03952167  15.925838   0.012504
19f-4-05194  2454988.05099214  15.935916   0.012711
19f-4-05194  2454988.06216260  15.928311   0.012208
19f-4-05194  2454988.07310305  15.910697   0.012254
19f-4-05194  2454988.08582357  16.010048   0.013068
19f-4-05194  2454988.09670401  16.104271   0.013179
19f-4-05194  2454988.10777447  16.142590   0.013751
19f-4-05194  2454988.11883492  16.114666   0.013463
19f-4-05194  2454990.07078368  15.917159   0.011812
19f-4-05194  2454990.08172412  15.903209   0.011977
19f-4-05194  2454990.09261455  15.915542   0.012339
19f-4-05194  2454990.10354498  15.918721   0.012094
19f-4-05194  2454991.91088586  15.957152   0.012679
19f-4-05194  2454991.92182628  16.133842   0.014367
19f-4-05194  2454991.93689686  16.436638   0.017920
19f-4-05194  2454991.94791729  16.301346   0.015760
19f-4-05194  2454991.96211784  16.037422   0.012502
19f-4-05194  2454991.97311826  15.918925   0.010941
19f-4-05194  2454991.98429869  15.917062   0.010870
19f-4-05194  2454991.99534912  15.914420   0.011332
19f-4-05194  2454995.95251702  15.900355   0.013601
19f-4-05194  2454995.96341742  15.900674   0.013281
19f-4-05194  2454995.97462782  15.889966   0.013058
19f-4-05194  2454995.98630824  15.910584   0.012493
19f-4-05194  2454995.99953872  15.904994   0.012167
19f-4-05194  2454996.01114914  15.921306   0.012527
19f-4-05194  2454996.02200953  15.907565   0.013035
19f-4-05194  2454996.03328994  15.912421   0.013267
19f-4-05194  2454996.04663042  16.093628   0.015059
19f-4-05194  2454996.05759081  16.327812   0.020260
19f-4-05194  2454996.06856121  16.380619   0.020521
19f-4-05194  2454996.07954160  16.209141   0.016425
19f-4-05194  2454998.08166241  15.927011   0.011384
19f-4-05194  2454998.09259279  15.901364   0.011495
19f-4-05194  2454998.10394318  15.963529   0.011977
19f-4-05194  2454998.11506357  16.078438   0.012801
19f-4-05194  2454998.98725355  15.981576   0.012202
19f-4-05194  2454998.99817392  16.171459   0.013851
19f-4-05194  2454999.00906430  16.375435   0.015810
19f-4-05194  2454999.02051469  16.339916   0.014843
19f-4-05194  2454999.03163506  16.111057   0.013023
19f-4-05194  2454999.04257544  15.963204   0.011034
19f-4-05194  2454999.05351581  15.899680   0.010827
19f-4-05194  2454999.06455618  15.931796   0.011007
19f-4-05194  2454999.08851700  15.919026   0.011094
19f-4-05194  2454999.09952737  15.916940   0.010733
19f-4-05194  2454999.11089776  15.917787   0.010472
19f-4-05194  2454999.12196814  15.907502   0.010858
19f-4-05194  2455001.91651041  15.929574   0.012819
19f-4-05194  2455001.92751076  15.923745   0.012436
19f-4-05194  2455001.94100119  16.069614   0.013417
19f-4-05194  2455001.95290157  16.320118   0.016195
19f-4-05194  2455002.05400481  15.926707   0.015919
19f-4-05194  2455002.06539517  15.900748   0.013478
19f-4-05194  2455002.07680553  15.929128   0.016119
19f-4-05194  2455002.08769588  15.901702   0.013891
19f-4-05194  2455002.09890624  15.907121   0.015168
19f-4-05194  2455002.11000659  15.919066   0.013646
19f-4-05194  2455002.12098694  15.916966   0.014356
19f-4-05194  2455002.13238731  15.926759   0.016688
19f-4-05194  2455010.93445908  15.921975   0.009650
19f-4-05194  2455010.94536935  15.938931   0.009436
19f-4-05194  2455010.95629963  15.937629   0.009466
19f-4-05194  2455010.96727990  15.936967   0.009627
19f-4-05194  2455011.00297080  15.938006   0.009801
19f-4-05194  2455011.01608113  15.905473   0.009792
19f-4-05194  2455011.02805143  15.922626   0.009909
19f-4-05194  2455011.03904171  15.915744   0.009808
19f-4-05194  2455013.93177109  15.916265   0.012110
19f-4-05194  2455013.94379136  15.946223   0.012178
19f-4-05194  2455013.95655165  15.936584   0.011733
19f-4-05194  2455013.96751190  15.931643   0.011596
19f-4-05194  2455014.98109459  15.910350   0.010370
19f-4-05194  2455014.99218484  15.921296   0.010491
19f-4-05194  2455015.00366509  15.919145   0.009990
19f-4-05194  2455015.01451533  15.923833   0.010140
19f-4-05194  2455020.93928092  15.900107   0.010448
19f-4-05194  2455020.95017111  15.916480   0.010411
19f-4-05194  2455020.96105129  15.927150   0.010071
19f-4-05194  2455020.97195148  15.914174   0.009847
19f-4-05194  2455021.91578717  15.913573   0.015484
19f-4-05194  2455021.93459747  15.912585   0.014018
19f-4-05194  2455021.94573765  15.918717   0.014383
19f-4-05194  2455021.95667783  15.901204   0.014264
19f-4-05194  2455021.97085806  15.922587   0.013485
19f-4-05194  2455021.98174823  15.990605   0.014202
19f-4-05194  2455021.99276841  16.222588   0.017174
19f-4-05194  2455022.00366859  16.393654   0.019701
19f-4-05194  2455022.01681880  16.269466   0.017967
19f-4-05194  2455022.02782898  16.025162   0.014757
19f-4-05194  2455022.03878916  15.927855   0.013554
19f-4-05194  2455022.05001934  15.918721   0.013150
19f-4-05194  2455023.01049442  15.897954   0.010623
19f-4-05194  2455023.02146459  15.909890   0.010633
19f-4-05194  2455023.03233475  15.908093   0.010639
19f-4-05194  2455023.04319492  15.880830   0.017557
19f-4-05194  2455027.86585857  15.925620   0.012052
19f-4-05194  2455027.87724869  16.024921   0.012489
19f-4-05194  2455027.88811882  16.227547   0.016071
19f-4-05194  2455027.89903894  16.414345   0.018411
19f-4-05194  2455027.91246909  16.249146   0.017474
19f-4-05194  2455027.94078940  15.893718   0.014993
19f-4-05194  2455031.86442599  15.888608   0.012042
19f-4-05194  2455031.87594608  15.906770   0.011762
19f-4-05194  2455031.88899618  15.896035   0.011790
19f-4-05194  2455031.89987626  15.868613   0.013232
19f-4-05194  2455031.91255635  15.901679   0.015939
19f-4-05194  2455031.96669676  15.937976   0.011797
19f-4-05194  2455031.97793685  15.897061   0.011188
19f-4-05194  2455031.99008694  15.890306   0.011297
19f-4-05194  2455032.90251339  16.136749   0.038425
19f-4-05194  2455032.91341346  16.160038   0.032949
19f-4-05194  2455032.92595355  16.034260   0.030989
19f-4-05194  2455032.93687362  15.939073   0.031717
19f-4-05194  2455032.94947370  15.929194   0.011173
19f-4-05194  2455032.96047378  15.933293   0.011460
19f-4-05194  2455032.97218385  15.906453   0.011912
19f-4-05194  2455032.98423393  15.896981   0.013913
19f-4-05194  2455032.99525401  15.845479   0.030358
19f-4-05194  2455033.00613408  15.904906   0.010817
19f-4-05194  2455033.01756415  15.886312   0.013719
19f-4-05194  2455033.02855423  15.888371   0.024847
19f-4-05194  2455033.03996430  15.931029   0.021549
19f-4-05194  2455033.05084437  15.915908   0.016039
19f-4-05194  2455033.06183444  15.929671   0.013881
19f-4-05194  2455033.07278451  15.902175   0.012872
19f-4-05194  2455033.85187932  15.902463   0.010254
19f-4-05194  2455033.86288939  15.909610   0.010583
19f-4-05194  2455033.87391945  15.913411   0.009858
19f-4-05194  2455033.88555952  15.914432   0.009688
19f-4-05194  2455036.79817258  15.886729   0.013106
19f-4-05194  2455036.81280263  15.912362   0.010567
19f-4-05194  2455036.82376266  15.924045   0.010119
19f-4-05194  2455036.83464270  15.924445   0.009929
19f-4-05194  2455039.86926810  15.922143   0.012507
19f-4-05194  2455039.88016810  15.908538   0.019018
19f-4-05194  2455039.89220811  15.927239   0.011340
19f-4-05194  2455039.95611813  15.932967   0.011098
19f-4-05194  2455048.78674624  15.914582   0.014271
19f-4-05194  2455048.79761616  15.921176   0.014149
19f-4-05194  2455048.80851608  16.015667   0.014347
19f-4-05194  2455048.81940600  16.138523   0.015878
19f-4-05194  2455050.74594977  15.890319   0.016115
19f-4-05194  2455050.76011964  15.907390   0.014684
19f-4-05194  2455050.77109954  15.912606   0.014237
19f-4-05194  2455050.78234943  15.893994   0.013115
19f-4-05194  2455050.80173925  15.898675   0.011976
19f-4-05194  2455050.81263915  15.902148   0.011503
19f-4-05194  2455050.82611903  15.892207   0.011349
19f-4-05194  2455050.83705892  15.931485   0.011553
19f-4-05194  2455050.91158822  16.106686   0.013081
19f-4-05194  2455050.92609809  15.909942   0.011263
19f-4-05194  2455050.93706798  15.931014   0.011203
19f-4-05194  2455050.94802788  15.924281   0.011081
19f-4-05194  2455051.85405896  15.898108   0.009893
19f-4-05194  2455051.86527884  15.895186   0.009721
19f-4-05194  2455051.87633873  15.894019   0.009667
19f-4-05194  2455051.88760861  15.877204   0.009813
19f-4-05194  2455057.75656324  15.908134   0.014607
19f-4-05194  2455057.82484218  15.891633   0.011663
19f-4-05194  2455057.83617201  15.905276   0.011274
19f-4-05194  2455057.85172177  15.921340   0.011364
19f-4-05194  2455057.86345159  15.920981   0.011314
19f-4-05194  2455058.76504727  15.943807   0.014930
19f-4-05194  2455058.77800706  15.944736   0.013386
19f-4-05194  2455058.78927688  15.925807   0.012913
19f-4-05194  2455058.80116668  15.950427   0.013051
19f-4-05194  2455059.75255078  16.149223   0.017496
19f-4-05194  2455059.76349060  15.954827   0.013813
19f-4-05194  2455059.77437041  15.900861   0.012778
19f-4-05194  2455059.78696019  15.917014   0.012363
19f-4-05194  2455059.81678968  15.903588   0.011782
19f-4-05194  2455059.82834948  15.897708   0.011612
19f-4-05194  2455059.84122926  15.912675   0.011241
19f-4-05194  2455059.85210908  15.925605   0.011203
19f-4-05194  2455060.75012328  15.883883   0.013676
19f-4-05194  2455060.76104308  15.897521   0.013451
19f-4-05194  2455060.77356286  15.891177   0.012862
19f-4-05194  2455060.78537264  15.913098   0.013366
19f-4-05194  2455061.76444461  15.929231   0.016671
19f-4-05194  2455061.77668438  15.971667   0.012720
19f-4-05194  2455061.78970413  16.113068   0.013656
19f-4-05194  2455061.80060392  16.156750   0.012850
19f-4-05194  2455061.81386367  16.072926   0.011608
19f-4-05194  2455061.82479347  15.943793   0.010436
19f-4-05194  2455061.83770322  15.898280   0.010153
19f-4-05194  2455061.84854302  15.915092   0.010297
19f-4-05194  2455064.88258174  15.899278   0.016421
19f-4-05194  2455064.89350150  15.895169   0.013614
19f-4-05194  2455064.90452126  15.909009   0.013944
19f-4-05194  2455064.91545103  15.901547   0.011190
19f-4-05194  2455066.73821046  15.904714   0.013441
19f-4-05194  2455066.74915020  15.936465   0.012594
19f-4-05194  2455066.76476984  15.917327   0.011349
19f-4-05194  2455066.77580959  15.909148   0.010917
19f-4-05194  2455068.72971300  15.932345   0.016291
19f-4-05194  2455068.74083273  15.923650   0.015036
19f-4-05194  2455068.75415240  15.941346   0.014236
19f-4-05194  2455068.76859205  15.930446   0.014890
19f-4-05194  2455069.72754802  15.937148   0.017161
19f-4-05194  2455069.73850774  16.107277   0.017697
19f-4-05194  2455069.75172741  16.391380   0.021093
19f-4-05194  2455069.76336711  16.369190   0.019973
19f-4-05194  2455070.73022212  15.913136   0.015048
19f-4-05194  2455070.74128183  15.891578   0.012921
19f-4-05194  2455070.75593144  15.889052   0.011755
19f-4-05194  2455070.76799112  15.901597   0.011122
19f-4-05194  2455071.72887552  15.911654   0.015829
19f-4-05194  2455071.73987523  15.940314   0.014351
19f-4-05194  2455071.75506481  15.917581   0.013025
19f-4-05194  2455071.76633451  15.939275   0.012680
19f-4-05194  2455073.74906935  15.898557   0.013747
19f-4-05194  2455073.76066901  15.916995   0.013366
19f-4-05194  2455073.77676855  15.894532   0.011319
19f-4-05194  2455073.78842822  15.906478   0.011211
19f-4-05194  2455073.80242782  15.925710   0.011945
19f-4-05194  2455073.81338750  15.912686   0.011088
19f-4-05194  2455073.82612714  15.909862   0.011251
19f-4-05194  2455073.83873678  15.913587   0.011314
19f-4-05194  2455074.73433081  15.942586   0.016197
19f-4-05194  2455074.74526049  15.999829   0.015322
19f-4-05194  2455074.75781012  16.125401   0.016149
19f-4-05194  2455074.77432963  16.155338   0.015111
19f-4-05194  2455075.73665102  15.907712   0.014509
19f-4-05194  2455075.74758069  15.913398   0.013798
19f-4-05194  2455075.76020031  15.905440   0.012920
19f-4-05194  2455075.77112998  15.916471   0.012890
19f-4-05194  2455075.78422959  15.921464   0.012636
19f-4-05194  2455075.79678921  15.913953   0.012635
19f-4-05194  2455075.80971882  15.931859   0.011613
19f-4-05194  2455075.82063849  15.909240   0.011063
19f-4-05194  2455077.72573968  16.142059   0.019602
19f-4-05194  2455077.73770930  16.006508   0.015983
19f-4-05194  2455077.75021891  15.920810   0.013862
19f-4-05194  2455077.76165854  15.908256   0.013189
19f-4-05194  2455078.72863765  15.920451   0.015162
19f-4-05194  2455078.74040727  15.913819   0.013289
19f-4-05194  2455078.75347684  15.935142   0.012576
19f-4-05194  2455078.76440649  15.921550   0.011727
19f-4-05194  2455079.74576441  15.930980   0.013532
19f-4-05194  2455079.75669405  16.020679   0.013828
19f-4-05194  2455079.76973362  16.302704   0.016439
19f-4-05194  2455079.78080326  16.446705   0.018125
19f-4-05194  2455080.75390074  15.914033   0.011690
19f-4-05194  2455080.76482037  15.895301   0.011231
19f-4-05194  2455080.77883990  15.908847   0.011052
19f-4-05194  2455080.78995953  15.912694   0.010735
19f-4-05194  2455081.73114742  15.897737   0.019996
19f-4-05194  2455081.74222704  15.913733   0.021421
19f-4-05194  2455081.76279633  15.938542   0.019370
19f-4-05194  2455081.77374595  15.949737   0.031258
19f-4-05194  2455081.78777547  15.958442   0.020953
19f-4-05194  2455081.79880509  15.944566   0.020809
19f-4-05194  2455081.81183464  15.943782   0.012231
19f-4-05194  2455081.82278426  16.026466   0.013577
19f-4-05194  2455081.83648379  16.190899   0.023637
19f-4-05194  2455081.84743341  16.184097   0.034881
19f-4-05194  2455081.85838303  16.072750   0.026923
19f-4-05194  2455081.87454247  15.955203   0.027071
19f-4-05194  2455081.88856199  15.917674   0.039592
19f-4-05194  2455081.91069122  15.903594   0.014467
19f-4-05194  2455081.93052054  15.914130   0.012364
19f-4-05194  2455082.78333079  15.928645   0.010944
19f-4-05194  2455082.79427040  15.913962   0.010654
19f-4-05194  2455082.80524002  15.915919   0.010617
19f-4-05194  2455082.81809956  15.911244   0.010921
19f-4-05194  2455083.77886543  15.911784   0.010768
19f-4-05194  2455083.79175496  15.930827   0.011032
19f-4-05194  2455083.80267457  15.918601   0.010867
19f-4-05194  2455105.84620683  15.923791   0.014926
19f-4-05194  2455105.85713630  15.905517   0.013222
19f-4-05194  2455105.86815577  15.912070   0.012396
19f-4-05194  2455105.87911524  15.934520   0.012635
19f-4-05194  2455106.76522237  15.912227   0.016899
19f-4-05194  2455106.77689180  15.899261   0.017430
19f-4-05194  2455106.81921974  15.942573   0.016490
19f-4-05194  2455106.83016921  15.936559   0.016173
19f-4-05194  2455106.84674841  15.914989   0.017051
19f-4-05194  2455106.85831784  15.897569   0.014426
19f-4-05194  2455106.87509703  15.993489   0.019985
19f-4-05194  2455106.88681646  16.247097   0.023215
19f-4-05194  2455109.74033616  15.904763   0.015160
19f-4-05194  2455109.77851426  15.916499   0.016708
19f-4-05194  2455109.78958371  15.921786   0.016767
19f-4-05194  2455109.80052317  15.923179   0.015802
19f-4-05194  2455109.81145263  15.894767   0.014203
19f-4-05194  2455109.82309205  16.024982   0.014367
19f-4-05194  2455109.83408150  16.264118   0.016346
19f-4-05194  2455109.84969073  16.414295   0.019926
19f-4-05194  2455119.69981546  15.896682   0.016573
19f-4-05194  2455119.71179483  15.917752   0.014707
19f-4-05194  2455119.72589409  15.904061   0.013971
19f-4-05194  2455119.73702350  15.870467   0.012480
19f-4-05194  2455124.74953731  15.888631   0.012356
19f-4-05194  2455124.76046672  15.916682   0.012840
19f-4-05194  2455124.77545592  15.914092   0.012018
19f-4-05194  2455124.78638533  15.926351   0.012144
19f-4-05194  2455126.70258256  15.900363   0.017934
19f-4-05194  2455126.71549186  15.923007   0.023885
19f-4-05194  2455126.72929112  15.893619   0.013771
19f-4-05194  2455126.74025053  15.907548   0.013418
19f-4-05194  2455127.70115885  15.935536   0.041262
19f-4-05194  2455127.71240824  15.912826   0.040549
19f-4-05194  2455127.72566753  15.930808   0.025264
19f-4-05194  2455127.73665693  15.928016   0.035536
19f-4-05194  2455127.75169612  15.938437   0.017898
19f-4-05194  2455127.76265553  15.911580   0.014611
19f-4-05194  2455127.77522486  15.935803   0.013934
19f-4-05194  2455127.78622427  15.915092   0.012963
19f-4-05194  2455128.70263489  16.321114   0.027084
19f-4-05194  2455128.71359430  16.410427   0.026121
19f-4-05194  2455128.72857349  16.141335   0.018881
19f-4-05194  2455128.73970289  15.942481   0.014786
19f-4-05194  2455129.73930897  15.903581   0.012738
19f-4-05194  2455129.75029838  15.902246   0.012211
19f-4-05194  2455129.76126779  15.875600   0.011880
19f-4-05194  2455129.77268717  15.896420   0.011953
19f-4-05194  2455130.72672566  15.929446   0.015330
19f-4-05194  2455130.73770506  15.899369   0.014479
19f-4-05194  2455130.75403418  16.007599   0.015483
19f-4-05194  2455130.76575355  16.128880   0.016585
19f-4-05194  2455131.69327344  15.919154   0.016499
19f-4-05194  2455131.70425285  15.897563   0.014650
19f-4-05194  2455131.71696216  15.900468   0.013687
19f-4-05194  2455131.72794157  15.898059   0.013223
19f-4-05194  2455132.68902962  15.884208   0.017559
19f-4-05194  2455132.70543874  15.881730   0.014727
19f-4-05194  2455132.71836804  15.903800   0.013987
19f-4-05194  2455132.73347722  15.897229   0.013221
19f-4-05194  2455133.69655517  15.961177   0.017921
19f-4-05194  2455133.70779457  16.089252   0.018059
19f-4-05194  2455133.72066387  16.154682   0.017028
19f-4-05194  2455133.73164328  16.123093   0.015767
19f-4-05194  2455134.70187086  15.894841   0.015004
19f-4-05194  2455134.71326024  15.896029   0.013567
19f-4-05194  2455134.72624954  15.916884   0.012820
19f-4-05194  2455134.74138872  15.916801   0.012146
19f-4-05194  2455135.69795707  15.901389   0.014971
19f-4-05194  2455135.71280626  15.899545   0.013258
19f-4-05194  2455135.72535559  15.909884   0.012681
19f-4-05194  2455135.73707495  15.906241   0.012065
19f-4-05194  2455135.75042423  15.931252   0.011505
19f-4-05194  2455135.76137364  15.995847   0.012050
19f-4-05194  2455135.77244305  16.241074   0.014257
19f-4-05194  2455135.78522236  16.415977   0.017734
19f-4-05194  2455136.71250233  15.898288   0.022744
19f-4-05194  2455136.72565162  15.910926   0.014455
19f-4-05194  2455136.73716100  15.908910   0.013700
19f-4-05194  2455137.70022910  15.890721   0.015418
19f-4-05194  2455137.71129850  15.919559   0.014084
19f-4-05194  2455137.73079745  15.936881   0.013300
19f-4-05194  2455137.74224683  15.895253   0.012734
19f-4-05194  2455138.69694546  15.940120   0.015608
19f-4-05194  2455138.70801486  16.007610   0.014770
19f-4-05194  2455138.72659386  16.333202   0.017615
19f-4-05194  2455138.74186304  16.288509   0.016881
19f-4-05194  2455143.69895793  15.902953   0.018485
19f-4-05194  2455143.71073731  15.928220   0.020973
19f-4-05194  2455143.72405660  16.000626   0.019401
19f-4-05194  2455143.73504602  16.129559   0.019144
19f-4-05194  2455144.71444407  15.908338   0.017335
19f-4-05194  2455144.72550349  15.917720   0.020341
19f-4-05194  2455151.69908969  16.375595   0.021897
19f-4-05194  2455151.71081908  16.336151   0.019320
19f-4-05194  2455151.72500836  16.016476   0.013812
19f-4-05194  2455151.73688775  15.901134   0.012270
19f-4-05194  2455159.68556143  15.970037   0.019312
19f-4-05194  2455159.69675088  15.896035   0.016467
19f-4-05194  2455159.71280011  15.913980   0.015660
19f-4-05194  2455159.72378958  15.898711   0.014683

19g-1-13215  2454317.80966045  15.945024   0.009954
19g-1-13215  2454317.82172038  15.947382   0.009872
19g-1-13215  2454317.83306031  15.940970   0.009792
19g-1-13215  2454317.84432024  15.941598   0.009666
19g-1-13215  2454317.85863014  15.952587   0.009636
19g-1-13215  2454317.86973007  15.970871   0.009563
19g-1-13215  2454317.88147000  15.955005   0.009270
19g-1-13215  2454317.89256993  15.971236   0.009746
19g-1-13215  2454319.88297548  15.950160   0.009057
19g-1-13215  2454319.89406539  15.954551   0.009013
19g-1-13215  2454319.90534530  15.959632   0.008970
19g-1-13215  2454319.91667520  15.965301   0.009227
19g-1-13215  2454319.92877510  15.961342   0.009048
19g-1-13215  2454319.93990501  15.957529   0.009156
19g-1-13215  2454319.95099492  15.961696   0.009001
19g-1-13215  2454319.96210483  15.951149   0.009213
19g-1-13215  2454320.74093815  15.960879   0.011541
19g-1-13215  2454320.75201805  15.934285   0.010439
19g-1-13215  2454320.76309795  15.937536   0.009987
19g-1-13215  2454320.77423785  15.944088   0.009650
19g-1-13215  2454320.78968771  15.947902   0.009309
19g-1-13215  2454320.80075761  15.960190   0.009224
19g-1-13215  2454320.81185751  15.937879   0.008893
19g-1-13215  2454320.82364740  15.940968   0.008783
19g-1-13215  2454321.75866859  15.947773   0.010350
19g-1-13215  2454321.77086846  15.976377   0.010588
19g-1-13215  2454321.78195836  15.949682   0.009890
19g-1-13215  2454321.79816820  15.950785   0.009299
19g-1-13215  2454321.80990808  15.958707   0.008997
19g-1-13215  2454321.82135797  15.960202   0.009060
19g-1-13215  2454321.83434784  15.951619   0.008925
19g-1-13215  2454323.74578723  15.935437   0.011087
19g-1-13215  2454323.75735710  15.934120   0.010648
19g-1-13215  2454323.76887696  15.952363   0.009921
19g-1-13215  2454323.78064683  15.960830   0.009889
19g-1-13215  2454323.79176670  15.960990   0.009307
19g-1-13215  2454323.80288657  15.951702   0.009020
19g-1-13215  2454323.81414643  15.949340   0.008953
19g-1-13215  2454323.82667629  15.958708   0.009220
19g-1-13215  2454324.81423429  15.941792   0.009799
19g-1-13215  2454324.82548414  15.951902   0.009917
19g-1-13215  2454324.83657400  15.955593   0.009325
19g-1-13215  2454324.84764386  15.947889   0.009273
19g-1-13215  2454324.86102369  15.950414   0.009111
19g-1-13215  2454324.87241355  15.952868   0.009457
19g-1-13215  2454324.90124319  15.969659   0.009809
19g-1-13215  2454324.91274304  15.967825   0.009614
19g-1-13215  2454325.74523217  15.940191   0.010732
19g-1-13215  2454325.75635202  15.944491   0.010696
19g-1-13215  2454325.76748187  15.952299   0.010077
19g-1-13215  2454325.77867172  15.961293   0.010064
19g-1-13215  2454330.82633255  15.949915   0.009150
19g-1-13215  2454331.83604404  15.945581   0.011437
19g-1-13215  2454331.84716383  15.956704   0.010851
19g-1-13215  2454331.85827363  15.952716   0.010889
19g-1-13215  2454331.86978341  15.945118   0.011306
19g-1-13215  2454332.78715580  15.961774   0.012328
19g-1-13215  2454332.80626543  15.940735   0.010023
19g-1-13215  2454332.81759521  15.942267   0.010193
19g-1-13215  2454332.82885499  15.942964   0.010714
19g-1-13215  2454332.83408488  15.964384   0.013220
19g-1-13215  2454332.85573446  15.936025   0.014754
19g-1-13215  2454332.86788422  15.959293   0.010689
19g-1-13215  2454332.87932400  15.951707   0.009901
19g-1-13215  2454332.89050378  15.957898   0.011251
19g-1-13215  2454332.92663306  15.959488   0.009938
19g-1-13215  2454332.93778285  15.951003   0.011557
19g-1-13215  2454332.94938262  15.944570   0.013368
19g-1-13215  2454332.96053240  15.960885   0.010744
19g-1-13215  2454334.73383607  15.948005   0.012732
19g-1-13215  2454334.74491583  15.943810   0.012509
19g-1-13215  2454334.75838555  15.948304   0.011250
19g-1-13215  2454334.76947531  15.950546   0.010854
19g-1-13215  2454334.82495413  15.948722   0.009709
19g-1-13215  2454334.83714387  15.957042   0.009638
19g-1-13215  2454334.84824363  15.952231   0.009307
19g-1-13215  2454334.85941339  15.953057   0.009138
19g-1-13215  2454335.73805432  15.955943   0.011931
19g-1-13215  2454335.75049404  15.965584   0.011350
19g-1-13215  2454335.76157380  15.953202   0.011079
19g-1-13215  2454335.77263355  15.962850   0.010132
19g-1-13215  2454336.76184127  15.935311   0.011805
19g-1-13215  2454336.77289102  15.962785   0.011414
19g-1-13215  2454336.78402076  15.953405   0.011410
19g-1-13215  2454336.79510051  15.995045   0.010795
19g-1-13215  2454336.87247873  15.947765   0.010216
19g-1-13215  2454336.88355847  15.945298   0.010278
19g-1-13215  2454336.89464822  15.955206   0.009769
19g-1-13215  2454336.90573796  15.939651   0.009468
19g-1-13215  2454338.77155351  15.964071   0.010659
19g-1-13215  2454338.78265324  15.955411   0.009722
19g-1-13215  2454338.79371296  15.955443   0.009855
19g-1-13215  2454338.80731263  15.946037   0.009652
19g-1-13215  2454339.73914933  15.929381   0.011355
19g-1-13215  2454339.75024905  15.954229   0.010714
19g-1-13215  2454339.76136877  15.947363   0.010794
19g-1-13215  2454339.77245849  15.951819   0.009754
19g-1-13215  2454339.91642482  15.963692   0.009358
19g-1-13215  2454339.92757454  15.957753   0.009132
19g-1-13215  2454339.93868425  15.949379   0.008976
19g-1-13215  2454339.95018396  15.960876   0.009066
19g-1-13215  2454340.74594338  15.962246   0.010824
19g-1-13215  2454340.75701309  15.954251   0.010627
19g-1-13215  2454340.76803280  15.956123   0.010334
19g-1-13215  2454340.77913251  15.953951   0.009902
19g-1-13215  2454356.75083613  15.957174   0.010855
19g-1-13215  2454356.76192571  15.941216   0.012608
19g-1-13215  2454356.77301529  15.949041   0.010794
19g-1-13215  2454356.78816471  15.950654   0.009686
19g-1-13215  2454356.79925429  15.951581   0.009271
19g-1-13215  2454356.81035386  15.951767   0.009313
19g-1-13215  2454356.82146344  15.945653   0.009228
19g-1-13215  2454359.75877856  15.938636   0.011167
19g-1-13215  2454359.76987811  15.947182   0.010672
19g-1-13215  2454359.78105767  15.956856   0.010159
19g-1-13215  2454359.79247721  15.961066   0.011304
19g-1-13215  2454359.81347637  15.952112   0.011158
19g-1-13215  2454359.82460592  15.935779   0.012757
19g-1-13215  2454359.83571547  15.942057   0.013652
19g-1-13215  2454359.84685503  15.960373   0.018241
19g-1-13215  2454361.73359822  15.941377   0.013062
19g-1-13215  2454361.74474776  15.949042   0.012268
19g-1-13215  2454361.75582731  15.951676   0.011680
19g-1-13215  2454361.76690685  15.955527   0.011536
19g-1-13215  2454362.73264667  15.949849   0.011996
19g-1-13215  2454362.74371621  15.940159   0.010669
19g-1-13215  2454362.75478574  15.957238   0.010816
19g-1-13215  2454362.76586528  15.950237   0.010145
19g-1-13215  2454362.78696439  15.946885   0.009266
19g-1-13215  2454362.79805393  15.945376   0.009204
19g-1-13215  2454362.80914346  15.950914   0.009603
19g-1-13215  2454362.82022300  15.952929   0.009422
19g-1-13215  2454363.74050415  15.925687   0.010784
19g-1-13215  2454363.75189366  15.946943   0.010641
19g-1-13215  2454363.76296319  15.943746   0.010250
19g-1-13215  2454363.77408272  15.936563   0.009977
19g-1-13215  2454365.74529780  15.982809   0.024766
19g-1-13215  2454365.75650731  15.963895   0.028633
19g-1-13215  2454365.76777682  15.957647   0.017319
19g-1-13215  2454365.77912632  15.951354   0.020776
19g-1-13215  2454367.74846928  15.953564   0.010367
19g-1-13215  2454367.75975878  15.940425   0.010239
19g-1-13215  2454367.77101827  15.938962   0.009698
19g-1-13215  2454367.78227777  15.950985   0.009751
19g-1-13215  2454367.80479676  15.949059   0.010063
19g-1-13215  2454367.81603626  15.949457   0.010378
19g-1-13215  2454367.82726575  15.955454   0.009864
19g-1-13215  2454367.83954520  15.938152   0.009465
19g-1-13215  2454368.75937379  15.944095   0.010723
19g-1-13215  2454368.77059328  15.945790   0.010085
19g-1-13215  2454368.78180277  15.939727   0.010059
19g-1-13215  2454368.79303226  15.969621   0.010057
19g-1-13215  2454368.81296136  15.956541   0.009615
19g-1-13215  2454368.82420085  15.950364   0.009407
19g-1-13215  2454368.83542034  15.952774   0.009443
19g-1-13215  2454368.84676983  15.949038   0.009747
19g-1-13215  2454374.74943370  15.939802   0.011232
19g-1-13215  2454374.76084315  15.928604   0.011293
19g-1-13215  2454374.77284257  15.948685   0.011391
19g-1-13215  2454374.78468200  15.933635   0.011619
19g-1-13215  2454374.80675094  15.960418   0.010000
19g-1-13215  2454374.81797040  15.965545   0.010023
19g-1-13215  2454374.82927985  15.941175   0.009895
19g-1-13215  2454374.84068930  15.953339   0.010325
19g-1-13215  2454374.86060834  15.953607   0.009436
19g-1-13215  2454374.87191779  15.942549   0.010171
19g-1-13215  2454374.88346724  15.952973   0.009941
19g-1-13215  2454374.89471669  15.942423   0.010875
19g-1-13215  2454375.72672640  15.932377   0.012486
19g-1-13215  2454375.73785586  15.961057   0.013152
19g-1-13215  2454375.74931530  15.943127   0.012224
19g-1-13215  2454375.76048476  15.945898   0.011418
19g-1-13215  2454376.74865650  15.937641   0.011088
19g-1-13215  2454376.75970596  15.946848   0.010636
19g-1-13215  2454376.77080541  15.944951   0.010838
19g-1-13215  2454376.78262483  15.955770   0.011315
19g-1-13215  2454377.72836824  15.952817   0.011870
19g-1-13215  2454377.73945769  15.932548   0.012208
19g-1-13215  2454377.75288703  15.944041   0.011960
19g-1-13215  2454377.76396648  15.951769   0.011746
19g-1-13215  2454379.86928144  15.956911   0.019292
19g-1-13215  2454380.74599720  15.946550   0.011924
19g-1-13215  2454380.75709663  15.949164   0.011411
19g-1-13215  2454380.77120592  15.933793   0.011963
19g-1-13215  2454380.78230536  15.956526   0.011440
19g-1-13215  2454383.81375023  15.952445   0.011391
19g-1-13215  2454383.82485966  15.956948   0.015220
19g-1-13215  2454383.83597908  15.967289   0.012062
19g-1-13215  2454383.84709851  15.953757   0.017297
19g-1-13215  2454384.79590933  15.952168   0.011910
19g-1-13215  2454384.80703875  15.947064   0.011004
19g-1-13215  2454384.81863814  15.937687   0.011165
19g-1-13215  2454384.82996755  15.946610   0.011575
19g-1-13215  2454386.76972615  15.949055   0.010427
19g-1-13215  2454386.78096556  15.961905   0.010332
19g-1-13215  2454386.79227497  15.945764   0.010273
19g-1-13215  2454386.80358437  15.954815   0.010647
19g-1-13215  2454387.73283542  15.939346   0.011745
19g-1-13215  2454387.74405482  15.959587   0.011015
19g-1-13215  2454387.75527423  15.949307   0.010755
19g-1-13215  2454387.76648364  15.961941   0.011054
19g-1-13215  2454387.78709255  15.941088   0.010238
19g-1-13215  2454387.79833196  15.955958   0.010028
19g-1-13215  2454387.80957136  15.944119   0.010617
19g-1-13215  2454387.82088077  15.943287   0.010254
19g-1-13215  2454389.72741961  15.925180   0.011106
19g-1-13215  2454389.73873901  15.936166   0.010670
19g-1-13215  2454389.75009840  15.950830   0.010499
19g-1-13215  2454389.76147780  15.963438   0.017662
19g-1-13215  2454389.79474602  15.937440   0.012278
19g-1-13215  2454389.80596543  15.961650   0.010451
19g-1-13215  2454389.81720483  15.952786   0.011497
19g-1-13215  2454390.72599630  15.981490   0.024411
19g-1-13215  2454390.73098603  15.928018   0.012369
19g-1-13215  2454390.74228543  15.950323   0.011656
19g-1-13215  2454390.75368482  15.961502   0.011452
19g-1-13215  2454390.76492422  15.945950   0.011126
19g-1-13215  2454393.79909102  15.950681   0.013124
19g-1-13215  2454393.81035041  15.940100   0.014168
19g-1-13215  2454393.82155981  15.961954   0.014590
19g-1-13215  2454395.78690330  15.942760   0.010835
19g-1-13215  2454395.79813269  15.934866   0.010777
19g-1-13215  2454395.81021204  15.947574   0.010635
19g-1-13215  2454395.82143143  15.941923   0.010591
19g-1-13215  2454397.72538779  15.952849   0.010609
19g-1-13215  2454397.73662718  15.941698   0.010180
19g-1-13215  2454397.74802656  15.944054   0.010079
19g-1-13215  2454397.75925595  15.965185   0.009795
19g-1-13215  2454398.74420219  15.961712   0.012449
19g-1-13215  2454398.75591155  15.948492   0.015882
19g-1-13215  2454398.76799089  15.946650   0.014301
19g-1-13215  2454398.77969025  15.995980   0.016570
19g-1-13215  2454398.80422891  15.970954   0.013666
19g-1-13215  2454398.81584828  15.956539   0.013365
19g-1-13215  2454399.71520912  15.946486   0.011798
19g-1-13215  2454399.72651851  15.938547   0.011764
19g-1-13215  2454399.73774789  15.936531   0.011126
19g-1-13215  2454399.74896728  15.947457   0.010813
19g-1-13215  2454400.73087355  15.947166   0.012121
19g-1-13215  2454400.74219293  15.941063   0.010920
19g-1-13215  2454400.75342232  15.926879   0.010701
19g-1-13215  2454400.76467170  15.946338   0.010837
19g-1-13215  2454401.71674957  15.931738   0.012047
19g-1-13215  2454401.74328811  15.964280   0.014034
19g-1-13215  2454401.75532745  15.943920   0.013611
19g-1-13215  2454401.76694682  15.947271   0.012796
19g-1-13215  2454402.71471488  15.955984   0.013264
19g-1-13215  2454402.72595427  15.947239   0.011175
19g-1-13215  2454402.73717365  15.947527   0.010225
19g-1-13215  2454402.74865302  15.941364   0.010926
19g-1-13215  2454403.71940982  15.957191   0.012005
19g-1-13215  2454403.73062920  15.954235   0.012430
19g-1-13215  2454403.74233856  15.952588   0.011268
19g-1-13215  2454403.75355794  15.933316   0.011269
19g-1-13215  2454406.72029539  15.956389   0.012242
19g-1-13215  2454406.73151478  15.951463   0.011584
19g-1-13215  2454429.71621369  15.954052   0.012467
19g-1-13215  2454429.72825310  15.976732   0.013098
19g-1-13215  2454429.73946255  15.930363   0.012476
19g-1-13215  2454429.75126197  15.938916   0.012739
19g-1-13215  2454629.01087831  15.959467   0.009396
19g-1-13215  2454629.02560888  15.951304   0.009465
19g-1-13215  2454629.03933940  15.934800   0.009078
19g-1-13215  2454629.05062984  15.952694   0.009204
19g-1-13215  2454629.06288031  15.951538   0.009048
19g-1-13215  2454629.07433075  15.948534   0.009339
19g-1-13215  2454629.08894131  15.952925   0.009169
19g-1-13215  2454629.10053175  15.949267   0.009212
19g-1-13215  2454629.99766585  15.950452   0.010809
19g-1-13215  2454630.00885627  15.963466   0.010701
19g-1-13215  2454630.02006669  15.946802   0.010360
19g-1-13215  2454630.03156713  15.961116   0.009975
19g-1-13215  2454630.04377759  15.958008   0.009526
19g-1-13215  2454630.05504801  15.946579   0.009136
19g-1-13215  2454630.06660845  15.962085   0.009493
19g-1-13215  2454630.07786887  15.960233   0.009552
19g-1-13215  2454630.97894254  15.951371   0.009779
19g-1-13215  2454630.99016296  15.951199   0.009633
19g-1-13215  2454631.00157338  15.951750   0.009839
19g-1-13215  2454631.01276380  15.948979   0.009740
19g-1-13215  2454631.02612429  15.945725   0.009361
19g-1-13215  2454631.03743471  15.947538   0.009485
19g-1-13215  2454631.04872513  15.948128   0.009318
19g-1-13215  2454631.05992555  15.953503   0.009072
19g-1-13215  2454631.07236601  15.945013   0.009242
19g-1-13215  2454631.08359642  15.961022   0.009060
19g-1-13215  2454631.09481684  15.959131   0.009140
19g-1-13215  2454631.99228977  15.952146   0.009590
19g-1-13215  2454632.00364019  15.948851   0.009603
19g-1-13215  2454632.01484059  15.939568   0.009596
19g-1-13215  2454632.02609100  15.949440   0.009792
19g-1-13215  2454632.03944149  15.960503   0.010080
19g-1-13215  2454632.05068190  15.955976   0.010180
19g-1-13215  2454632.06194231  15.950712   0.009726
19g-1-13215  2454632.07343272  15.939355   0.009713
19g-1-13215  2454632.99863606  15.942460   0.010763
19g-1-13215  2454633.00986646  15.940454   0.011943
19g-1-13215  2454633.02108686  15.952829   0.011440
19g-1-13215  2454633.03236727  15.948195   0.015478
19g-1-13215  2454633.04444770  15.944716   0.013532
19g-1-13215  2454633.05584810  15.960063   0.013475
19g-1-13215  2454633.06730851  15.937251   0.012139
19g-1-13215  2454633.07871892  15.957347   0.012017
19g-1-13215  2454634.00788177  15.956366   0.008688
19g-1-13215  2454634.01951217  15.952374   0.008663
19g-1-13215  2454634.03150259  15.957790   0.008695
19g-1-13215  2454634.04321300  15.940439   0.008708
19g-1-13215  2454634.05538343  15.953296   0.008895
19g-1-13215  2454634.06676383  15.948791   0.008785
19g-1-13215  2454634.07846424  15.948387   0.008862
19g-1-13215  2454634.09059466  15.943661   0.008934
19g-1-13215  2454731.72901613  15.959504   0.010926
19g-1-13215  2454731.74026563  15.954630   0.010318
19g-1-13215  2454731.75204512  15.949533   0.010202
19g-1-13215  2454731.76546452  15.952963   0.009328
19g-1-13215  2454732.72575197  15.963993   0.010846
19g-1-13215  2454732.73673148  15.970147   0.010352
19g-1-13215  2454732.75164082  15.973642   0.009537
19g-1-13215  2454732.76257033  15.960588   0.009332
19g-1-13215  2454734.72944157  15.959274   0.011045
19g-1-13215  2454734.74066106  15.959136   0.010279
19g-1-13215  2454734.75188055  15.939749   0.009571
19g-1-13215  2454734.76311004  15.941719   0.009282
19g-1-13215  2454739.82037270  15.957732   0.008983
19g-1-13215  2454739.83184214  15.964522   0.008954
19g-1-13215  2454739.84340159  15.951030   0.009246
19g-1-13215  2454739.85456105  15.957465   0.009693
19g-1-13215  2454740.73702839  15.947901   0.010689
19g-1-13215  2454740.74819784  15.956664   0.010068
19g-1-13215  2454740.76477704  15.951453   0.009813
19g-1-13215  2454740.77631648  15.955058   0.009808
19g-1-13215  2454744.71701188  15.950759   0.009548
19g-1-13215  2454744.72816132  15.950809   0.009031
19g-1-13215  2454744.74260060  15.950867   0.008632
19g-1-13215  2454744.75347005  15.941434   0.008453
19g-1-13215  2454745.73718051  15.943664   0.009896
19g-1-13215  2454745.74840995  15.950179   0.009894
19g-1-13215  2454745.76296921  15.945645   0.009557
19g-1-13215  2454745.77432864  15.951743   0.009486
19g-1-13215  2454746.71794077  15.966668   0.012107
19g-1-13215  2454746.73040014  15.953150   0.010845
19g-1-13215  2454746.74210954  15.972990   0.010615
19g-1-13215  2454747.69881069  16.052753   0.016936
19g-1-13215  2454747.71448989  16.051685   0.015211
19g-1-13215  2454747.72569932  15.966213   0.012954
19g-1-13215  2454747.73721873  15.958140   0.012182
19g-1-13215  2454748.70076921  15.961510   0.014684
19g-1-13215  2454748.71189863  15.957004   0.013311
19g-1-13215  2454748.72687786  15.948958   0.011935
19g-1-13215  2454748.73807728  15.951193   0.011652
19g-1-13215  2454749.72652617  15.954829   0.012991
19g-1-13215  2454749.73775559  15.957849   0.020186
19g-1-13215  2454749.75111489  15.977240   0.021381
19g-1-13215  2454749.76224432  15.960925   0.014453
19g-1-13215  2454749.76768403  15.957784   0.012044
19g-1-13215  2454751.73503142  15.941286   0.011510
19g-1-13215  2454751.74615083  15.962992   0.012357
19g-1-13215  2454751.75972012  15.969985   0.013536
19g-1-13215  2454751.77093953  15.952902   0.017355
19g-1-13215  2454752.73720873  15.971562   0.012411
19g-1-13215  2454752.74847814  15.958984   0.011024
19g-1-13215  2454752.76127747  15.955302   0.010476
19g-1-13215  2454752.77241688  15.956316   0.009970
19g-1-13215  2454752.78614615  15.956640   0.009823
19g-1-13215  2454752.79729557  15.947504   0.009725
19g-1-13215  2454752.81348471  15.968059   0.010058
19g-1-13215  2454752.83947334  15.948323   0.011964
19g-1-13215  2454753.70971736  15.949857   0.012904
19g-1-13215  2454753.72080678  15.947602   0.011732
19g-1-13215  2454753.73327612  15.964827   0.011475
19g-1-13215  2454753.74771535  15.961018   0.010682
19g-1-13215  2454753.76432447  15.959597   0.010072
19g-1-13215  2454753.77562387  15.954529   0.010147
19g-1-13215  2454753.78992312  15.961001   0.010145
19g-1-13215  2454753.80104253  15.949226   0.010375
19g-1-13215  2454754.76567133  15.930471   0.013462
19g-1-13215  2454754.77705072  15.968633   0.012290
19g-1-13215  2454754.78977005  15.981676   0.012754
19g-1-13215  2454754.80096945  16.012905   0.017062
19g-1-13215  2454755.72416025  15.964899   0.015579
19g-1-13215  2454755.73536965  15.970662   0.015738
19g-1-13215  2454755.75307870  15.965347   0.011787
19g-1-13215  2454755.76420811  15.959572   0.010107
19g-1-13215  2454755.78078722  15.957596   0.009938
19g-1-13215  2454755.79194663  15.947253   0.009919
19g-1-13215  2454755.80313603  15.949000   0.009850
19g-1-13215  2454755.82011512  15.985072   0.021848
19g-1-13215  2454757.69771446  15.957511   0.012272
19g-1-13215  2454757.70887386  15.956479   0.011281
19g-1-13215  2454757.72241313  15.955136   0.010537
19g-1-13215  2454757.73360253  15.954271   0.010008
19g-1-13215  2454757.74863172  15.947993   0.009496
19g-1-13215  2454757.75979112  15.955698   0.009472
19g-1-13215  2454757.77296042  15.960340   0.009480
19g-1-13215  2454757.78409982  15.951791   0.009347
19g-1-13215  2454758.70453021  15.966256   0.012276
19g-1-13215  2454758.71582960  15.969707   0.012813
19g-1-13215  2454758.73359865  15.936545   0.009804
19g-1-13215  2454758.75037774  15.961591   0.009301
19g-1-13215  2454758.76375702  15.949264   0.009110
19g-1-13215  2454758.77500641  15.960829   0.009066
19g-1-13215  2454758.78793571  15.960365   0.009287
19g-1-13215  2454758.79906511  15.956818   0.009361
19g-1-13215  2454759.69445671  15.959727   0.012672
19g-1-13215  2454759.70557611  15.939026   0.011589
19g-1-13215  2454759.72045530  15.948114   0.010624
19g-1-13215  2454759.73161470  15.951230   0.010215
19g-1-13215  2454759.74475399  15.944731   0.010086
19g-1-13215  2454759.75597338  15.955032   0.009891
19g-1-13215  2454759.76896268  15.954200   0.009769
19g-1-13215  2454759.78027206  15.941194   0.009451
19g-1-13215  2454760.69319257  15.963505   0.013101
19g-1-13215  2454760.70411198  15.969522   0.012310
19g-1-13215  2454760.71771124  15.942261   0.011641
19g-1-13215  2454760.72866065  15.961829   0.011105
19g-1-13215  2454760.74465978  15.944735   0.010367
19g-1-13215  2454760.77559810  15.966592   0.009981
19g-1-13215  2454760.78672750  15.948914   0.009909
19g-1-13215  2454760.80058674  15.958399   0.009953
19g-1-13215  2454760.81158615  15.960089   0.010069
19g-1-13215  2454761.68970842  15.936730   0.014448
19g-1-13215  2454761.70086781  15.949586   0.013044
19g-1-13215  2454761.71570701  15.940932   0.011845
19g-1-13215  2454761.72668641  15.965366   0.011296
19g-1-13215  2454770.75290239  15.962042   0.010539
19g-1-13215  2454770.76379179  15.933621   0.010509
19g-1-13215  2454770.77640110  15.960896   0.009723
19g-1-13215  2454770.78732050  15.955832   0.010602
19g-1-13215  2454771.69065100  15.963198   0.012859
19g-1-13215  2454771.70151040  15.929548   0.011669
19g-1-13215  2454771.71585962  15.967956   0.011214
19g-1-13215  2454771.72667902  15.931000   0.010400
19g-1-13215  2454771.76170710  15.956652   0.010185
19g-1-13215  2454771.77270650  15.940031   0.009945
19g-1-13215  2454771.78882562  15.956995   0.010136
19g-1-13215  2454771.80002501  15.949753   0.010236
19g-1-13215  2454772.68900633  15.950652   0.012371
19g-1-13215  2454772.69983574  15.946553   0.011154
19g-1-13215  2454772.71425495  15.959340   0.010305
19g-1-13215  2454772.72606431  15.940479   0.009857
19g-1-13215  2454772.75359280  15.957059   0.009566
19g-1-13215  2454772.76461220  15.954105   0.009308
19g-1-13215  2454772.77720151  15.951980   0.009396
19g-1-13215  2454772.78805091  15.958284   0.009532
19g-1-13215  2454773.69771117  15.932114   0.013449
19g-1-13215  2454773.70862058  15.957877   0.013045
19g-1-13215  2454773.72110989  15.950737   0.012637
19g-1-13215  2454773.73196930  15.934574   0.012854
19g-1-13215  2454773.76098772  15.942313   0.011515
19g-1-13215  2454773.77200711  15.970728   0.011086
19g-1-13215  2454773.78471642  15.943496   0.010556
19g-1-13215  2454773.79559582  15.929718   0.013094
19g-1-13215  2454774.68883706  15.985445   0.015827
19g-1-13215  2454774.69971646  16.022480   0.013646
19g-1-13215  2454774.71224578  16.024942   0.012507
19g-1-13215  2454774.72304519  16.043367   0.015360
19g-1-13215  2454774.75406350  15.955617   0.026665
19g-1-13215  2454774.76498290  15.925212   0.018490
19g-1-13215  2454776.70567726  15.948762   0.012199
19g-1-13215  2454776.71654667  15.942577   0.011256
19g-1-13215  2454776.73228582  15.944501   0.010970
19g-1-13215  2454776.74322522  15.932101   0.010470
19g-1-13215  2454777.72863178  15.956497   0.009480
19g-1-13215  2454777.74037114  15.954515   0.009049
19g-1-13215  2454777.75128055  15.951200   0.009071
19g-1-13215  2454777.76219996  15.945900   0.008970
19g-1-13215  2454784.69667896  15.986315   0.020917
19g-1-13215  2454784.70880832  15.969262   0.011498
19g-1-13215  2454784.72594742  15.941209   0.011606
19g-1-13215  2454784.73696684  15.952898   0.011080
19g-1-13215  2454905.12853737  15.953932   0.010594
19g-1-13215  2454905.14140789  15.955321   0.009833
19g-1-13215  2454905.15240833  15.952503   0.010105
19g-1-13215  2454905.16331877  15.949768   0.011122
19g-1-13215  2454921.11088967  15.966109   0.010531
19g-1-13215  2454921.12178020  15.958366   0.011635
19g-1-13215  2454921.13412079  16.018038   0.018627
19g-1-13215  2454921.14613138  16.045927   0.012019
19g-1-13215  2454924.06260460  15.941386   0.011666
19g-1-13215  2454924.07350514  15.937580   0.011095
19g-1-13215  2454947.05714323  15.957550   0.010261
19g-1-13215  2454947.06819383  15.961680   0.009907
19g-1-13215  2454947.07913442  15.957473   0.009762
19g-1-13215  2454947.09001501  15.952955   0.009741
19g-1-13215  2454947.10427578  15.969497   0.010202
19g-1-13215  2454947.11517637  15.956064   0.009892
19g-1-13215  2454947.12605696  15.961010   0.009994
19g-1-13215  2454948.06281767  15.940548   0.012098
19g-1-13215  2454948.07374826  15.960996   0.010968
19g-1-13215  2454948.08467885  15.956966   0.012251
19g-1-13215  2454948.09578945  15.950781   0.011273
19g-1-13215  2454948.10940019  15.941916   0.010566
19g-1-13215  2454948.12076080  15.954419   0.010379
19g-1-13215  2454948.13161139  15.957282   0.009752
19g-1-13215  2454959.05999906  15.966193   0.011305
19g-1-13215  2454959.07121965  15.952545   0.010945
19g-1-13215  2454959.08698049  15.943867   0.011227
19g-1-13215  2454959.09895113  15.950302   0.011198
19g-1-13215  2454960.06322225  15.952456   0.011851
19g-1-13215  2454960.07418283  15.957657   0.010612
19g-1-13215  2454960.08505341  15.961897   0.009790
19g-1-13215  2454960.09595398  15.956985   0.010392
19g-1-13215  2454960.10763460  15.955558   0.012423
19g-1-13215  2454960.11909521  15.947545   0.010717
19g-1-13215  2454960.96744003  16.057980   0.013802
19g-1-13215  2454960.97835061  16.026031   0.021508
19g-1-13215  2454960.98928118  16.044409   0.017494
19g-1-13215  2454961.06913540  15.958987   0.009034
19g-1-13215  2454961.07999597  15.967588   0.010432
19g-1-13215  2454961.09117656  15.962826   0.009576
19g-1-13215  2454961.10204713  15.964549   0.008782
19g-1-13215  2454962.07876853  15.965213   0.009834
19g-1-13215  2454962.08986911  15.952364   0.011684
19g-1-13215  2454962.10244977  15.955277   0.012003
19g-1-13215  2454962.11336035  15.967389   0.013201
19g-1-13215  2454975.00684431  15.958808   0.009270
19g-1-13215  2454975.01767483  15.955944   0.009046
19g-1-13215  2454975.02918539  15.956635   0.008939
19g-1-13215  2454975.04004592  15.955394   0.010069
19g-1-13215  2454986.98396249  15.952331   0.010553
19g-1-13215  2454986.99500296  15.963116   0.010242
19g-1-13215  2454987.00587342  15.966409   0.010371
19g-1-13215  2454987.01733391  15.973144   0.010432
19g-1-13215  2454987.03040447  15.961830   0.010286
19g-1-13215  2454987.04153494  15.954439   0.010293
19g-1-13215  2454987.05240541  15.963526   0.010012
19g-1-13215  2454987.06378589  15.967360   0.009982
19g-1-13215  2454987.07480636  15.963110   0.010060
19g-1-13215  2454987.09758734  15.970959   0.009928
19g-1-13215  2454987.10977786  15.960701   0.009741
19g-1-13215  2454987.12070832  15.952374   0.009753
19g-1-13215  2454988.04223737  15.946548   0.009562
19g-1-13215  2454988.05373785  15.955333   0.010034
19g-1-13215  2454988.06488832  15.960399   0.009630
19g-1-13215  2454988.07580878  15.952549   0.009966
19g-1-13215  2454988.08853932  15.950687   0.009482
19g-1-13215  2454988.09942978  15.942733   0.009204
19g-1-13215  2454988.11051024  15.952719   0.009706
19g-1-13215  2454988.12155071  15.948009   0.009600
19g-1-13215  2454990.07350172  15.960465   0.009722
19g-1-13215  2454990.08445217  15.958316   0.010280
19g-1-13215  2454990.09534262  15.972363   0.010440
19g-1-13215  2454990.10628306  15.950720   0.009586
19g-1-13215  2454991.91362604  15.953218   0.010043
19g-1-13215  2454991.92456647  15.963144   0.011313
19g-1-13215  2454991.93970708  15.956739   0.009736
19g-1-13215  2454991.95065751  15.955012   0.009916
19g-1-13215  2454991.96487808  15.960052   0.009186
19g-1-13215  2454991.97582851  15.948568   0.009278
19g-1-13215  2454991.98710896  15.954755   0.008988
19g-1-13215  2454991.99855942  15.956342   0.009237
19g-1-13215  2454995.95525193  15.956675   0.010749
19g-1-13215  2454995.96615233  15.967512   0.013158
19g-1-13215  2454995.97738275  15.955455   0.011030
19g-1-13215  2454995.98912319  15.957773   0.010741
19g-1-13215  2454996.00296370  15.963909   0.010408
19g-1-13215  2454996.01387411  15.958330   0.010307
19g-1-13215  2454996.02481452  15.956985   0.011127
19g-1-13215  2454996.03601494  15.958828   0.011377
19g-1-13215  2454996.04942543  15.958827   0.010757
19g-1-13215  2454996.06031584  15.950397   0.011219
19g-1-13215  2454996.07136625  15.968407   0.012321
19g-1-13215  2454996.08226666  15.974454   0.010693
19g-1-13215  2454998.08442981  15.954414   0.009201
19g-1-13215  2454998.09570022  15.950938   0.009462
19g-1-13215  2454998.10670061  15.952205   0.009209
19g-1-13215  2454998.11813102  15.968447   0.009488
19g-1-13215  2454998.99000202  15.948742   0.009022
19g-1-13215  2454999.00092241  15.975243   0.009393
19g-1-13215  2454999.01182279  15.973640   0.009090
19g-1-13215  2454999.02325319  15.959598   0.008889
19g-1-13215  2454999.03438359  15.954783   0.009357
19g-1-13215  2454999.04534397  15.949063   0.009402
19g-1-13215  2454999.05624436  15.957834   0.009088
19g-1-13215  2454999.06744475  15.962587   0.008914
19g-1-13215  2454999.09125559  15.958206   0.008915
19g-1-13215  2454999.10227598  15.949714   0.009371
19g-1-13215  2454999.11379638  15.964409   0.008835
19g-1-13215  2454999.12477677  15.959614   0.009734
19g-1-13215  2455001.91933233  15.963278   0.009761
19g-1-13215  2455001.93026269  15.949841   0.009694
19g-1-13215  2455001.94431316  15.962622   0.009858
19g-1-13215  2455001.97031402  15.963836   0.009722
19g-1-13215  2455002.05674688  15.972110   0.014526
19g-1-13215  2455002.06815726  15.965909   0.012855
19g-1-13215  2455002.07952764  15.962187   0.013424
19g-1-13215  2455002.09048800  15.963407   0.011761
19g-1-13215  2455002.10164837  15.962619   0.012427
19g-1-13215  2455002.11282874  15.946085   0.011551
19g-1-13215  2455002.12370910  15.961239   0.012225
19g-1-13215  2455010.93721154  15.939917   0.007985
19g-1-13215  2455010.94813182  15.941309   0.007905
19g-1-13215  2455010.95911211  15.935697   0.007885
19g-1-13215  2455010.97009240  15.936050   0.008083
19g-1-13215  2455011.00572334  15.958072   0.008131
19g-1-13215  2455011.01881369  15.960992   0.008221
19g-1-13215  2455011.03079400  15.958380   0.008290
19g-1-13215  2455011.04178429  15.955828   0.008422
19g-1-13215  2455013.93474701  15.954505   0.010182
19g-1-13215  2455013.94699730  15.964434   0.009798
19g-1-13215  2455013.95931759  15.942193   0.009137
19g-1-13215  2455013.97025786  15.944783   0.008961
19g-1-13215  2455014.98392171  16.018932   0.008938
19g-1-13215  2455014.99492196  16.074215   0.009442
19g-1-13215  2455015.00640223  16.012173   0.008716
19g-1-13215  2455015.01724248  15.961656   0.008357
19g-1-13215  2455020.94205473  15.961792   0.009053
19g-1-13215  2455020.95293493  15.950651   0.008618
19g-1-13215  2455020.96381513  15.956610   0.008539
19g-1-13215  2455020.97469532  15.971948   0.008621
19g-1-13215  2455021.91856205  15.952509   0.011763
19g-1-13215  2455021.93734238  15.951944   0.010838
19g-1-13215  2455021.94848257  15.946981   0.012167
19g-1-13215  2455021.95942276  15.943462   0.011019
19g-1-13215  2455021.97360300  15.956257   0.011633
19g-1-13215  2455021.98457319  15.960533   0.010237
19g-1-13215  2455021.99548338  15.966083   0.010323
19g-1-13215  2455022.00642357  15.961267   0.012016
19g-1-13215  2455022.01957380  15.964531   0.010303
19g-1-13215  2455022.03067399  15.957714   0.010384
19g-1-13215  2455022.04153418  15.952988   0.010152
19g-1-13215  2455022.05276437  15.961854   0.010372
19g-1-13215  2455023.01326050  15.939916   0.009097
19g-1-13215  2455023.02421068  15.960872   0.008793
19g-1-13215  2455023.03506086  15.955054   0.008432
19g-1-13215  2455023.04597104  15.960850   0.010716
19g-1-13215  2455027.86863986  15.956677   0.009197
19g-1-13215  2455027.88000000  15.941455   0.009060
19g-1-13215  2455027.89089013  15.970995   0.010209
19g-1-13215  2455027.90207027  15.963150   0.009969
19g-1-13215  2455027.91573043  15.960082   0.011997
19g-1-13215  2455031.86719142  15.961022   0.009867
19g-1-13215  2455031.87871152  15.960174   0.009700
19g-1-13215  2455031.89176163  15.945074   0.009667
19g-1-13215  2455031.90273173  15.959813   0.011365
19g-1-13215  2455031.91532183  15.989786   0.019802
19g-1-13215  2455031.96945230  15.958476   0.009453
19g-1-13215  2455031.98122240  15.954052   0.009703
19g-1-13215  2455031.99286250  15.967220   0.009239
19g-1-13215  2455032.90529987  15.981286   0.011674
19g-1-13215  2455032.91617996  15.990815   0.017116
19g-1-13215  2455032.92874005  15.943568   0.021232
19g-1-13215  2455032.93962014  15.946364   0.017424
19g-1-13215  2455032.95229023  15.966424   0.009121
19g-1-13215  2455032.96322032  15.959638   0.009717
19g-1-13215  2455032.97493040  15.951548   0.011716
19g-1-13215  2455032.98701050  15.969775   0.009423
19g-1-13215  2455033.00888066  15.958639   0.009093
19g-1-13215  2455033.02032075  15.960417   0.011324
19g-1-13215  2455033.03135083  15.986002   0.027111
19g-1-13215  2455033.04273092  15.972880   0.012819
19g-1-13215  2455033.05361100  15.957024   0.011129
19g-1-13215  2455033.06461108  15.943802   0.012092
19g-1-13215  2455033.07559117  15.963405   0.010566
19g-1-13215  2455033.85464675  15.937110   0.008489
19g-1-13215  2455033.86572683  15.940300   0.008449
19g-1-13215  2455033.87668690  15.971436   0.008465
19g-1-13215  2455033.88832698  15.931876   0.009003
19g-1-13215  2455033.89219701  15.950294   0.009438
19g-1-13215  2455036.80094289  15.947427   0.012843
19g-1-13215  2455036.81558295  15.947188   0.009484
19g-1-13215  2455036.82654300  15.947472   0.008773
19g-1-13215  2455036.83741304  15.959378   0.008497
19g-1-13215  2455039.87205131  15.945086   0.013676
19g-1-13215  2455039.88295133  15.957255   0.011372
19g-1-13215  2455039.90078135  15.957932   0.008912
19g-1-13215  2455039.95890143  15.949496   0.008873
19g-1-13215  2455048.78951720  15.936642   0.010848
19g-1-13215  2455048.80040712  15.946775   0.010485
19g-1-13215  2455048.81130705  15.961197   0.010342
19g-1-13215  2455048.82219698  15.949901   0.010265
19g-1-13215  2455050.74874228  15.947600   0.011770
19g-1-13215  2455050.76291216  15.952365   0.011619
19g-1-13215  2455050.77390206  15.944068   0.010809
19g-1-13215  2455050.78514197  15.966973   0.010405
19g-1-13215  2455050.80453180  15.937328   0.009425
19g-1-13215  2455050.81542171  15.943171   0.009228
19g-1-13215  2455050.82890159  15.940682   0.009268
19g-1-13215  2455050.83983150  15.946883   0.009099
19g-1-13215  2455050.91445086  15.949968   0.009791
19g-1-13215  2455050.92888073  15.946461   0.008956
19g-1-13215  2455050.93984064  15.952809   0.008924
19g-1-13215  2455050.95081054  15.952062   0.008808
19g-1-13215  2455051.85684231  15.951306   0.008414
19g-1-13215  2455051.86813221  15.957100   0.008450
19g-1-13215  2455051.87911210  15.959080   0.008363
19g-1-13215  2455051.89038200  15.963606   0.008501
19g-1-13215  2455057.82799981  15.945930   0.009306
19g-1-13215  2455057.83930964  15.946335   0.009155
19g-1-13215  2455057.85517940  15.949707   0.008987
19g-1-13215  2455057.86622924  15.940981   0.009064
19g-1-13215  2455058.76842551  15.950282   0.010331
19g-1-13215  2455058.78086531  15.959873   0.010169
19g-1-13215  2455058.79206514  15.957179   0.010048
19g-1-13215  2455058.80396495  15.956044   0.009801
19g-1-13215  2455059.75533967  15.940915   0.010768
19g-1-13215  2455059.76626949  15.939561   0.010364
19g-1-13215  2455059.77884928  15.941417   0.009727
19g-1-13215  2455059.78981910  15.952006   0.010452
19g-1-13215  2455059.82011860  15.952285   0.009508
19g-1-13215  2455059.83120842  15.939039   0.009087
19g-1-13215  2455059.84402820  15.938479   0.008968
19g-1-13215  2455059.85495802  15.950103   0.008999
19g-1-13215  2455060.75292279  15.952824   0.010545
19g-1-13215  2455060.76383260  15.937543   0.010678
19g-1-13215  2455060.77634238  15.927043   0.009977
19g-1-13215  2455060.78816218  15.954337   0.010353
19g-1-13215  2455061.76723474  15.959934   0.011590
19g-1-13215  2455061.77945451  15.958076   0.010283
19g-1-13215  2455061.79250427  15.966602   0.009687
19g-1-13215  2455061.80338408  15.959311   0.008993
19g-1-13215  2455061.81667383  15.948294   0.008729
19g-1-13215  2455061.82785363  15.951415   0.008885
19g-1-13215  2455061.84046340  15.957183   0.008726
19g-1-13215  2455061.85134320  15.958383   0.008805
19g-1-13215  2455064.88538366  15.962103   0.016043
19g-1-13215  2455064.89630343  15.963332   0.010501
19g-1-13215  2455064.90731320  15.954534   0.009337
19g-1-13215  2455064.91825297  15.956300   0.009211
19g-1-13215  2455066.74100336  15.960924   0.010159
19g-1-13215  2455066.75195311  15.964419   0.009678
19g-1-13215  2455066.76758276  15.964729   0.009153
19g-1-13215  2455066.77861251  15.958777   0.008831
19g-1-13215  2455068.73263689  15.947763   0.011497
19g-1-13215  2455068.74366663  15.953201   0.011113
19g-1-13215  2455068.75699630  15.957266   0.010371
19g-1-13215  2455068.77160595  15.960721   0.011343
19g-1-13215  2455069.73036238  15.943508   0.011623
19g-1-13215  2455069.74130211  15.959240   0.010906
19g-1-13215  2455069.75453178  15.956903   0.010682
19g-1-13215  2455069.76616148  15.976190   0.010262
19g-1-13215  2455070.73310692  15.937042   0.010817
19g-1-13215  2455070.74407664  15.942858   0.009796
19g-1-13215  2455070.75874626  15.968150   0.009521
19g-1-13215  2455070.77080595  15.956422   0.009104
19g-1-13215  2455071.73168076  15.963386   0.011719
19g-1-13215  2455071.74268047  15.970052   0.010721
19g-1-13215  2455071.75786006  15.964258   0.010077
19g-1-13215  2455071.76913976  15.950424   0.009596
19g-1-13215  2455073.75195539  15.954065   0.011771
19g-1-13215  2455073.76347507  15.960680   0.012300
19g-1-13215  2455073.77986461  15.950898   0.009289
19g-1-13215  2455073.79123429  15.956988   0.010216
19g-1-13215  2455073.80521389  15.951674   0.010297
19g-1-13215  2455073.81618358  15.971868   0.010288
19g-1-13215  2455073.82940321  15.964730   0.010583
19g-1-13215  2455073.84154286  15.946408   0.009451
19g-1-13215  2455074.73712723  15.934171   0.011218
19g-1-13215  2455074.74806691  15.930273   0.010391
19g-1-13215  2455074.76062655  15.963854   0.010485
19g-1-13215  2455074.77713607  15.964550   0.009695
19g-1-13215  2455075.73945779  15.939424   0.010756
19g-1-13215  2455075.75038747  15.939053   0.010295
19g-1-13215  2455075.76301709  15.951301   0.010013
19g-1-13215  2455075.77393677  15.949195   0.010182
19g-1-13215  2455075.78712638  15.956035   0.009769
19g-1-13215  2455075.79958600  15.977228   0.009911
19g-1-13215  2455075.81251562  15.955732   0.009657
19g-1-13215  2455075.82345529  15.949660   0.008988
19g-1-13215  2455077.72855710  15.953588   0.012137
19g-1-13215  2455077.74050673  15.938459   0.011212
19g-1-13215  2455077.75303634  15.951901   0.010551
19g-1-13215  2455077.76445598  15.941111   0.010100
19g-1-13215  2455078.73147537  15.952400   0.011887
19g-1-13215  2455078.74321499  15.964174   0.010529
19g-1-13215  2455078.75627457  15.959327   0.009824
19g-1-13215  2455078.76721422  15.955792   0.009643
19g-1-13215  2455079.74858242  15.941172   0.010135
19g-1-13215  2455079.75951206  15.946393   0.009719
19g-1-13215  2455079.77254163  15.947512   0.009382
19g-1-13215  2455079.78360127  15.948543   0.009245
19g-1-13215  2455080.75669901  15.939420   0.009187
19g-1-13215  2455080.76763864  15.950031   0.009154
19g-1-13215  2455080.78162817  15.948955   0.008947
19g-1-13215  2455080.79275780  15.954805   0.008770
19g-1-13215  2455081.73396592  15.925695   0.015131
19g-1-13215  2455081.74505554  15.958498   0.018963
19g-1-13215  2455081.76561483  15.971960   0.016309
19g-1-13215  2455081.77669445  15.971074   0.021307
19g-1-13215  2455081.79058398  15.945665   0.013065
19g-1-13215  2455081.80167360  16.013086   0.013707
19g-1-13215  2455081.81463315  16.037066   0.010771
19g-1-13215  2455081.82559278  16.025434   0.014450
19g-1-13215  2455081.83931231  15.980560   0.014414
19g-1-13215  2455081.85025193  15.964412   0.024991
19g-1-13215  2455081.86632138  15.955022   0.018684
19g-1-13215  2455081.87735100  15.967112   0.020957
19g-1-13215  2455081.89140052  15.962022   0.018362
19g-1-13215  2455081.90245014  15.944760   0.021564
19g-1-13215  2455081.91350976  15.962921   0.011161
19g-1-13215  2455081.93335908  15.966854   0.012324
19g-1-13215  2455082.78614952  15.947909   0.008853
19g-1-13215  2455082.79706914  15.940339   0.008668
19g-1-13215  2455082.80995868  15.947990   0.008825
19g-1-13215  2455082.82097830  15.942663   0.008824
19g-1-13215  2455083.77026476  15.946384   0.009036
19g-1-13215  2455083.78167435  15.963089   0.009155
19g-1-13215  2455083.79455389  15.944310   0.008797
19g-1-13215  2455083.80549350  15.955720   0.008924
19g-1-13215  2455105.84902497  15.954830   0.010189
19g-1-13215  2455105.86001444  15.945073   0.009897
19g-1-13215  2455105.87095391  15.944362   0.009933
19g-1-13215  2455105.88193338  15.944940   0.010287
19g-1-13215  2455106.76809026  15.942431   0.013934
19g-1-13215  2455106.77970969  15.945293   0.015278
19g-1-13215  2455106.82200763  15.956528   0.012058
19g-1-13215  2455106.83295709  15.952523   0.013452
19g-1-13215  2455106.84993626  15.948191   0.012604
19g-1-13215  2455106.86117571  15.946651   0.012430
19g-1-13215  2455106.87788490  15.966104   0.013484
19g-1-13215  2455106.88963432  16.000420   0.015472
19g-1-13215  2455109.78137123  15.954740   0.011408
19g-1-13215  2455109.79237068  15.941229   0.013251
19g-1-13215  2455109.80333013  15.946836   0.011506
19g-1-13215  2455109.81426958  15.942398   0.011030
19g-1-13215  2455109.82589900  15.949153   0.009605
19g-1-13215  2455109.83687845  15.949688   0.010212
19g-1-13215  2455109.85250767  15.960369   0.010717
19g-1-13215  2455109.86463706  15.942002   0.010629
19g-1-13215  2455119.70264812  15.938314   0.011855
19g-1-13215  2455119.71458749  15.955674   0.010944
19g-1-13215  2455119.72869674  15.944835   0.010255
19g-1-13215  2455119.73982614  15.942032   0.009952
19g-1-13215  2455124.75233706  15.956662   0.009833
19g-1-13215  2455124.76327647  15.933995   0.010036
19g-1-13215  2455124.77826566  15.942057   0.009515
19g-1-13215  2455124.78919506  15.948694   0.009936
19g-1-13215  2455126.70540106  15.965724   0.013416
19g-1-13215  2455126.71832036  15.965437   0.014066
19g-1-13215  2455126.73211961  15.952419   0.010742
19g-1-13215  2455126.74307901  15.943490   0.010259
19g-1-13215  2455127.70424667  15.931103   0.022598
19g-1-13215  2455127.72847535  15.943316   0.020434
19g-1-13215  2455127.75451393  15.937512   0.013936
19g-1-13215  2455127.76547333  15.935452   0.010559
19g-1-13215  2455127.77804264  15.941532   0.010124
19g-1-13215  2455127.78905204  15.944696   0.009908
19g-1-13215  2455128.70543205  15.955850   0.013473
19g-1-13215  2455128.71639145  15.999699   0.012700
19g-1-13215  2455128.73145062  16.046139   0.012429
19g-1-13215  2455128.74258002  16.029861   0.011238
19g-1-13215  2455129.74214540  15.934393   0.009896
19g-1-13215  2455129.75311480  15.959297   0.009732
19g-1-13215  2455129.76453417  15.949480   0.009537
19g-1-13215  2455129.77567356  15.934949   0.009364
19g-1-13215  2455130.72953138  15.949014   0.011823
19g-1-13215  2455130.74052077  15.948562   0.011243
19g-1-13215  2455130.75760984  15.948292   0.011390
19g-1-13215  2455130.76860924  15.947493   0.010785
19g-1-13215  2455131.69608845  15.949314   0.011753
19g-1-13215  2455131.70707784  15.935977   0.010987
19g-1-13215  2455131.71979715  15.948736   0.010481
19g-1-13215  2455131.73076655  15.947572   0.010167
19g-1-13215  2455132.69183389  15.955138   0.012417
19g-1-13215  2455132.70823299  15.955248   0.011022
19g-1-13215  2455132.72116228  15.942182   0.010706
19g-1-13215  2455132.73630145  15.945459   0.010033
19g-1-13215  2455133.69935866  15.954121   0.012925
19g-1-13215  2455133.71059805  15.948338   0.011272
19g-1-13215  2455133.72347734  15.956404   0.010343
19g-1-13215  2455133.73451673  15.948929   0.010176
19g-1-13215  2455134.70471356  15.943985   0.011135
19g-1-13215  2455134.71609293  15.947755   0.010399
19g-1-13215  2455134.72908222  15.939406   0.009619
19g-1-13215  2455134.74422139  15.952971   0.009311
19g-1-13215  2455135.70077897  15.945474   0.011147
19g-1-13215  2455135.71561816  15.930666   0.010181
19g-1-13215  2455135.72817747  15.949627   0.009679
19g-1-13215  2455135.73989683  15.964169   0.009388
19g-1-13215  2455135.75324610  15.946129   0.009074
19g-1-13215  2455135.76418550  15.960830   0.009025
19g-1-13215  2455135.77692480  15.950773   0.009170
19g-1-13215  2455135.78835417  15.951445   0.009192
19g-1-13215  2455136.70406402  15.951521   0.023076
19g-1-13215  2455136.71530341  15.930210   0.016600
19g-1-13215  2455136.72893266  15.940193   0.010736
19g-1-13215  2455136.74006205  15.940432   0.010613
19g-1-13215  2455137.70304936  15.947065   0.011522
19g-1-13215  2455137.71410875  15.937582   0.010287
19g-1-13215  2455137.73362768  15.940730   0.009771
19g-1-13215  2455137.74503706  15.946478   0.009785
19g-1-13215  2455138.69974487  16.024281   0.011986
19g-1-13215  2455138.71081427  15.983506   0.010520
19g-1-13215  2455138.72945325  15.936749   0.009866
19g-1-13215  2455138.74476242  15.936441   0.009695
19g-1-13215  2455143.70174291  15.952197   0.016610
19g-1-13215  2455143.71356227  15.951414   0.017988
19g-1-13215  2455143.72687155  15.955455   0.014844
19g-1-13215  2455143.73784096  15.962060   0.013592
19g-1-13215  2455144.71726810  15.952740   0.012732
19g-1-13215  2455151.70188685  15.953089   0.011123
19g-1-13215  2455151.71367624  15.952319   0.010465
19g-1-13215  2455151.72820548  15.947053   0.010092
19g-1-13215  2455151.73968488  15.939657   0.009660
19g-1-13215  2455159.68834007  15.961075   0.012764
19g-1-13215  2455159.69973951  15.952033   0.011825
19g-1-13215  2455159.71560872  15.950818   0.011346
19g-1-13215  2455159.72657818  15.927271   0.010739

19g-2-08064  2454317.80968224  14.409332   0.004463
19g-2-08064  2454317.82174217  14.401896   0.004408
19g-2-08064  2454317.83308211  14.403533   0.004363
19g-2-08064  2454317.84434204  14.401266   0.004287
19g-2-08064  2454317.85865196  14.398120   0.004246
19g-2-08064  2454317.86975190  14.393405   0.004182
19g-2-08064  2454317.88149183  14.396942   0.004165
19g-2-08064  2454317.89259177  14.391049   0.004212
19g-2-08064  2454319.88299854  14.384977   0.004117
19g-2-08064  2454319.89408846  14.383420   0.004106
19g-2-08064  2454319.90536837  14.387563   0.004047
19g-2-08064  2454319.91669829  14.388038   0.004118
19g-2-08064  2454319.92879819  14.387383   0.004101
19g-2-08064  2454319.93992811  14.394495   0.004131
19g-2-08064  2454319.95101803  14.391982   0.004199
19g-2-08064  2454319.96212794  14.389067   0.004238
19g-2-08064  2454320.74096173  14.397410   0.004813
19g-2-08064  2454320.75204164  14.389336   0.004574
19g-2-08064  2454320.76312154  14.399863   0.004478
19g-2-08064  2454320.77426145  14.396086   0.004312
19g-2-08064  2454320.78971132  14.398200   0.004189
19g-2-08064  2454320.80078123  14.405917   0.004247
19g-2-08064  2454320.81188113  14.405466   0.004115
19g-2-08064  2454320.82367104  14.412543   0.004112
19g-2-08064  2454321.75869278  14.391006   0.004531
19g-2-08064  2454321.77089267  14.384959   0.004474
19g-2-08064  2454321.78198256  14.390265   0.004346
19g-2-08064  2454321.79819241  14.384039   0.004153
19g-2-08064  2454321.80993230  14.388436   0.004112
19g-2-08064  2454321.82138220  14.389587   0.004091
19g-2-08064  2454321.83437208  14.387274   0.004054
19g-2-08064  2454323.74581260  14.384562   0.004682
19g-2-08064  2454323.75738247  14.380400   0.004507
19g-2-08064  2454323.76890234  14.372321   0.004366
19g-2-08064  2454323.78067221  14.380233   0.004269
19g-2-08064  2454323.79179209  14.382408   0.004122
19g-2-08064  2454323.80291196  14.384598   0.004113
19g-2-08064  2454323.81417184  14.376423   0.004086
19g-2-08064  2454323.82670170  14.378087   0.004151
19g-2-08064  2454324.81426027  14.520245   0.004689
19g-2-08064  2454324.82551013  14.565276   0.004765
19g-2-08064  2454324.83660000  14.548471   0.004631
19g-2-08064  2454324.84766987  14.504778   0.004461
19g-2-08064  2454324.86104970  14.439767   0.004247
19g-2-08064  2454324.87243957  14.405159   0.004219
19g-2-08064  2454324.90126922  14.398616   0.004352
19g-2-08064  2454324.91276908  14.401806   0.004246
19g-2-08064  2454325.74525869  14.389531   0.004627
19g-2-08064  2454325.75637854  14.392985   0.004606
19g-2-08064  2454325.76750840  14.390929   0.004329
19g-2-08064  2454325.77869826  14.392330   0.004364
19g-2-08064  2454330.82636185  14.475076   0.004274
19g-2-08064  2454331.83607387  14.398907   0.004788
19g-2-08064  2454331.84719366  14.396488   0.004763
19g-2-08064  2454331.85830346  14.394533   0.004768
19g-2-08064  2454331.86981325  14.404245   0.004746
19g-2-08064  2454332.78718612  14.403609   0.004462
19g-2-08064  2454332.80629575  14.399742   0.004364
19g-2-08064  2454332.81762554  14.402817   0.004369
19g-2-08064  2454332.82888532  14.407294   0.004487
19g-2-08064  2454332.83411522  14.412712   0.005005
19g-2-08064  2454332.85576481  14.405805   0.005403
19g-2-08064  2454332.86791458  14.412897   0.004488
19g-2-08064  2454332.87935436  14.406920   0.004263
19g-2-08064  2454332.89053414  14.405191   0.004622
19g-2-08064  2454332.92666345  14.403435   0.004263
19g-2-08064  2454332.93781324  14.402522   0.004664
19g-2-08064  2454332.94941301  14.407336   0.005057
19g-2-08064  2454332.96056280  14.407989   0.004489
19g-2-08064  2454334.73386736  14.393988   0.005216
19g-2-08064  2454334.74494713  14.396330   0.005150
19g-2-08064  2454334.75841685  14.397461   0.004755
19g-2-08064  2454334.76950662  14.395238   0.004619
19g-2-08064  2454334.82498546  14.400787   0.004307
19g-2-08064  2454334.83717521  14.407986   0.004255
19g-2-08064  2454334.84827498  14.403785   0.004206
19g-2-08064  2454334.85944475  14.410865   0.004153
19g-2-08064  2454335.73808610  14.384177   0.004829
19g-2-08064  2454335.75052583  14.377899   0.004629
19g-2-08064  2454335.76160559  14.381345   0.004527
19g-2-08064  2454335.77266535  14.380060   0.004308
19g-2-08064  2454336.76187354  14.396116   0.004887
19g-2-08064  2454336.77292329  14.400996   0.004761
19g-2-08064  2454336.78405304  14.400927   0.004742
19g-2-08064  2454336.79513279  14.397369   0.004590
19g-2-08064  2454336.87251105  14.569889   0.004913
19g-2-08064  2454336.88359080  14.533813   0.004839
19g-2-08064  2454336.89468055  14.483454   0.004577
19g-2-08064  2454336.90577030  14.427118   0.004322
19g-2-08064  2454338.77158672  14.398500   0.004443
19g-2-08064  2454338.78268645  14.396523   0.004240
19g-2-08064  2454338.79374618  14.395692   0.004674
19g-2-08064  2454338.80734585  14.393867   0.004206
19g-2-08064  2454339.73918298  14.393546   0.004842
19g-2-08064  2454339.75028270  14.394201   0.004666
19g-2-08064  2454339.76140242  14.409843   0.004653
19g-2-08064  2454339.77249215  14.400630   0.004335
19g-2-08064  2454339.91645854  14.402787   0.004182
19g-2-08064  2454339.92760826  14.408665   0.004269
19g-2-08064  2454339.93871799  14.411783   0.004145
19g-2-08064  2454339.95021770  14.412279   0.004248
19g-2-08064  2454340.74597746  14.382672   0.004593
19g-2-08064  2454340.75704718  14.389641   0.004493
19g-2-08064  2454340.76806689  14.388195   0.004448
19g-2-08064  2454340.77916661  14.381131   0.004354
19g-2-08064  2454356.75087588  14.385744   0.004822
19g-2-08064  2454356.76196546  14.395823   0.005518
19g-2-08064  2454356.77305504  14.395188   0.004784
19g-2-08064  2454356.78820446  14.402117   0.004302
19g-2-08064  2454356.79929404  14.413268   0.004324
19g-2-08064  2454356.81039362  14.409613   0.004223
19g-2-08064  2454356.82150320  14.412535   0.004189
19g-2-08064  2454359.75881905  14.394300   0.004659
19g-2-08064  2454359.76991861  14.398581   0.004600
19g-2-08064  2454359.78109816  14.397402   0.004369
19g-2-08064  2454359.79251770  14.390799   0.004684
19g-2-08064  2454359.81351687  14.392573   0.004729
19g-2-08064  2454359.82464642  14.393028   0.005292
19g-2-08064  2454359.83575598  14.387938   0.005692
19g-2-08064  2454359.84689554  14.389109   0.007119
19g-2-08064  2454361.73363914  14.392119   0.005090
19g-2-08064  2454361.74478869  14.387776   0.005017
19g-2-08064  2454361.75586823  14.400286   0.004956
19g-2-08064  2454361.76694778  14.397729   0.004806
19g-2-08064  2454362.73268779  14.404763   0.004890
19g-2-08064  2454362.74375733  14.407530   0.004590
19g-2-08064  2454362.75482687  14.406048   0.004553
19g-2-08064  2454362.76590641  14.403923   0.004383
19g-2-08064  2454362.78700552  14.400849   0.004152
19g-2-08064  2454362.79809506  14.405079   0.004180
19g-2-08064  2454362.80918460  14.408353   0.004233
19g-2-08064  2454362.82026414  14.408639   0.004255
19g-2-08064  2454363.74054546  14.409126   0.004680
19g-2-08064  2454363.75193497  14.404290   0.004581
19g-2-08064  2454363.76300451  14.403665   0.004466
19g-2-08064  2454363.77412403  14.406954   0.004399
19g-2-08064  2454365.74533945  14.385098   0.009624
19g-2-08064  2454365.75654897  14.398408   0.011964
19g-2-08064  2454365.76781848  14.401937   0.008255
19g-2-08064  2454365.77916798  14.408405   0.009155
19g-2-08064  2454367.74851122  14.411563   0.004627
19g-2-08064  2454367.75980072  14.415781   0.004616
19g-2-08064  2454367.77106022  14.412889   0.004624
19g-2-08064  2454367.78231972  14.422479   0.004416
19g-2-08064  2454367.80483871  14.435494   0.004650
19g-2-08064  2454367.81607821  14.478273   0.004811
19g-2-08064  2454367.82730771  14.543355   0.004821
19g-2-08064  2454367.83958716  14.567876   0.004774
19g-2-08064  2454368.75941586  14.406012   0.004636
19g-2-08064  2454368.77063535  14.405657   0.004450
19g-2-08064  2454368.78184485  14.405149   0.004431
19g-2-08064  2454368.79307434  14.408116   0.004363
19g-2-08064  2454368.81300344  14.410673   0.004398
19g-2-08064  2454368.82424293  14.408709   0.004328
19g-2-08064  2454368.83546242  14.408624   0.004452
19g-2-08064  2454368.84681191  14.412468   0.004430
19g-2-08064  2454374.74947627  14.460202   0.004929
19g-2-08064  2454374.76088573  14.417308   0.004979
19g-2-08064  2454374.77288515  14.407596   0.005028
19g-2-08064  2454374.78472458  14.410347   0.005074
19g-2-08064  2454374.80679352  14.410763   0.004525
19g-2-08064  2454374.81801297  14.412496   0.004545
19g-2-08064  2454374.82932243  14.409266   0.004616
19g-2-08064  2454374.84073188  14.409294   0.004642
19g-2-08064  2454374.86065092  14.405105   0.004330
19g-2-08064  2454374.87196038  14.403085   0.004678
19g-2-08064  2454374.88350982  14.401680   0.004546
19g-2-08064  2454374.89475928  14.400405   0.004909
19g-2-08064  2454375.72676902  14.406195   0.005245
19g-2-08064  2454375.73789848  14.408251   0.005207
19g-2-08064  2454375.74935792  14.410236   0.005006
19g-2-08064  2454375.76052738  14.408916   0.004807
19g-2-08064  2454376.74869914  14.398885   0.004759
19g-2-08064  2454376.75974860  14.400260   0.004594
19g-2-08064  2454376.77084806  14.404612   0.004721
19g-2-08064  2454376.78266748  14.403409   0.004701
19g-2-08064  2454377.72841090  14.410042   0.004965
19g-2-08064  2454377.73950035  14.406059   0.005004
19g-2-08064  2454377.75292969  14.408504   0.005000
19g-2-08064  2454377.76400914  14.408472   0.004833
19g-2-08064  2454379.86932409  14.532119   0.008245
19g-2-08064  2454380.74603983  14.577902   0.005389
19g-2-08064  2454380.75713927  14.546659   0.005119
19g-2-08064  2454380.77124855  14.465596   0.004972
19g-2-08064  2454380.78234799  14.405885   0.004693
19g-2-08064  2454383.81379272  14.401222   0.004886
19g-2-08064  2454383.82490214  14.394038   0.006259
19g-2-08064  2454383.83602157  14.398946   0.005062
19g-2-08064  2454383.84714099  14.390586   0.006754
19g-2-08064  2454384.79595174  14.415285   0.005288
19g-2-08064  2454384.80708116  14.406824   0.004818
19g-2-08064  2454384.81868055  14.412557   0.004985
19g-2-08064  2454384.83000996  14.412911   0.004916
19g-2-08064  2454386.76976838  14.557402   0.004992
19g-2-08064  2454386.78100779  14.520566   0.004811
19g-2-08064  2454386.79231719  14.463564   0.004634
19g-2-08064  2454386.80362660  14.408869   0.004553
19g-2-08064  2454387.73287754  14.410897   0.004792
19g-2-08064  2454387.74409694  14.412535   0.004592
19g-2-08064  2454387.75531635  14.411583   0.004519
19g-2-08064  2454387.76652576  14.410334   0.004545
19g-2-08064  2454387.78713467  14.413357   0.004453
19g-2-08064  2454387.79837407  14.406175   0.004435
19g-2-08064  2454387.80961348  14.408442   0.004470
19g-2-08064  2454387.82092288  14.401478   0.004491
19g-2-08064  2454389.72746147  14.418612   0.004854
19g-2-08064  2454389.73878087  14.408449   0.004694
19g-2-08064  2454389.75014026  14.415052   0.004562
19g-2-08064  2454389.76151965  14.405885   0.007295
19g-2-08064  2454389.79478788  14.407744   0.005088
19g-2-08064  2454389.80600728  14.405466   0.004522
19g-2-08064  2454389.81724668  14.404272   0.005027
19g-2-08064  2454390.72603801  14.388308   0.008604
19g-2-08064  2454390.73102775  14.389497   0.005122
19g-2-08064  2454390.74232714  14.393670   0.004848
19g-2-08064  2454390.75372653  14.394037   0.004775
19g-2-08064  2454390.76496593  14.392856   0.004736
19g-2-08064  2454393.79913220  14.397340   0.005216
19g-2-08064  2454393.81039159  14.401218   0.005638
19g-2-08064  2454393.82160098  14.404059   0.005619
19g-2-08064  2454395.78694408  14.395257   0.004589
19g-2-08064  2454395.79817347  14.391873   0.004599
19g-2-08064  2454395.81025281  14.391295   0.004628
19g-2-08064  2454395.82147219  14.391806   0.004572
19g-2-08064  2454397.72542812  14.400850   0.004541
19g-2-08064  2454397.73666751  14.399167   0.004367
19g-2-08064  2454397.74806688  14.394554   0.004357
19g-2-08064  2454397.75929627  14.395887   0.004262
19g-2-08064  2454398.74424227  14.409565   0.004852
19g-2-08064  2454398.75595163  14.411919   0.005450
19g-2-08064  2454398.76803096  14.416700   0.005315
19g-2-08064  2454398.77973032  14.485073   0.005920
19g-2-08064  2454398.80426898  14.557034   0.005581
19g-2-08064  2454398.81588834  14.552852   0.005427
19g-2-08064  2454399.71524895  14.416595   0.005020
19g-2-08064  2454399.72655833  14.412681   0.004917
19g-2-08064  2454399.73778771  14.409725   0.004788
19g-2-08064  2454399.74900710  14.403186   0.004611
19g-2-08064  2454400.73091311  14.406396   0.004885
19g-2-08064  2454400.74223248  14.399512   0.004574
19g-2-08064  2454400.75346187  14.404010   0.004569
19g-2-08064  2454400.76471125  14.400115   0.004575
19g-2-08064  2454401.71678884  14.411937   0.004973
19g-2-08064  2454401.74332738  14.414774   0.005184
19g-2-08064  2454401.75536672  14.421577   0.005181
19g-2-08064  2454401.76698608  14.404552   0.004919
19g-2-08064  2454402.71475386  14.400006   0.005429
19g-2-08064  2454402.72599325  14.397599   0.004664
19g-2-08064  2454402.73721263  14.393536   0.004441
19g-2-08064  2454402.74869199  14.399572   0.004638
19g-2-08064  2454403.71944849  14.402455   0.004895
19g-2-08064  2454403.73066787  14.397487   0.005087
19g-2-08064  2454403.74237723  14.399520   0.004721
19g-2-08064  2454403.75359661  14.399656   0.004867
19g-2-08064  2454406.72033308  14.426785   0.005126
19g-2-08064  2454406.73155246  14.405381   0.004917
19g-2-08064  2454429.71624062  14.398128   0.005001
19g-2-08064  2454429.72828002  14.403997   0.005033
19g-2-08064  2454429.73948946  14.430813   0.005092
19g-2-08064  2454429.75128888  14.476034   0.005283
19g-2-08064  2454629.01086253  14.378292   0.004200
19g-2-08064  2454629.02559311  14.388404   0.004195
19g-2-08064  2454629.03932364  14.378624   0.004197
19g-2-08064  2454629.05061408  14.377088   0.004166
19g-2-08064  2454629.06286456  14.378504   0.004125
19g-2-08064  2454629.07431501  14.378165   0.004192
19g-2-08064  2454629.08892558  14.378069   0.004196
19g-2-08064  2454629.10051603  14.383522   0.004227
19g-2-08064  2454629.99765073  14.412612   0.004847
19g-2-08064  2454630.00884116  14.410638   0.004579
19g-2-08064  2454630.02005159  14.405934   0.004562
19g-2-08064  2454630.03155203  14.403982   0.004553
19g-2-08064  2454630.04376250  14.400770   0.004317
19g-2-08064  2454630.05503293  14.399486   0.004230
19g-2-08064  2454630.06659338  14.401632   0.004356
19g-2-08064  2454630.07785381  14.398931   0.004320
19g-2-08064  2454630.97892809  14.394224   0.004377
19g-2-08064  2454630.99014852  14.401330   0.004380
19g-2-08064  2454631.00155895  14.406410   0.004463
19g-2-08064  2454631.01274937  14.398479   0.004380
19g-2-08064  2454631.02610987  14.425112   0.004404
19g-2-08064  2454631.03742030  14.479181   0.004469
19g-2-08064  2454631.04871073  14.534521   0.004619
19g-2-08064  2454631.05991115  14.563860   0.004572
19g-2-08064  2454631.07235162  14.553411   0.004675
19g-2-08064  2454631.08358204  14.494342   0.004381
19g-2-08064  2454631.09480246  14.444912   0.004262
19g-2-08064  2454631.99227601  14.384640   0.004239
19g-2-08064  2454632.00362643  14.383148   0.004323
19g-2-08064  2454632.01482685  14.376122   0.004705
19g-2-08064  2454632.02607726  14.387684   0.004350
19g-2-08064  2454632.03942776  14.382193   0.004454
19g-2-08064  2454632.05066817  14.382020   0.004477
19g-2-08064  2454632.06192859  14.379833   0.004318
19g-2-08064  2454632.07341902  14.379317   0.004380
19g-2-08064  2454632.99862299  14.419423   0.004974
19g-2-08064  2454633.00985340  14.412412   0.005539
19g-2-08064  2454633.02107381  14.407367   0.005225
19g-2-08064  2454633.03235422  14.426821   0.006835
19g-2-08064  2454633.04443466  14.417926   0.006161
19g-2-08064  2454633.05583507  14.422100   0.005832
19g-2-08064  2454633.06729549  14.420199   0.005578
19g-2-08064  2454633.07870590  14.427738   0.005507
19g-2-08064  2454634.00786939  14.366305   0.004003
19g-2-08064  2454634.01949980  14.364152   0.004031
19g-2-08064  2454634.03149023  14.371584   0.004039
19g-2-08064  2454634.04320065  14.368809   0.004020
19g-2-08064  2454634.05537108  14.367452   0.004044
19g-2-08064  2454634.06675149  14.373544   0.004060
19g-2-08064  2454634.07845191  14.369462   0.004062
19g-2-08064  2454634.09058234  14.372104   0.004085
19g-2-08064  2454731.72905789  14.465909   0.004822
19g-2-08064  2454731.74030740  14.403692   0.004413
19g-2-08064  2454731.75208688  14.387158   0.004305
19g-2-08064  2454731.76550629  14.380596   0.004193
19g-2-08064  2454732.72579388  14.428750   0.004654
19g-2-08064  2454732.73677339  14.419482   0.004461
19g-2-08064  2454732.75168273  14.424013   0.004268
19g-2-08064  2454732.76261224  14.422319   0.004185
19g-2-08064  2454734.72948373  14.397936   0.004764
19g-2-08064  2454734.74070322  14.404849   0.004500
19g-2-08064  2454734.75192271  14.400453   0.004324
19g-2-08064  2454734.76315220  14.404269   0.004287
19g-2-08064  2454739.82041527  14.412347   0.004063
19g-2-08064  2454739.83188471  14.412743   0.004111
19g-2-08064  2454739.84344416  14.402825   0.004173
19g-2-08064  2454739.85460362  14.409854   0.004242
19g-2-08064  2454740.73707100  14.378963   0.004515
19g-2-08064  2454740.74824045  14.380491   0.004365
19g-2-08064  2454740.76481965  14.375747   0.004307
19g-2-08064  2454740.77635909  14.381313   0.004287
19g-2-08064  2454744.71705454  14.417826   0.004289
19g-2-08064  2454744.72820398  14.418499   0.004153
19g-2-08064  2454744.74264326  14.424454   0.004110
19g-2-08064  2454744.75351271  14.424370   0.004111
19g-2-08064  2454745.73722315  14.377511   0.004420
19g-2-08064  2454745.74845258  14.374522   0.004318
19g-2-08064  2454745.76301185  14.380305   0.004199
19g-2-08064  2454745.77437127  14.375854   0.004191
19g-2-08064  2454746.71798338  14.414402   0.004979
19g-2-08064  2454746.73044275  14.415138   0.004642
19g-2-08064  2454746.74215215  14.415907   0.004549
19g-2-08064  2454747.69885326  14.379758   0.006004
19g-2-08064  2454747.71453245  14.384110   0.005414
19g-2-08064  2454747.72574188  14.385556   0.005234
19g-2-08064  2454747.73726129  14.381432   0.005060
19g-2-08064  2454748.70081171  14.396400   0.005621
19g-2-08064  2454748.71194114  14.400080   0.005301
19g-2-08064  2454748.72692037  14.394291   0.004942
19g-2-08064  2454748.73811979  14.391120   0.004793
19g-2-08064  2454749.72656860  14.409885   0.005654
19g-2-08064  2454749.73779802  14.455174   0.008638
19g-2-08064  2454749.75115733  14.517405   0.009319
19g-2-08064  2454749.76228675  14.578366   0.006590
19g-2-08064  2454749.76772647  14.579545   0.005749
19g-2-08064  2454751.73507367  14.416686   0.004997
19g-2-08064  2454751.74619309  14.414516   0.005416
19g-2-08064  2454751.75976238  14.423319   0.005675
19g-2-08064  2454751.77098179  14.405930   0.007130
19g-2-08064  2454752.73725088  14.380100   0.005315
19g-2-08064  2454752.74852029  14.377033   0.004616
19g-2-08064  2454752.76131961  14.382243   0.004613
19g-2-08064  2454752.77245902  14.381658   0.004386
19g-2-08064  2454752.78618830  14.386686   0.004307
19g-2-08064  2454752.79733771  14.382873   0.004321
19g-2-08064  2454752.81352685  14.382261   0.004238
19g-2-08064  2454752.83951548  14.388687   0.005249
19g-2-08064  2454753.70975940  14.403815   0.005340
19g-2-08064  2454753.72084881  14.400058   0.004959
19g-2-08064  2454753.73331815  14.405010   0.004710
19g-2-08064  2454753.74775738  14.406966   0.004754
19g-2-08064  2454753.76436650  14.404743   0.004458
19g-2-08064  2454753.77566590  14.403219   0.004373
19g-2-08064  2454753.78996514  14.404218   0.004384
19g-2-08064  2454753.80108455  14.398448   0.004646
19g-2-08064  2454754.76571322  14.410009   0.006086
19g-2-08064  2454754.77709261  14.408760   0.005338
19g-2-08064  2454754.78981194  14.409454   0.005489
19g-2-08064  2454754.80101134  14.402565   0.006756
19g-2-08064  2454755.72420200  14.394472   0.006575
19g-2-08064  2454755.73541140  14.389119   0.006443
19g-2-08064  2454755.75312045  14.395260   0.005059
19g-2-08064  2454755.76424985  14.453012   0.004580
19g-2-08064  2454755.78082897  14.540200   0.004921
19g-2-08064  2454755.79198837  14.560339   0.004887
19g-2-08064  2454755.80317777  14.536716   0.005160
19g-2-08064  2454755.82015686  14.436110   0.009189
19g-2-08064  2454757.69775589  14.377303   0.005027
19g-2-08064  2454757.70891529  14.384467   0.004762
19g-2-08064  2454757.72245456  14.378737   0.004519
19g-2-08064  2454757.73364396  14.387553   0.004383
19g-2-08064  2454757.74867315  14.379701   0.004299
19g-2-08064  2454757.75983254  14.384306   0.004246
19g-2-08064  2454757.77300183  14.385815   0.004263
19g-2-08064  2454757.78414123  14.379313   0.004213
19g-2-08064  2454758.70457146  14.414495   0.005041
19g-2-08064  2454758.71587085  14.408058   0.004738
19g-2-08064  2454758.73363989  14.413734   0.004397
19g-2-08064  2454758.75041898  14.410254   0.004220
19g-2-08064  2454758.76379826  14.412476   0.004175
19g-2-08064  2454758.77504765  14.412521   0.004177
19g-2-08064  2454758.78797695  14.412023   0.004164
19g-2-08064  2454758.79910634  14.409715   0.004175
19g-2-08064  2454759.69449776  14.386704   0.005103
19g-2-08064  2454759.70561716  14.393328   0.004834
19g-2-08064  2454759.72049635  14.389285   0.004590
19g-2-08064  2454759.73165575  14.391253   0.004434
19g-2-08064  2454759.74479503  14.391172   0.004438
19g-2-08064  2454759.75601442  14.394384   0.004340
19g-2-08064  2454759.76900372  14.391327   0.004334
19g-2-08064  2454759.78031310  14.400284   0.004305
19g-2-08064  2454760.69323342  14.402455   0.005314
19g-2-08064  2454760.70415283  14.394533   0.005040
19g-2-08064  2454760.71775209  14.403944   0.004892
19g-2-08064  2454760.72870149  14.399613   0.004690
19g-2-08064  2454760.74470062  14.399259   0.004458
19g-2-08064  2454760.77563893  14.403429   0.004337
19g-2-08064  2454760.78676833  14.395104   0.004344
19g-2-08064  2454760.80062757  14.396525   0.004378
19g-2-08064  2454760.81162697  14.393602   0.004333
19g-2-08064  2454761.68974905  14.403665   0.005728
19g-2-08064  2454761.70090844  14.410328   0.005380
19g-2-08064  2454761.71574763  14.406647   0.004869
19g-2-08064  2454761.72672703  14.413406   0.004739
19g-2-08064  2454770.75294049  14.413168   0.004659
19g-2-08064  2454770.76382989  14.414596   0.004750
19g-2-08064  2454770.77643919  14.409317   0.004487
19g-2-08064  2454770.78735859  14.411891   0.004657
19g-2-08064  2454771.69068878  14.396425   0.005260
19g-2-08064  2454771.70154818  14.391127   0.005122
19g-2-08064  2454771.71589739  14.390096   0.004674
19g-2-08064  2454771.72671680  14.390263   0.004587
19g-2-08064  2454771.76174486  14.395724   0.004443
19g-2-08064  2454771.77274426  14.391749   0.004440
19g-2-08064  2454771.78886337  14.395641   0.004586
19g-2-08064  2454771.80006275  14.396024   0.004443
19g-2-08064  2454772.68904377  14.408548   0.005067
19g-2-08064  2454772.69987317  14.403850   0.004775
19g-2-08064  2454772.71429238  14.407185   0.004439
19g-2-08064  2454772.72610173  14.400921   0.004349
19g-2-08064  2454772.75363021  14.399393   0.004237
19g-2-08064  2454772.76464961  14.393253   0.004198
19g-2-08064  2454772.77723891  14.399951   0.004250
19g-2-08064  2454772.78808832  14.399014   0.004379
19g-2-08064  2454773.69774825  14.403696   0.005324
19g-2-08064  2454773.70865765  14.402598   0.005226
19g-2-08064  2454773.72114696  14.401827   0.004975
19g-2-08064  2454773.73200636  14.414389   0.005109
19g-2-08064  2454773.76102476  14.408635   0.004788
19g-2-08064  2454773.77204416  14.414507   0.004698
19g-2-08064  2454773.78475346  14.411216   0.004610
19g-2-08064  2454773.79563286  14.417176   0.005057
19g-2-08064  2454774.68887376  14.462416   0.006123
19g-2-08064  2454774.69975316  14.509986   0.005783
19g-2-08064  2454774.71228247  14.561477   0.005694
19g-2-08064  2454774.72308188  14.538053   0.006657
19g-2-08064  2454774.75410018  14.412483   0.010495
19g-2-08064  2454774.76501958  14.374102   0.007479
19g-2-08064  2454776.70571318  14.381757   0.004990
19g-2-08064  2454776.71658259  14.383054   0.004680
19g-2-08064  2454776.73232173  14.386873   0.004649
19g-2-08064  2454776.74326113  14.383350   0.004607
19g-2-08064  2454777.72866728  14.402997   0.004209
19g-2-08064  2454777.74040664  14.407683   0.004253
19g-2-08064  2454777.75131605  14.407040   0.004182
19g-2-08064  2454777.76223545  14.406414   0.004130
19g-2-08064  2454784.69671135  14.398600   0.007137
19g-2-08064  2454784.70884070  14.402167   0.004784
19g-2-08064  2454784.72597979  14.405187   0.004987
19g-2-08064  2454784.73699920  14.405973   0.004748
19g-2-08064  2454905.12849707  14.395633   0.004396
19g-2-08064  2454905.14136758  14.393288   0.004246
19g-2-08064  2454905.15236802  14.384219   0.004294
19g-2-08064  2454905.16327845  14.394669   0.006080
19g-2-08064  2454921.11084709  14.397130   0.004382
19g-2-08064  2454921.12173762  14.401660   0.004908
19g-2-08064  2454921.13407822  14.402090   0.007204
19g-2-08064  2454921.14608880  14.401445   0.004799
19g-2-08064  2454924.06256196  14.390221   0.004931
19g-2-08064  2454924.07346250  14.396992   0.004900
19g-2-08064  2454947.05710377  14.404803   0.004502
19g-2-08064  2454947.06815437  14.401922   0.004290
19g-2-08064  2454947.07909496  14.400112   0.004273
19g-2-08064  2454947.08997556  14.404397   0.004321
19g-2-08064  2454947.10423633  14.399197   0.004358
19g-2-08064  2454947.11513692  14.402029   0.004423
19g-2-08064  2454947.12601752  14.400578   0.004374
19g-2-08064  2454948.06277849  14.397092   0.004967
19g-2-08064  2454948.07370908  14.391950   0.004496
19g-2-08064  2454948.08463968  14.394645   0.004797
19g-2-08064  2454948.09575028  14.396575   0.004649
19g-2-08064  2454948.10936102  14.408513   0.004471
19g-2-08064  2454948.12072164  14.400315   0.004468
19g-2-08064  2454948.13157223  14.395680   0.004361
19g-2-08064  2454959.05996371  14.404401   0.004576
19g-2-08064  2454959.07118431  14.406555   0.004666
19g-2-08064  2454959.08694515  14.400882   0.004564
19g-2-08064  2454959.09891579  14.407496   0.004588
19g-2-08064  2454960.06318731  14.406874   0.004725
19g-2-08064  2454960.07414790  14.408564   0.004596
19g-2-08064  2454960.08501848  14.401198   0.004259
19g-2-08064  2454960.09591906  14.402034   0.004363
19g-2-08064  2454960.10759968  14.400674   0.004809
19g-2-08064  2454960.11906029  14.407544   0.004492
19g-2-08064  2454960.96740548  14.402936   0.005374
19g-2-08064  2454960.97831606  14.403870   0.007865
19g-2-08064  2454960.98924664  14.396446   0.006052
19g-2-08064  2454961.06910088  14.390251   0.004167
19g-2-08064  2454961.07996146  14.395439   0.004707
19g-2-08064  2454961.09114205  14.386596   0.004339
19g-2-08064  2454961.10201263  14.389774   0.004071
19g-2-08064  2454962.07873445  14.402974   0.004459
19g-2-08064  2454962.08983504  14.402062   0.005355
19g-2-08064  2454962.10241571  14.400961   0.005421
19g-2-08064  2454962.11332629  14.401707   0.005742
19g-2-08064  2454975.00681664  14.386971   0.004223
19g-2-08064  2454975.01764718  14.382387   0.004137
19g-2-08064  2454975.02915774  14.381732   0.004042
19g-2-08064  2454975.04001827  14.382665   0.004348
19g-2-08064  2454986.98394195  14.377565   0.004599
19g-2-08064  2454986.99498243  14.387061   0.004480
19g-2-08064  2454987.00585290  14.390155   0.004445
19g-2-08064  2454987.01731339  14.381399   0.004496
19g-2-08064  2454987.03038396  14.386489   0.004431
19g-2-08064  2454987.04151444  14.385544   0.004459
19g-2-08064  2454987.05238491  14.387015   0.004299
19g-2-08064  2454987.06376540  14.391057   0.004376
19g-2-08064  2454987.07478588  14.383663   0.004331
19g-2-08064  2454987.09756687  14.390133   0.004243
19g-2-08064  2454987.10975740  14.392611   0.004219
19g-2-08064  2454987.12068787  14.391075   0.004266
19g-2-08064  2454988.04221750  14.571450   0.004745
19g-2-08064  2454988.05371799  14.563293   0.004990
19g-2-08064  2454988.06486847  14.508116   0.004770
19g-2-08064  2454988.07578894  14.452326   0.004470
19g-2-08064  2454988.08851948  14.406362   0.004221
19g-2-08064  2454988.09940995  14.411627   0.004147
19g-2-08064  2454988.11049042  14.407614   0.004270
19g-2-08064  2454988.12153089  14.398878   0.004223
19g-2-08064  2454990.07348317  14.393678   0.004276
19g-2-08064  2454990.08443362  14.397844   0.004325
19g-2-08064  2454990.09532407  14.398514   0.004371
19g-2-08064  2454990.10626453  14.393626   0.004311
19g-2-08064  2454991.91360869  14.386696   0.004357
19g-2-08064  2454991.92454913  14.392147   0.004566
19g-2-08064  2454991.93968974  14.392585   0.004228
19g-2-08064  2454991.95064019  14.378817   0.004269
19g-2-08064  2454991.96486076  14.384053   0.004117
19g-2-08064  2454991.97581120  14.386820   0.004203
19g-2-08064  2454991.98709166  14.388659   0.004041
19g-2-08064  2454991.99854212  14.383760   0.004110
19g-2-08064  2454995.95523728  14.403933   0.004481
19g-2-08064  2454995.96613770  14.407394   0.004932
19g-2-08064  2454995.97736812  14.402993   0.004584
19g-2-08064  2454995.98910857  14.407007   0.004467
19g-2-08064  2454996.00294909  14.411749   0.004472
19g-2-08064  2454996.01385951  14.406276   0.004431
19g-2-08064  2454996.02479992  14.405348   0.004574
19g-2-08064  2454996.03600035  14.402440   0.004644
19g-2-08064  2454996.04941085  14.405874   0.004514
19g-2-08064  2454996.06030127  14.407995   0.004746
19g-2-08064  2454996.07135168  14.400434   0.005027
19g-2-08064  2454996.08225210  14.407111   0.004717
19g-2-08064  2454998.08441662  14.404349   0.004221
19g-2-08064  2454998.09568703  14.412447   0.004300
19g-2-08064  2454998.10668744  14.409391   0.004231
19g-2-08064  2454998.11811785  14.401338   0.004204
19g-2-08064  2454998.98998945  14.376845   0.004140
19g-2-08064  2454999.00090985  14.379460   0.004150
19g-2-08064  2454999.01181024  14.381559   0.004046
19g-2-08064  2454999.02324065  14.375940   0.004036
19g-2-08064  2454999.03437105  14.376766   0.004185
19g-2-08064  2454999.04533144  14.381400   0.004372
19g-2-08064  2454999.05623183  14.380896   0.004074
19g-2-08064  2454999.06743224  14.383533   0.004037
19g-2-08064  2454999.09124309  14.382063   0.004066
19g-2-08064  2454999.10226349  14.383136   0.004029
19g-2-08064  2454999.11378390  14.383850   0.004029
19g-2-08064  2454999.12476429  14.384825   0.005070
19g-2-08064  2455001.91932179  14.401654   0.004342
19g-2-08064  2455001.93025216  14.393186   0.004277
19g-2-08064  2455001.94430264  14.396945   0.004369
19g-2-08064  2455001.97030352  14.397525   0.004252
19g-2-08064  2455002.05673645  14.395506   0.005473
19g-2-08064  2455002.06814683  14.401067   0.004985
19g-2-08064  2455002.07951722  14.396392   0.005287
19g-2-08064  2455002.09047759  14.393656   0.004644
19g-2-08064  2455002.10163796  14.393034   0.004786
19g-2-08064  2455002.11281834  14.394570   0.004778
19g-2-08064  2455002.12369871  14.398942   0.004904
19g-2-08064  2455010.93720741  14.392503   0.003741
19g-2-08064  2455010.94812771  14.388993   0.003725
19g-2-08064  2455010.95910801  14.388242   0.003731
19g-2-08064  2455010.97008830  14.388479   0.003827
19g-2-08064  2455011.00571927  14.374029   0.003759
19g-2-08064  2455011.01880962  14.382351   0.003801
19g-2-08064  2455011.03078994  14.382618   0.003880
19g-2-08064  2455011.04178024  14.382566   0.003820
19g-2-08064  2455013.93474504  14.406390   0.004361
19g-2-08064  2455013.94699534  14.400991   0.004247
19g-2-08064  2455013.95931565  14.398283   0.004277
19g-2-08064  2455013.97025592  14.394889   0.004167
19g-2-08064  2455014.98392050  14.399964   0.003999
19g-2-08064  2455014.99492076  14.413335   0.004030
19g-2-08064  2455015.00640103  14.402278   0.003950
19g-2-08064  2455015.01724129  14.401586   0.003940
19g-2-08064  2455020.94205782  14.389791   0.004021
19g-2-08064  2455020.95293802  14.391507   0.003926
19g-2-08064  2455020.96381823  14.388072   0.003890
19g-2-08064  2455020.97469843  14.390578   0.003908
19g-2-08064  2455021.91856584  14.402575   0.004811
19g-2-08064  2455021.93734618  14.396320   0.004686
19g-2-08064  2455021.94848638  14.404574   0.005123
19g-2-08064  2455021.95942658  14.402991   0.004811
19g-2-08064  2455021.97360683  14.406313   0.004998
19g-2-08064  2455021.98457703  14.399224   0.004470
19g-2-08064  2455021.99548723  14.406348   0.004611
19g-2-08064  2455022.00642742  14.404311   0.005161
19g-2-08064  2455022.01957766  14.407044   0.004471
19g-2-08064  2455022.03067786  14.405153   0.004484
19g-2-08064  2455022.04153805  14.408175   0.004469
19g-2-08064  2455022.05276825  14.402769   0.004490
19g-2-08064  2455023.01326508  14.379433   0.004158
19g-2-08064  2455023.02421526  14.375813   0.003995
19g-2-08064  2455023.03506545  14.378886   0.004022
19g-2-08064  2455023.04597564  14.374949   0.005544
19g-2-08064  2455027.86864790  14.389461   0.004135
19g-2-08064  2455027.88000805  14.382782   0.004165
19g-2-08064  2455027.89089819  14.382310   0.004470
19g-2-08064  2455027.90207833  14.382420   0.004356
19g-2-08064  2455027.91573851  14.375714   0.005265
19g-2-08064  2455031.86720227  14.384669   0.004272
19g-2-08064  2455031.87872238  14.394063   0.004308
19g-2-08064  2455031.89177250  14.457648   0.004507
19g-2-08064  2455031.90274260  14.511374   0.005345
19g-2-08064  2455031.91533272  14.546446   0.008628
19g-2-08064  2455031.96946322  14.395037   0.004207
19g-2-08064  2455031.98123333  14.394196   0.004225
19g-2-08064  2455031.99287344  14.395545   0.004103
19g-2-08064  2455032.90531145  14.397313   0.005233
19g-2-08064  2455032.91619154  14.386351   0.007122
19g-2-08064  2455032.92875165  14.345691   0.009155
19g-2-08064  2455032.93963174  14.378774   0.007875
19g-2-08064  2455032.95230184  14.389251   0.004135
19g-2-08064  2455032.96323193  14.392915   0.004401
19g-2-08064  2455032.97494203  14.393219   0.005180
19g-2-08064  2455032.98702213  14.384116   0.004267
19g-2-08064  2455033.00889231  14.386693   0.004208
19g-2-08064  2455033.02033241  14.387828   0.005036
19g-2-08064  2455033.03136250  14.392011   0.011254
19g-2-08064  2455033.04274259  14.383987   0.005474
19g-2-08064  2455033.05362268  14.380886   0.004891
19g-2-08064  2455033.06462277  14.386120   0.005350
19g-2-08064  2455033.07560286  14.380349   0.004646
19g-2-08064  2455033.85465899  14.401792   0.004027
19g-2-08064  2455033.86573907  14.408894   0.003992
19g-2-08064  2455033.87669915  14.394210   0.003860
19g-2-08064  2455033.88833924  14.395945   0.003985
19g-2-08064  2455033.89220927  14.403799   0.003955
19g-2-08064  2455036.80095715  14.380441   0.004900
19g-2-08064  2455036.81559722  14.385793   0.004197
19g-2-08064  2455036.82655728  14.384867   0.003998
19g-2-08064  2455036.83742733  14.386597   0.003941
19g-2-08064  2455039.87206764  14.382071   0.005959
19g-2-08064  2455039.88296767  14.379888   0.005038
19g-2-08064  2455039.90079770  14.382577   0.004033
19g-2-08064  2455039.95891782  14.385397   0.004045
19g-2-08064  2455048.78953927  14.379660   0.004657
19g-2-08064  2455048.80042921  14.378636   0.004563
19g-2-08064  2455048.81132914  14.379067   0.004508
19g-2-08064  2455048.82221907  14.377165   0.004435
19g-2-08064  2455050.74876555  14.382878   0.004881
19g-2-08064  2455050.76293544  14.385044   0.004788
19g-2-08064  2455050.77392535  14.385507   0.004574
19g-2-08064  2455050.78516527  14.385426   0.004460
19g-2-08064  2455050.80455511  14.404748   0.004328
19g-2-08064  2455050.81544503  14.456615   0.004295
19g-2-08064  2455050.82892492  14.525519   0.004542
19g-2-08064  2455050.83985483  14.542266   0.004569
19g-2-08064  2455050.91447423  14.391822   0.004363
19g-2-08064  2455050.92890412  14.390130   0.004095
19g-2-08064  2455050.93986403  14.393605   0.004091
19g-2-08064  2455050.95083394  14.392289   0.004028
19g-2-08064  2455051.85686626  14.389225   0.003899
19g-2-08064  2455051.86815616  14.384459   0.003870
19g-2-08064  2455051.87913606  14.385218   0.003877
19g-2-08064  2455051.89040596  14.379301   0.003922
19g-2-08064  2455057.82802720  14.397663   0.004299
19g-2-08064  2455057.83933704  14.397462   0.004233
19g-2-08064  2455057.85520681  14.395665   0.004129
19g-2-08064  2455057.86625666  14.394354   0.004181
19g-2-08064  2455058.76845342  14.388867   0.004513
19g-2-08064  2455058.78089323  14.383898   0.004416
19g-2-08064  2455058.79209307  14.391994   0.004386
19g-2-08064  2455058.80399289  14.386374   0.004374
19g-2-08064  2455059.75536812  14.406863   0.004637
19g-2-08064  2455059.76629794  14.412650   0.004551
19g-2-08064  2455059.77887774  14.409215   0.004451
19g-2-08064  2455059.78984757  14.407660   0.004496
19g-2-08064  2455059.82014708  14.410810   0.004297
19g-2-08064  2455059.83123691  14.403337   0.004178
19g-2-08064  2455059.84405670  14.403562   0.004187
19g-2-08064  2455059.85498653  14.406255   0.004181
19g-2-08064  2455060.75295177  14.375464   0.004604
19g-2-08064  2455060.76386159  14.380131   0.004655
19g-2-08064  2455060.77637138  14.379552   0.004366
19g-2-08064  2455060.78819118  14.381253   0.004417
19g-2-08064  2455061.76726426  14.408332   0.004661
19g-2-08064  2455061.77948404  14.407188   0.004385
19g-2-08064  2455061.79253381  14.405636   0.004240
19g-2-08064  2455061.80341362  14.409104   0.004082
19g-2-08064  2455061.81670338  14.406898   0.004027
19g-2-08064  2455061.82788318  14.407464   0.004040
19g-2-08064  2455061.84049296  14.404395   0.004018
19g-2-08064  2455061.85137276  14.408823   0.004042
19g-2-08064  2455064.88541477  14.409361   0.006735
19g-2-08064  2455064.89633454  14.404131   0.004655
19g-2-08064  2455064.90734432  14.408475   0.004283
19g-2-08064  2455064.91828410  14.410171   0.004133
19g-2-08064  2455066.74103538  14.408436   0.004453
19g-2-08064  2455066.75198514  14.412869   0.004282
19g-2-08064  2455066.76761479  14.408521   0.004158
19g-2-08064  2455066.77864455  14.414025   0.004101
19g-2-08064  2455068.73266985  14.412251   0.004991
19g-2-08064  2455068.74369959  14.399608   0.004804
19g-2-08064  2455068.75702927  14.407129   0.004593
19g-2-08064  2455068.77163892  14.397625   0.004881
19g-2-08064  2455069.73039579  14.414220   0.005087
19g-2-08064  2455069.74133552  14.452787   0.005158
19g-2-08064  2455069.75456520  14.522160   0.004977
19g-2-08064  2455069.76619491  14.542899   0.005061
19g-2-08064  2455070.73314078  14.393545   0.004692
19g-2-08064  2455070.74411050  14.391942   0.004373
19g-2-08064  2455070.75878013  14.389915   0.004192
19g-2-08064  2455070.77083982  14.393318   0.004079
19g-2-08064  2455071.73171506  14.406957   0.004910
19g-2-08064  2455071.74271477  14.402572   0.004559
19g-2-08064  2455071.75789437  14.405608   0.004460
19g-2-08064  2455071.76917407  14.398177   0.004332
19g-2-08064  2455073.75199054  14.413736   0.004719
19g-2-08064  2455073.76351022  14.413973   0.004796
19g-2-08064  2455073.77989976  14.405341   0.004156
19g-2-08064  2455073.79126945  14.411890   0.004347
19g-2-08064  2455073.80524906  14.410074   0.004418
19g-2-08064  2455073.81621875  14.412429   0.004332
19g-2-08064  2455073.82943839  14.409335   0.004439
19g-2-08064  2455073.84157805  14.411328   0.004200
19g-2-08064  2455074.73716277  14.391963   0.004924
19g-2-08064  2455074.74810246  14.389555   0.004624
19g-2-08064  2455074.76066210  14.371799   0.004355
19g-2-08064  2455074.77717163  14.374862   0.004245
19g-2-08064  2455075.73949374  14.395249   0.004657
19g-2-08064  2455075.75042342  14.410674   0.004587
19g-2-08064  2455075.76305305  14.475747   0.004645
19g-2-08064  2455075.77397273  14.534747   0.004922
19g-2-08064  2455075.78716234  14.557945   0.004763
19g-2-08064  2455075.79962197  14.545069   0.004728
19g-2-08064  2455075.81255159  14.470562   0.004487
19g-2-08064  2455075.82349127  14.412480   0.004153
19g-2-08064  2455077.72859381  14.390747   0.005008
19g-2-08064  2455077.74054344  14.391279   0.004801
19g-2-08064  2455077.75307305  14.387699   0.004585
19g-2-08064  2455077.76449270  14.395617   0.004490
19g-2-08064  2455078.73151244  14.416209   0.004857
19g-2-08064  2455078.74325207  14.407441   0.004468
19g-2-08064  2455078.75631165  14.410572   0.004329
19g-2-08064  2455078.76725131  14.408608   0.004255
19g-2-08064  2455079.74861985  14.370725   0.004377
19g-2-08064  2455079.75954949  14.373857   0.004289
19g-2-08064  2455079.77257907  14.371140   0.004184
19g-2-08064  2455079.78363871  14.368098   0.004175
19g-2-08064  2455080.75673679  14.408378   0.004247
19g-2-08064  2455080.76767642  14.407009   0.004155
19g-2-08064  2455080.78166596  14.409009   0.004123
19g-2-08064  2455080.79279559  14.406716   0.004023
19g-2-08064  2455081.73400402  14.384394   0.006368
19g-2-08064  2455081.74509364  14.393352   0.007588
19g-2-08064  2455081.76565294  14.385982   0.006685
19g-2-08064  2455081.77673257  14.410548   0.008873
19g-2-08064  2455081.79062210  14.492394   0.006235
19g-2-08064  2455081.80171172  14.538090   0.006374
19g-2-08064  2455081.81467128  14.552112   0.005115
19g-2-08064  2455081.82563091  14.504176   0.006472
19g-2-08064  2455081.83935044  14.434196   0.006547
19g-2-08064  2455081.85029007  14.390559   0.010335
19g-2-08064  2455081.86635953  14.386755   0.007874
19g-2-08064  2455081.87738915  14.393155   0.008358
19g-2-08064  2455081.89143867  14.396157   0.007727
19g-2-08064  2455081.90248830  14.383418   0.008797
19g-2-08064  2455081.91354792  14.396114   0.005038
19g-2-08064  2455081.93339725  14.399945   0.005595
19g-2-08064  2455082.78618796  14.388998   0.004070
19g-2-08064  2455082.79710758  14.390361   0.003979
19g-2-08064  2455082.80999713  14.390752   0.004027
19g-2-08064  2455082.82101675  14.385437   0.004047
19g-2-08064  2455083.77030351  14.405261   0.004101
19g-2-08064  2455083.78171310  14.409658   0.004123
19g-2-08064  2455083.79459265  14.409525   0.004098
19g-2-08064  2455083.80553226  14.423705   0.004151
19g-2-08064  2455105.84906757  14.396313   0.004491
19g-2-08064  2455105.86005704  14.424021   0.004384
19g-2-08064  2455105.87099651  14.479542   0.004560
19g-2-08064  2455105.88197598  14.532084   0.004741
19g-2-08064  2455106.76813289  14.545390   0.005789
19g-2-08064  2455106.77975233  14.480832   0.005811
19g-2-08064  2455106.82205026  14.407585   0.004824
19g-2-08064  2455106.83299973  14.405126   0.005070
19g-2-08064  2455106.84997890  14.401023   0.004899
19g-2-08064  2455106.86121835  14.401012   0.004884
19g-2-08064  2455106.87792753  14.396850   0.005017
19g-2-08064  2455106.88967696  14.393405   0.005417
19g-2-08064  2455109.78141389  14.425661   0.004949
19g-2-08064  2455109.79241334  14.425858   0.005690
19g-2-08064  2455109.80337279  14.421488   0.005043
19g-2-08064  2455109.81431224  14.419019   0.004979
19g-2-08064  2455109.82594166  14.416632   0.004454
19g-2-08064  2455109.83692111  14.417863   0.004543
19g-2-08064  2455109.85255033  14.426311   0.004889
19g-2-08064  2455109.86467972  14.427738   0.004750
19g-2-08064  2455119.70269006  14.407125   0.005038
19g-2-08064  2455119.71462942  14.410355   0.004695
19g-2-08064  2455119.72873867  14.402701   0.004469
19g-2-08064  2455119.73986808  14.399708   0.004376
19g-2-08064  2455124.75237816  14.398560   0.004354
19g-2-08064  2455124.76331756  14.401368   0.004450
19g-2-08064  2455124.77830675  14.407732   0.004330
19g-2-08064  2455124.78923615  14.448131   0.004637
19g-2-08064  2455126.70544175  14.412396   0.005472
19g-2-08064  2455126.71836104  14.405107   0.006042
19g-2-08064  2455126.73216029  14.411862   0.004696
19g-2-08064  2455126.74311969  14.411342   0.004492
19g-2-08064  2455127.70428712  14.376434   0.009092
19g-2-08064  2455127.72851580  14.385660   0.008446
19g-2-08064  2455127.75455437  14.380815   0.005914
19g-2-08064  2455127.76551377  14.384594   0.004590
19g-2-08064  2455127.77808308  14.387787   0.004463
19g-2-08064  2455127.78909248  14.388349   0.004339
19g-2-08064  2455128.70547226  14.425013   0.005811
19g-2-08064  2455128.71643166  14.413215   0.005321
19g-2-08064  2455128.73149084  14.425249   0.005100
19g-2-08064  2455128.74262022  14.419974   0.004768
19g-2-08064  2455129.74218535  14.388082   0.004387
19g-2-08064  2455129.75315475  14.395345   0.004296
19g-2-08064  2455129.76457412  14.394080   0.004223
19g-2-08064  2455129.77571351  14.397025   0.004204
19g-2-08064  2455130.72957107  14.407699   0.004900
19g-2-08064  2455130.74056046  14.418054   0.004800
19g-2-08064  2455130.75764952  14.405247   0.004723
19g-2-08064  2455130.76864892  14.410064   0.004606
19g-2-08064  2455131.69612787  14.551580   0.005512
19g-2-08064  2455131.70711727  14.553420   0.005218
19g-2-08064  2455131.71983657  14.504748   0.004938
19g-2-08064  2455131.73080596  14.447114   0.004585
19g-2-08064  2455132.69187302  14.384622   0.005098
19g-2-08064  2455132.70827212  14.383964   0.004721
19g-2-08064  2455132.72120141  14.392230   0.004473
19g-2-08064  2455132.73634057  14.397306   0.004479
19g-2-08064  2455133.69939750  14.420472   0.005309
19g-2-08064  2455133.71063688  14.413933   0.004892
19g-2-08064  2455133.72351617  14.421784   0.004568
19g-2-08064  2455133.73455556  14.423237   0.004536
19g-2-08064  2455134.70475208  14.381113   0.004717
19g-2-08064  2455134.71613145  14.382604   0.004496
19g-2-08064  2455134.72912073  14.378654   0.004252
19g-2-08064  2455134.74425990  14.384301   0.004259
19g-2-08064  2455135.70081717  14.416792   0.004786
19g-2-08064  2455135.71565636  14.418565   0.004524
19g-2-08064  2455135.72821566  14.418762   0.004370
19g-2-08064  2455135.73993502  14.424874   0.004232
19g-2-08064  2455135.75328428  14.418234   0.004169
19g-2-08064  2455135.76422368  14.427888   0.004195
19g-2-08064  2455135.77696298  14.426114   0.004200
19g-2-08064  2455135.78839235  14.417719   0.004187
19g-2-08064  2455136.70410189  14.384510   0.009061
19g-2-08064  2455136.71534127  14.384392   0.006876
19g-2-08064  2455136.72897052  14.398213   0.004659
19g-2-08064  2455136.74009991  14.398863   0.004659
19g-2-08064  2455137.70308688  14.517363   0.005321
19g-2-08064  2455137.71414627  14.561471   0.005066
19g-2-08064  2455137.73366519  14.547347   0.004852
19g-2-08064  2455137.74507456  14.494425   0.004600
19g-2-08064  2455138.69978204  14.409954   0.004858
19g-2-08064  2455138.71085143  14.417431   0.004533
19g-2-08064  2455138.72949040  14.408806   0.004398
19g-2-08064  2455138.74479956  14.409974   0.004359
19g-2-08064  2455143.70177812  14.404436   0.006043
19g-2-08064  2455143.71359747  14.448107   0.006640
19g-2-08064  2455143.72690675  14.517289   0.006176
19g-2-08064  2455143.73787615  14.554585   0.005815
19g-2-08064  2455144.71730288  14.394472   0.005351
19g-2-08064  2455151.70191838  14.390553   0.004681
19g-2-08064  2455151.71370776  14.387819   0.004519
19g-2-08064  2455151.72823699  14.398664   0.004425
19g-2-08064  2455151.73971639  14.393353   0.004275
19g-2-08064  2455159.68836731  14.423038   0.005336
19g-2-08064  2455159.69976674  14.435865   0.005188
19g-2-08064  2455159.71563595  14.426705   0.004997
19g-2-08064  2455159.72660540  14.423858   0.004876

19g-4-02069  4854318.30964280  14.800385   0.005019
19g-4-02069  4854318.32170273  14.800786   0.005011
19g-4-02069  4854318.33304266  14.809347   0.005066
19g-4-02069  4854318.34430259  14.799273   0.004947
19g-4-02069  4854318.35861251  14.796952   0.004895
19g-4-02069  4854318.36971244  14.811366   0.004919
19g-4-02069  4854318.38145237  14.798569   0.004781
19g-4-02069  4854318.39255230  14.814034   0.004980
19g-4-02069  4854320.38295854  14.818299   0.004721
19g-4-02069  4854320.39404845  14.803774   0.004642
19g-4-02069  4854320.40532836  14.802200   0.004637
19g-4-02069  4854320.41665828  14.801989   0.004712
19g-4-02069  4854320.42875818  14.807565   0.004668
19g-4-02069  4854320.43988809  14.805720   0.004718
19g-4-02069  4854320.45097801  14.806044   0.004657
19g-4-02069  4854320.46208792  14.806254   0.004755
19g-4-02069  4854321.24092151  14.785915   0.005379
19g-4-02069  4854321.25200141  14.795042   0.005113
19g-4-02069  4854321.26308132  14.800294   0.005003
19g-4-02069  4854321.27422122  14.799971   0.004869
19g-4-02069  4854321.28967109  14.787514   0.004728
19g-4-02069  4854321.30074099  14.806772   0.004729
19g-4-02069  4854321.31184090  14.793479   0.004625
19g-4-02069  4854321.32363080  14.797791   0.004598
19g-4-02069  4854322.25865231  14.843820   0.005256
19g-4-02069  4854322.27085220  14.917724   0.005557
19g-4-02069  4854322.28194209  14.930690   0.005428
19g-4-02069  4854322.29815194  14.911555   0.005087
19g-4-02069  4854322.30989182  14.871470   0.004856
19g-4-02069  4854322.32134172  14.808809   0.004735
19g-4-02069  4854322.33433159  14.779793   0.004681
19g-4-02069  4854324.24577168  14.785100   0.005333
19g-4-02069  4854324.25734155  14.782645   0.005187
19g-4-02069  4854324.26886142  14.788316   0.004954
19g-4-02069  4854324.28063129  14.783277   0.004909
19g-4-02069  4854324.29175116  14.798627   0.004769
19g-4-02069  4854324.30287104  14.793310   0.004707
19g-4-02069  4854324.31413091  14.786354   0.004669
19g-4-02069  4854324.32666077  14.784701   0.004753
19g-4-02069  4854325.31421913  14.806690   0.005020
19g-4-02069  4854325.32546899  14.798055   0.005051
19g-4-02069  4854325.33655886  14.807427   0.004770
19g-4-02069  4854325.34762872  14.796129   0.004753
19g-4-02069  4854325.36100856  14.789392   0.004655
19g-4-02069  4854325.37239842  14.797980   0.004839
19g-4-02069  4854325.40122807  14.797407   0.004914
19g-4-02069  4854325.41272792  14.794798   0.004802
19g-4-02069  4854326.24521737  14.788623   0.005191
19g-4-02069  4854326.25633722  14.790044   0.005228
19g-4-02069  4854326.26746708  14.792286   0.005027
19g-4-02069  4854326.27865693  14.790504   0.004997
19g-4-02069  4854331.32631972  14.791365   0.004862
19g-4-02069  4854332.33603161  14.788384   0.005478
19g-4-02069  4854332.34715141  14.784254   0.005184
19g-4-02069  4854332.35826120  14.785336   0.005217
19g-4-02069  4854332.36977099  14.786935   0.005359
19g-4-02069  4854333.28714376  14.894419   0.005710
19g-4-02069  4854333.30625339  14.814443   0.005203
19g-4-02069  4854333.31758317  14.816554   0.005245
19g-4-02069  4854333.32884296  14.808088   0.005526
19g-4-02069  4854333.33407286  14.826255   0.006533
19g-4-02069  4854333.35572244  14.832575   0.007385
19g-4-02069  4854333.36787221  14.807961   0.005532
19g-4-02069  4854333.37931199  14.812098   0.005197
19g-4-02069  4854333.39049177  14.811032   0.005803
19g-4-02069  4854333.42662107  14.810923   0.005119
19g-4-02069  4854333.43777086  14.812234   0.005806
19g-4-02069  4854333.44937063  14.809772   0.006527
19g-4-02069  4854333.46052042  14.808273   0.005399
19g-4-02069  4854335.23382481  14.785149   0.005778
19g-4-02069  4854335.24490458  14.785922   0.005817
19g-4-02069  4854335.25837430  14.788697   0.005383
19g-4-02069  4854335.26946407  14.790464   0.005248
19g-4-02069  4854335.32494291  14.796282   0.004981
19g-4-02069  4854335.33713266  14.780630   0.004902
19g-4-02069  4854335.34823243  14.794758   0.004834
19g-4-02069  4854335.35940219  14.792346   0.004726
19g-4-02069  4854336.23804348  14.798392   0.005602
19g-4-02069  4854336.25048321  14.804988   0.005443
19g-4-02069  4854336.26156297  14.798851   0.005404
19g-4-02069  4854336.27262273  14.808100   0.005095
19g-4-02069  4854337.26183086  14.784900   0.005719
19g-4-02069  4854337.27288061  14.786931   0.005461
19g-4-02069  4854337.28401036  14.793486   0.005544
19g-4-02069  4854337.29509011  14.786229   0.005183
19g-4-02069  4854337.37246836  14.778518   0.005096
19g-4-02069  4854337.38354811  14.788504   0.005167
19g-4-02069  4854337.39463786  14.781011   0.004915
19g-4-02069  4854337.40572761  14.781097   0.004842
19g-4-02069  4854339.27154394  14.789413   0.005291
19g-4-02069  4854339.28264367  14.785364   0.004990
19g-4-02069  4854339.29370340  14.792140   0.005037
19g-4-02069  4854339.30730307  14.785973   0.004963
19g-4-02069  4854340.23914017  14.780002   0.005396
19g-4-02069  4854340.25023990  14.780327   0.005129
19g-4-02069  4854340.26135962  14.792668   0.005234
19g-4-02069  4854340.27244934  14.777388   0.004881
19g-4-02069  4854340.41641574  14.788279   0.004776
19g-4-02069  4854340.42756546  14.785647   0.004772
19g-4-02069  4854340.43867518  14.787612   0.004680
19g-4-02069  4854340.45017489  14.781694   0.004691
19g-4-02069  4854341.24593464  14.808764   0.005326
19g-4-02069  4854341.25700436  14.808992   0.005239
19g-4-02069  4854341.26802408  14.795745   0.005116
19g-4-02069  4854341.27912379  14.799074   0.005000
19g-4-02069  4854357.25083448  14.797432   0.005298
19g-4-02069  4854357.26192407  14.796817   0.006077
19g-4-02069  4854357.27301365  14.803463   0.005391
19g-4-02069  4854357.28816308  14.794452   0.004890
19g-4-02069  4854357.29925266  14.797530   0.004719
19g-4-02069  4854357.31035224  14.793363   0.004707
19g-4-02069  4854357.32146182  14.803022   0.004725
19g-4-02069  4854360.25877827  14.798024   0.005491
19g-4-02069  4854360.26987783  14.797153   0.005338
19g-4-02069  4854360.28105739  14.794168   0.005145
19g-4-02069  4854360.29247694  14.793965   0.005608
19g-4-02069  4854360.31347611  14.795799   0.005643
19g-4-02069  4854360.32460566  14.788945   0.006413
19g-4-02069  4854360.33571522  14.798669   0.006863
19g-4-02069  4854360.34685478  14.794019   0.008777
19g-4-02069  4854362.23359883  14.798605   0.006116
19g-4-02069  4854362.24474838  14.800223   0.005840
19g-4-02069  4854362.25582793  14.799207   0.005687
19g-4-02069  4854362.26690747  14.802438   0.005651
19g-4-02069  4854363.23264773  14.785254   0.005587
19g-4-02069  4854363.24371727  14.793966   0.005208
19g-4-02069  4854363.25478681  14.798779   0.005286
19g-4-02069  4854363.26586635  14.788799   0.005085
19g-4-02069  4854363.28696548  14.798889   0.004834
19g-4-02069  4854363.29805502  14.796114   0.004776
19g-4-02069  4854363.30914456  14.797215   0.004940
19g-4-02069  4854363.32022410  14.794041   0.004836
19g-4-02069  4854364.24050566  14.817163   0.005342
19g-4-02069  4854364.25189518  14.812782   0.005276
19g-4-02069  4854364.26296472  14.808857   0.005116
19g-4-02069  4854364.27408425  14.809178   0.005034
19g-4-02069  4854366.24530022  14.952943   0.011951
19g-4-02069  4854366.25650974  14.895298   0.013360
19g-4-02069  4854366.26777925  14.832802   0.008118
19g-4-02069  4854366.27912876  14.801565   0.009451
19g-4-02069  4854368.24847260  14.787523   0.005034
19g-4-02069  4854368.25976210  14.791245   0.005137
19g-4-02069  4854368.27102161  14.791637   0.004865
19g-4-02069  4854368.28228111  14.780227   0.004819
19g-4-02069  4854368.30480011  14.790718   0.004981
19g-4-02069  4854368.31603961  14.781132   0.005163
19g-4-02069  4854368.32726911  14.792411   0.004931
19g-4-02069  4854368.33954857  14.786489   0.004832
19g-4-02069  4854369.25937756  14.821527   0.005343
19g-4-02069  4854369.27059706  14.818477   0.005047
19g-4-02069  4854369.28180656  14.808814   0.005088
19g-4-02069  4854369.29303606  14.818943   0.005025
19g-4-02069  4854369.31296516  14.821404   0.004937
19g-4-02069  4854369.32420466  14.817963   0.004839
19g-4-02069  4854369.33542415  14.812699   0.004856
19g-4-02069  4854369.34677365  14.809616   0.004903
19g-4-02069  4854375.24944014  14.803926   0.005409
19g-4-02069  4854375.26084959  14.794139   0.005551
19g-4-02069  4854375.27284902  14.789661   0.005554
19g-4-02069  4854375.28468845  14.790959   0.005764
19g-4-02069  4854375.30675740  14.792250   0.005058
19g-4-02069  4854375.31797686  14.800226   0.005088
19g-4-02069  4854375.32928632  14.800061   0.005110
19g-4-02069  4854375.34069578  14.793902   0.005238
19g-4-02069  4854375.36061482  14.783802   0.004848
19g-4-02069  4854375.37192428  14.785031   0.005216
19g-4-02069  4854375.38347373  14.785873   0.005022
19g-4-02069  4854375.39472319  14.789872   0.005464
19g-4-02069  4854376.22673327  14.787565   0.005802
19g-4-02069  4854376.23786273  14.801365   0.006022
19g-4-02069  4854376.24932218  14.789179   0.005862
19g-4-02069  4854376.26049164  14.796380   0.005515
19g-4-02069  4854377.24866381  14.852640   0.005543
19g-4-02069  4854377.25971327  14.801612   0.005202
19g-4-02069  4854377.27081273  14.810457   0.005347
19g-4-02069  4854377.28263216  14.804988   0.005449
19g-4-02069  4854378.22837598  14.792454   0.005526
19g-4-02069  4854378.23946544  14.791934   0.005752
19g-4-02069  4854378.25289478  14.790316   0.005649
19g-4-02069  4854378.26397423  14.798340   0.005562
19g-4-02069  4854380.36929010  14.811525   0.008948
19g-4-02069  4854381.24600623  14.798521   0.005724
19g-4-02069  4854381.25710567  14.793679   0.005533
19g-4-02069  4854381.27121496  14.798905   0.005765
19g-4-02069  4854381.28231441  14.795009   0.005599
19g-4-02069  4854384.31376056  14.796754   0.005484
19g-4-02069  4854384.32486999  14.811528   0.007026
19g-4-02069  4854384.33598942  14.807203   0.005749
19g-4-02069  4854384.34710885  14.804214   0.007858
19g-4-02069  4854385.29592006  14.801645   0.005798
19g-4-02069  4854385.30704948  14.797841   0.005426
19g-4-02069  4854385.31864889  14.795151   0.005472
19g-4-02069  4854385.32997830  14.795240   0.005623
19g-4-02069  4854387.26973769  14.821728   0.005165
19g-4-02069  4854387.28097711  14.815801   0.005095
19g-4-02069  4854387.29228652  14.812395   0.005118
19g-4-02069  4854387.30359593  14.813357   0.005220
19g-4-02069  4854388.23284735  14.872691   0.005922
19g-4-02069  4854388.24406676  14.812847   0.005495
19g-4-02069  4854388.25528617  14.794140   0.005286
19g-4-02069  4854388.26649559  14.800528   0.005403
19g-4-02069  4854388.28710451  14.789966   0.005152
19g-4-02069  4854388.29834392  14.794669   0.005022
19g-4-02069  4854388.30958333  14.788529   0.005252
19g-4-02069  4854388.32089274  14.790041   0.005159
19g-4-02069  4854390.22743234  14.809387   0.005382
19g-4-02069  4854390.23875174  14.811041   0.005247
19g-4-02069  4854390.25011114  14.807020   0.005145
19g-4-02069  4854390.26149054  14.804607   0.008088
19g-4-02069  4854390.29475878  14.801108   0.006090
19g-4-02069  4854390.30597819  14.791822   0.005103
19g-4-02069  4854390.31721759  14.795439   0.005626
19g-4-02069  4854391.22600943  14.815604   0.009969
19g-4-02069  4854391.23099916  14.789567   0.005834
19g-4-02069  4854391.24229856  14.795671   0.005506
19g-4-02069  4854391.25369796  14.783031   0.005398
19g-4-02069  4854391.26493736  14.787325   0.005397
19g-4-02069  4854394.29910534  14.867123   0.006433
19g-4-02069  4854394.31036473  14.884773   0.006981
19g-4-02069  4854394.32157413  14.876410   0.007123
19g-4-02069  4854396.28691836  14.785896   0.005177
19g-4-02069  4854396.29814776  14.796638   0.005243
19g-4-02069  4854396.31022711  14.790220   0.005139
19g-4-02069  4854396.32144650  14.785735   0.005127
19g-4-02069  4854398.22540356  14.797805   0.005178
19g-4-02069  4854398.23664295  14.794856   0.005071
19g-4-02069  4854398.24804234  14.800527   0.005029
19g-4-02069  4854398.25927173  14.790071   0.004898
19g-4-02069  4854399.24421833  14.796841   0.005886
19g-4-02069  4854399.25592769  14.788423   0.007223
19g-4-02069  4854399.26800704  14.806376   0.006736
19g-4-02069  4854399.27970640  14.804487   0.007261
19g-4-02069  4854399.30424507  14.791086   0.006329
19g-4-02069  4854399.31586444  14.798950   0.006201
19g-4-02069  4854400.21522561  14.806399   0.005582
19g-4-02069  4854400.22653499  14.815174   0.005639
19g-4-02069  4854400.23776438  14.822451   0.005450
19g-4-02069  4854400.24898377  14.810802   0.005294
19g-4-02069  4854401.23089039  14.797288   0.005732
19g-4-02069  4854401.24220977  14.795019   0.005430
19g-4-02069  4854401.25343916  14.787926   0.005292
19g-4-02069  4854401.26468855  14.793374   0.005283
19g-4-02069  4854402.21676674  14.816298   0.005789
19g-4-02069  4854402.24330530  14.798640   0.006419
19g-4-02069  4854402.25534464  14.812959   0.006500
19g-4-02069  4854402.26696401  14.819220   0.006184
19g-4-02069  4854403.21473240  14.796942   0.006035
19g-4-02069  4854403.22597179  14.798643   0.005340
19g-4-02069  4854403.23719118  14.802324   0.005064
19g-4-02069  4854403.24867055  14.800522   0.005451
19g-4-02069  4854404.21942767  14.793620   0.005558
19g-4-02069  4854404.23064706  14.786387   0.005808
19g-4-02069  4854404.24235642  14.793324   0.005371
19g-4-02069  4854404.25357581  14.784278   0.005441
19g-4-02069  4854407.22031421  14.804078   0.005687
19g-4-02069  4854407.23153360  14.808193   0.005523
19g-4-02069  4854430.21623807  14.804646   0.005871
19g-4-02069  4854430.22827748  14.804091   0.005961
19g-4-02069  4854430.23948693  14.801311   0.005892
19g-4-02069  4854430.25128635  14.809896   0.006004
19g-4-02069  4854629.51085146  14.794359   0.004899
19g-4-02069  4854629.52558203  14.805519   0.004931
19g-4-02069  4854629.53931255  14.794201   0.004794
19g-4-02069  4854629.55060299  14.787420   0.004785
19g-4-02069  4854629.56285346  14.794726   0.004752
19g-4-02069  4854629.57430390  14.799760   0.004837
19g-4-02069  4854629.58891445  14.800726   0.004771
19g-4-02069  4854629.60050490  14.796569   0.004788
19g-4-02069  4854630.49763898  14.817901   0.005312
19g-4-02069  4854630.50882940  14.818883   0.005265
19g-4-02069  4854630.52003982  14.822156   0.005172
19g-4-02069  4854630.53154026  14.823251   0.005050
19g-4-02069  4854630.54375072  14.814688   0.004885
19g-4-02069  4854630.55502114  14.806635   0.004749
19g-4-02069  4854630.56658158  14.804667   0.004803
19g-4-02069  4854630.57784200  14.810125   0.004899
19g-4-02069  4854631.47891566  14.796224   0.004954
19g-4-02069  4854631.49013608  14.801995   0.004937
19g-4-02069  4854631.50154650  14.798217   0.004988
19g-4-02069  4854631.51273692  14.804536   0.004969
19g-4-02069  4854631.52609741  14.796278   0.004833
19g-4-02069  4854631.53740783  14.797276   0.004859
19g-4-02069  4854631.54869825  14.794633   0.004781
19g-4-02069  4854631.55989866  14.808765   0.004722
19g-4-02069  4854631.57233912  14.807836   0.004824
19g-4-02069  4854631.58356954  14.803757   0.004739
19g-4-02069  4854631.59478995  14.803726   0.004775
19g-4-02069  4854632.49226289  14.799461   0.004883
19g-4-02069  4854632.50361330  14.797739   0.004904
19g-4-02069  4854632.51481371  14.801684   0.004868
19g-4-02069  4854632.52606412  14.795940   0.004955
19g-4-02069  4854632.53941460  14.809676   0.005093
19g-4-02069  4854632.55065501  14.803262   0.005103
19g-4-02069  4854632.56191542  14.813277   0.004925
19g-4-02069  4854632.57340584  14.800890   0.004920
19g-4-02069  4854633.49860918  14.812108   0.005425
19g-4-02069  4854633.50983958  14.795776   0.005928
19g-4-02069  4854633.52105998  14.814652   0.005740
19g-4-02069  4854633.53234038  14.808090   0.007580
19g-4-02069  4854633.54442081  14.811107   0.006726
19g-4-02069  4854633.55582122  14.810754   0.006571
19g-4-02069  4854633.56728163  14.804391   0.006100
19g-4-02069  4854633.57869204  14.827774   0.006161
19g-4-02069  4854634.50785489  14.795308   0.004551
19g-4-02069  4854634.51948530  14.789833   0.004537
19g-4-02069  4854634.53147572  14.789672   0.004555
19g-4-02069  4854634.54318613  14.801175   0.004610
19g-4-02069  4854634.55535656  14.791280   0.004612
19g-4-02069  4854634.56673695  14.801381   0.004627
19g-4-02069  4854634.57843736  14.797216   0.004638
19g-4-02069  4854634.59056779  14.798788   0.004700
19g-4-02069  4854732.22901888  14.786579   0.005137
19g-4-02069  4854732.24026839  14.794311   0.005020
19g-4-02069  4854732.25204787  14.794251   0.005027
19g-4-02069  4854732.26546729  14.806478   0.004659
19g-4-02069  4854733.22575517  14.819176   0.005198
19g-4-02069  4854733.23673469  14.820233   0.005049
19g-4-02069  4854733.25164403  14.809414   0.004731
19g-4-02069  4854733.26257354  14.817381   0.004751
19g-4-02069  4854735.22944567  14.799567   0.005214
19g-4-02069  4854735.24066516  14.801598   0.004993
19g-4-02069  4854735.25188465  14.809225   0.004815
19g-4-02069  4854735.26311415  14.803716   0.004757
19g-4-02069  4854740.32037905  14.807239   0.004657
19g-4-02069  4854740.33184851  14.806764   0.004658
19g-4-02069  4854740.34340795  14.809291   0.004828
19g-4-02069  4854740.35456742  14.793793   0.004918
19g-4-02069  4854741.23703515  14.806790   0.005198
19g-4-02069  4854741.24820461  14.808105   0.004975
19g-4-02069  4854741.26478381  14.814274   0.004869
19g-4-02069  4854741.27632326  14.813643   0.004889
19g-4-02069  4854745.21702037  14.826172   0.004826
19g-4-02069  4854745.22816981  14.823346   0.004672
19g-4-02069  4854745.24260910  14.815965   0.004553
19g-4-02069  4854745.25347855  14.814349   0.004494
19g-4-02069  4854746.23718943  14.818672   0.004933
19g-4-02069  4854746.24841887  14.805947   0.004890
19g-4-02069  4854746.26297814  14.816291   0.004875
19g-4-02069  4854746.27433757  14.820605   0.004807
19g-4-02069  4854747.21795011  14.788792   0.005546
19g-4-02069  4854747.23040948  14.793400   0.005142
19g-4-02069  4854747.24211889  14.801010   0.005066
19g-4-02069  4854748.19882044  14.815418   0.006861
19g-4-02069  4854748.21449965  14.797399   0.006101
19g-4-02069  4854748.22570908  14.817878   0.005907
19g-4-02069  4854748.23722849  14.806743   0.005659
19g-4-02069  4854749.20077938  14.804460   0.006489
19g-4-02069  4854749.21190881  14.812544   0.006122
19g-4-02069  4854749.22688804  14.803566   0.005614
19g-4-02069  4854749.23808747  14.796963   0.005521
19g-4-02069  4854750.22653677  14.803225   0.006050
19g-4-02069  4854750.23776619  14.807860   0.009089
19g-4-02069  4854750.25112550  14.802372   0.009438
19g-4-02069  4854750.26225493  14.795064   0.006471
19g-4-02069  4854750.26769465  14.805083   0.005783
19g-4-02069  4854752.23504284  14.798096   0.005496
19g-4-02069  4854752.24616226  14.798830   0.005795
19g-4-02069  4854752.25973156  14.803516   0.006209
19g-4-02069  4854752.27095097  14.794019   0.007882
19g-4-02069  4854753.23722057  14.867291   0.006033
19g-4-02069  4854753.24848998  14.893434   0.005505
19g-4-02069  4854753.26128931  14.891039   0.005413
19g-4-02069  4854753.27242872  14.881418   0.005154
19g-4-02069  4854753.28615801  14.826532   0.004938
19g-4-02069  4854753.29730742  14.817163   0.004892
19g-4-02069  4854753.31349658  14.825846   0.004936
19g-4-02069  4854753.33948522  14.811988   0.005717
19g-4-02069  4854754.20972959  14.800895   0.005976
19g-4-02069  4854754.22081900  14.799220   0.005556
19g-4-02069  4854754.23328835  14.805017   0.005368
19g-4-02069  4854754.24772759  14.802471   0.005175
19g-4-02069  4854754.26433672  14.807751   0.004976
19g-4-02069  4854754.27563612  14.810205   0.005037
19g-4-02069  4854754.28993537  14.807248   0.004999
19g-4-02069  4854754.30105479  14.816788   0.005129
19g-4-02069  4854755.26568397  14.810222   0.006337
19g-4-02069  4854755.27706337  14.804463   0.005826
19g-4-02069  4854755.28978270  14.808182   0.005968
19g-4-02069  4854755.30098211  14.804196   0.007402
19g-4-02069  4854756.22417327  14.816575   0.007215
19g-4-02069  4854756.23538267  14.829637   0.007312
19g-4-02069  4854756.25309174  14.823354   0.005716
19g-4-02069  4854756.26422115  14.812334   0.005025
19g-4-02069  4854756.28080027  14.816898   0.005013
19g-4-02069  4854756.29195968  14.814132   0.005017
19g-4-02069  4854756.30314908  14.808819   0.004958
19g-4-02069  4854756.32012818  14.838240   0.009906
19g-4-02069  4854758.19772826  14.799495   0.005581
19g-4-02069  4854758.20888766  14.803393   0.005295
19g-4-02069  4854758.22242694  14.811478   0.005122
19g-4-02069  4854758.23361634  14.805037   0.004939
19g-4-02069  4854758.24864554  14.822170   0.004820
19g-4-02069  4854758.25980494  14.810191   0.004804
19g-4-02069  4854758.27297424  14.809858   0.004809
19g-4-02069  4854758.28411364  14.817887   0.004765
19g-4-02069  4854759.20454439  14.812109   0.005638
19g-4-02069  4854759.21584379  14.806785   0.005281
19g-4-02069  4854759.23361283  14.814017   0.004917
19g-4-02069  4854759.25039194  14.808640   0.004710
19g-4-02069  4854759.26377122  14.817922   0.004678
19g-4-02069  4854759.27502062  14.819654   0.004689
19g-4-02069  4854759.28794992  14.803911   0.004716
19g-4-02069  4854759.29907933  14.814063   0.004746
19g-4-02069  4854760.19447126  14.817225   0.005742
19g-4-02069  4854760.20559066  14.791832   0.005392
19g-4-02069  4854760.22046986  14.814498   0.005141
19g-4-02069  4854760.23162926  14.797885   0.004958
19g-4-02069  4854760.24476856  14.809410   0.004961
19g-4-02069  4854760.25598795  14.803443   0.004886
19g-4-02069  4854760.26897726  14.809806   0.004870
19g-4-02069  4854760.28028665  14.814259   0.004794
19g-4-02069  4854761.19320750  14.812931   0.005873
19g-4-02069  4854761.20412691  14.802877   0.005573
19g-4-02069  4854761.21772618  14.813356   0.005538
19g-4-02069  4854761.22867559  14.812734   0.005248
19g-4-02069  4854761.24467473  14.811095   0.005078
19g-4-02069  4854761.27561306  14.806993   0.004928
19g-4-02069  4854761.28674246  14.819263   0.004961
19g-4-02069  4854761.30060171  14.817461   0.004953
19g-4-02069  4854761.31160112  14.817907   0.004923
19g-4-02069  4854762.18972372  14.797593   0.006384
19g-4-02069  4854762.20088311  14.800551   0.005880
19g-4-02069  4854762.21572231  14.805823   0.005461
19g-4-02069  4854762.22670172  14.802969   0.005279
19g-4-02069  4854771.25292082  14.804366   0.005111
19g-4-02069  4854771.26381023  14.815059   0.005260
19g-4-02069  4854771.27641954  14.808761   0.004844
19g-4-02069  4854771.28733894  14.804617   0.005170
19g-4-02069  4854772.19066973  14.812187   0.005778
19g-4-02069  4854772.20152914  14.809438   0.005498
19g-4-02069  4854772.21587836  14.806812   0.005195
19g-4-02069  4854772.22669777  14.807028   0.005171
19g-4-02069  4854772.26172586  14.798917   0.004979
19g-4-02069  4854772.27272526  14.804089   0.004965
19g-4-02069  4854772.28884438  14.797367   0.004977
19g-4-02069  4854772.30004377  14.801775   0.005009
19g-4-02069  4854773.18902538  14.791301   0.005581
19g-4-02069  4854773.19985479  14.801091   0.005273
19g-4-02069  4854773.21427401  14.799914   0.004962
19g-4-02069  4854773.22608336  14.804013   0.004891
19g-4-02069  4854773.25361187  14.798364   0.004753
19g-4-02069  4854773.26463127  14.799568   0.004658
19g-4-02069  4854773.27722058  14.808307   0.004723
19g-4-02069  4854773.28806999  14.816752   0.004784
19g-4-02069  4854774.19773053  14.800984   0.006131
19g-4-02069  4854774.20863994  14.810894   0.005955
19g-4-02069  4854774.22112926  14.803653   0.005863
19g-4-02069  4854774.23198867  14.803141   0.005977
19g-4-02069  4854774.26100709  14.811671   0.005481
19g-4-02069  4854774.27202649  14.816819   0.005260
19g-4-02069  4854774.28473580  14.818697   0.005172
19g-4-02069  4854774.29561521  14.811982   0.006169
19g-4-02069  4854775.18885671  14.792569   0.006700
19g-4-02069  4854775.19973612  14.813809   0.005920
19g-4-02069  4854775.21226544  14.866068   0.005755
19g-4-02069  4854775.22306486  14.888004   0.006928
19g-4-02069  4854775.25408318  14.843324   0.011812
19g-4-02069  4854775.26500258  14.796081   0.008416
19g-4-02069  4854777.20569751  14.806643   0.005624
19g-4-02069  4854777.21656692  14.814272   0.005410
19g-4-02069  4854777.23230607  14.802214   0.005232
19g-4-02069  4854777.24324548  14.807113   0.005162
19g-4-02069  4854778.22865232  14.799425   0.004771
19g-4-02069  4854778.24039168  14.805194   0.004665
19g-4-02069  4854778.25130110  14.802285   0.004649
19g-4-02069  4854778.26222051  14.804612   0.004629
19g-4-02069  4854785.19670130  14.798064   0.008169
19g-4-02069  4854785.20883066  14.791862   0.005465
19g-4-02069  4854785.22596976  14.799774   0.005661
19g-4-02069  4854785.23698918  14.797878   0.005405
19g-4-02069  4854905.62853713  14.798581   0.005391
19g-4-02069  4854905.64140764  14.806934   0.005117
19g-4-02069  4854905.65240808  14.802660   0.005244
19g-4-02069  4854905.66331851  14.795496   0.005509
19g-4-02069  4854921.61088221  14.803617   0.005225
19g-4-02069  4854921.62177273  14.802449   0.005722
19g-4-02069  4854921.63411333  14.808917   0.008448
19g-4-02069  4854921.64612390  14.803901   0.005582
19g-4-02069  4854924.56259586  14.803588   0.005593
19g-4-02069  4854924.57349640  14.798276   0.005424
19g-4-02069  4854947.55712547  14.804904   0.005110
19g-4-02069  4854947.56817607  14.807120   0.004945
19g-4-02069  4854947.57911666  14.803298   0.004964
19g-4-02069  4854947.58999724  14.804888   0.004947
19g-4-02069  4854947.60425801  14.808680   0.005036
19g-4-02069  4854947.61515859  14.804358   0.005005
19g-4-02069  4854947.62603918  14.795925   0.004920
19g-4-02069  4854948.56279957  14.821695   0.005967
19g-4-02069  4854948.57373016  14.854024   0.005515
19g-4-02069  4854948.58466074  14.886880   0.006117
19g-4-02069  4854948.59577134  14.891192   0.005935
19g-4-02069  4854948.60938207  14.888360   0.005551
19g-4-02069  4854948.62074269  14.840846   0.005264
19g-4-02069  4854948.63159327  14.810374   0.004905
19g-4-02069  4854959.55997759  14.856512   0.005670
19g-4-02069  4854959.57119819  14.924088   0.005709
19g-4-02069  4854959.58695902  14.920164   0.005980
19g-4-02069  4854959.59892965  14.906935   0.005803
19g-4-02069  4854960.56320051  14.806467   0.005758
19g-4-02069  4854960.57416109  14.801698   0.005184
19g-4-02069  4854960.58503166  14.798935   0.004916
19g-4-02069  4854960.59593224  14.800092   0.005149
19g-4-02069  4854960.60761285  14.806737   0.005918
19g-4-02069  4854960.61907346  14.807988   0.005393
19g-4-02069  4854961.46741806  14.807339   0.006008
19g-4-02069  4854961.47832863  14.798758   0.008976
19g-4-02069  4854961.48925920  14.807092   0.007390
19g-4-02069  4854961.56911339  14.813237   0.004652
19g-4-02069  4854961.57997396  14.811882   0.005256
19g-4-02069  4854961.59115455  14.806976   0.004872
19g-4-02069  4854961.60202512  14.805963   0.004565
19g-4-02069  4854962.57874627  14.798913   0.004932
19g-4-02069  4854962.58984685  14.792995   0.005714
19g-4-02069  4854962.60242751  14.808273   0.005864
19g-4-02069  4854962.61333808  14.784563   0.006254
19g-4-02069  4854975.50681931  14.795764   0.004716
19g-4-02069  4854975.51764983  14.799165   0.004673
19g-4-02069  4854975.52916039  14.798713   0.004604
19g-4-02069  4854975.54002092  14.798796   0.005108
19g-4-02069  4854987.48393601  14.786621   0.005036
19g-4-02069  4854987.49497648  14.797707   0.004980
19g-4-02069  4854987.50584695  14.805898   0.005067
19g-4-02069  4854987.51730744  14.796923   0.005028
19g-4-02069  4854987.53037799  14.793610   0.004990
19g-4-02069  4854987.54150847  14.796569   0.005022
19g-4-02069  4854987.55237893  14.796605   0.004876
19g-4-02069  4854987.56375942  14.804068   0.004950
19g-4-02069  4854987.57477988  14.789628   0.004949
19g-4-02069  4854987.59756085  14.790674   0.004779
19g-4-02069  4854987.60975137  14.793272   0.004828
19g-4-02069  4854987.62068184  14.793218   0.004852
19g-4-02069  4854988.54221082  14.799107   0.005021
19g-4-02069  4854988.55371130  14.795211   0.004937
19g-4-02069  4854988.56486177  14.796378   0.004815
19g-4-02069  4854988.57578223  14.798080   0.004975
19g-4-02069  4854988.58851276  14.799642   0.004790
19g-4-02069  4854988.59940322  14.795638   0.004692
19g-4-02069  4854988.61048369  14.796313   0.004860
19g-4-02069  4854988.62152415  14.792448   0.004849
19g-4-02069  4854990.57347504  14.791956   0.004798
19g-4-02069  4854990.58442549  14.788458   0.004988
19g-4-02069  4854990.59531593  14.792377   0.005058
19g-4-02069  4854990.60625638  14.792664   0.004788
19g-4-02069  4854992.41359927  14.795771   0.005043
19g-4-02069  4854992.42453970  14.799615   0.005529
19g-4-02069  4854992.43968030  14.801820   0.004933
19g-4-02069  4854992.45063074  14.801642   0.005020
19g-4-02069  4854992.46485130  14.815157   0.004758
19g-4-02069  4854992.47580174  14.808864   0.004775
19g-4-02069  4854992.48708219  14.796561   0.004685
19g-4-02069  4854992.49853264  14.796712   0.004768
19g-4-02069  4854996.45522505  14.799366   0.005293
19g-4-02069  4854996.46612545  14.810214   0.006110
19g-4-02069  4854996.47735587  14.803373   0.005415
19g-4-02069  4854996.48909631  14.809649   0.005338
19g-4-02069  4854996.50293683  14.807227   0.005196
19g-4-02069  4854996.51384723  14.806546   0.005093
19g-4-02069  4854996.52478764  14.803489   0.005374
19g-4-02069  4854996.53598806  14.801724   0.005499
19g-4-02069  4854996.54939856  14.803401   0.005279
19g-4-02069  4854996.56028896  14.812449   0.005565
19g-4-02069  4854996.57133937  14.806197   0.005910
19g-4-02069  4854996.58223978  14.809855   0.005274
19g-4-02069  4854998.58440293  14.792479   0.004650
19g-4-02069  4854998.59567333  14.791675   0.004778
19g-4-02069  4854998.60667373  14.804798   0.004715
19g-4-02069  4854998.61810414  14.800390   0.004755
19g-4-02069  4854999.48997514  14.817446   0.004688
19g-4-02069  4854999.50089553  14.798790   0.004684
19g-4-02069  4854999.51179591  14.808183   0.004619
19g-4-02069  4854999.52322632  14.813385   0.004635
19g-4-02069  4854999.53435671  14.813729   0.004841
19g-4-02069  4854999.54531709  14.796292   0.004938
19g-4-02069  4854999.55621748  14.810798   0.004678
19g-4-02069  4854999.56741787  14.810876   0.004603
19g-4-02069  4854999.59122871  14.807593   0.004621
19g-4-02069  4854999.60224910  14.807683   0.004676
19g-4-02069  4854999.61376951  14.805765   0.004621
19g-4-02069  4854999.62474989  14.819502   0.005103
19g-4-02069  4855002.41930552  14.804406   0.004878
19g-4-02069  4855002.43023588  14.807817   0.004883
19g-4-02069  4855002.44428635  14.809968   0.004974
19g-4-02069  4855002.47028721  14.808983   0.004898
19g-4-02069  4855002.55672008  14.787724   0.006751
19g-4-02069  4855002.56813045  14.803169   0.006242
19g-4-02069  4855002.57950083  14.808072   0.006447
19g-4-02069  4855002.59046119  14.802288   0.005740
19g-4-02069  4855002.60162156  14.806503   0.006007
19g-4-02069  4855002.61280193  14.802412   0.005659
19g-4-02069  4855002.62368229  14.802166   0.005829
19g-4-02069  4855011.43718534  14.782419   0.004271
19g-4-02069  4855011.44810563  14.777849   0.004256
19g-4-02069  4855011.45908592  14.772766   0.004224
19g-4-02069  4855011.47006621  14.777567   0.004300
19g-4-02069  4855011.50569715  14.813559   0.004386
19g-4-02069  4855011.51878750  14.813587   0.004386
19g-4-02069  4855011.53076781  14.795496   0.004359
19g-4-02069  4855011.54175810  14.801520   0.004428
19g-4-02069  4855014.43472115  14.809268   0.005172
19g-4-02069  4855014.44697144  14.812016   0.004931
19g-4-02069  4855014.45929174  14.797972   0.004647
19g-4-02069  4855014.47023200  14.789737   0.004605
19g-4-02069  4855015.48389598  14.813346   0.004539
19g-4-02069  4855015.49489624  14.802185   0.004547
19g-4-02069  4855015.50637650  14.805893   0.004454
19g-4-02069  4855015.51721675  14.788854   0.004416
19g-4-02069  4855021.44202991  14.798041   0.004698
19g-4-02069  4855021.45291011  14.806035   0.004591
19g-4-02069  4855021.46379031  14.802063   0.004572
19g-4-02069  4855021.47467051  14.804053   0.004567
19g-4-02069  4855022.41853741  14.809223   0.005618
19g-4-02069  4855022.43731774  14.801269   0.005334
19g-4-02069  4855022.44845793  14.810521   0.005841
19g-4-02069  4855022.45939812  14.801802   0.005359
19g-4-02069  4855022.47357837  14.805014   0.005545
19g-4-02069  4855022.48454856  14.813785   0.005037
19g-4-02069  4855022.49545875  14.807160   0.004996
19g-4-02069  4855022.50639894  14.813722   0.005701
19g-4-02069  4855022.51954917  14.813066   0.005049
19g-4-02069  4855022.53064936  14.806753   0.005071
19g-4-02069  4855022.54150955  14.811124   0.005016
19g-4-02069  4855022.55273975  14.809042   0.005025
19g-4-02069  4855023.51323606  14.804869   0.004802
19g-4-02069  4855023.52418624  14.798248   0.004613
19g-4-02069  4855023.53503642  14.796762   0.004467
19g-4-02069  4855023.54594660  14.796851   0.005406
19g-4-02069  4855028.36861641  14.792704   0.004646
19g-4-02069  4855028.37997655  14.801366   0.004669
19g-4-02069  4855028.39086669  14.803521   0.005079
19g-4-02069  4855028.40204682  14.804693   0.004987
19g-4-02069  4855028.41570699  14.814993   0.006009
19g-4-02069  4855032.36716890  14.806356   0.004951
19g-4-02069  4855032.37868901  14.804938   0.004887
19g-4-02069  4855032.39173912  14.804421   0.004912
19g-4-02069  4855032.40270922  14.813313   0.005644
19g-4-02069  4855032.41529933  14.788155   0.008726
19g-4-02069  4855032.46942980  14.810613   0.004841
19g-4-02069  4855032.48119991  14.809340   0.004888
19g-4-02069  4855032.49284001  14.811494   0.004721
19g-4-02069  4855033.40527761  14.796926   0.005869
19g-4-02069  4855033.41615770  14.819516   0.008258
19g-4-02069  4855033.42871780  14.836620   0.010557
19g-4-02069  4855033.43959789  14.803319   0.008467
19g-4-02069  4855033.45226799  14.795289   0.004705
19g-4-02069  4855033.46319807  14.803880   0.004978
19g-4-02069  4855033.47490816  14.808610   0.005920
19g-4-02069  4855033.48698826  14.816309   0.004860
19g-4-02069  4855033.50885843  14.811131   0.004730
19g-4-02069  4855033.52029852  14.809229   0.005643
19g-4-02069  4855033.53132861  14.797942   0.011921
19g-4-02069  4855033.54270870  14.808135   0.006168
19g-4-02069  4855033.55358878  14.792790   0.005426
19g-4-02069  4855033.56458887  14.793229   0.005917
19g-4-02069  4855033.57556895  14.796691   0.005247
19g-4-02069  4855034.35462474  14.804888   0.004507
19g-4-02069  4855034.36570481  14.809511   0.004539
19g-4-02069  4855034.37666489  14.804203   0.004458
19g-4-02069  4855034.38830497  14.807315   0.004546
19g-4-02069  4855034.39217500  14.816537   0.004489
19g-4-02069  4855037.30092167  14.795671   0.006410
19g-4-02069  4855037.31556173  14.794281   0.005025
19g-4-02069  4855037.32652178  14.801055   0.004713
19g-4-02069  4855037.33739183  14.806703   0.004632
19g-4-02069  4855040.37203097  14.824288   0.006865
19g-4-02069  4855040.38293099  14.814407   0.005781
19g-4-02069  4855040.40076102  14.808627   0.004676
19g-4-02069  4855040.45888111  14.817534   0.004670
19g-4-02069  4855049.28949970  14.802392   0.005226
19g-4-02069  4855049.30038963  14.798410   0.005104
19g-4-02069  4855049.31128956  14.792806   0.005014
19g-4-02069  4855049.32217949  14.796459   0.004967
19g-4-02069  4855051.24872546  14.813101   0.005525
19g-4-02069  4855051.26289535  14.811690   0.005467
19g-4-02069  4855051.27388526  14.800565   0.005209
19g-4-02069  4855051.28512517  14.800902   0.005013
19g-4-02069  4855051.30451501  14.798677   0.004748
19g-4-02069  4855051.31540492  14.803357   0.004681
19g-4-02069  4855051.32888481  14.812273   0.004766
19g-4-02069  4855051.33981472  14.816264   0.004660
19g-4-02069  4855051.41443410  14.816350   0.004676
19g-4-02069  4855051.42886398  14.810822   0.004606
19g-4-02069  4855051.43982389  14.806902   0.004588
19g-4-02069  4855051.45079380  14.796767   0.004524
19g-4-02069  4855052.35682590  14.925200   0.004774
19g-4-02069  4855052.36811579  14.936239   0.004810
19g-4-02069  4855052.37909569  14.946379   0.004779
19g-4-02069  4855052.39036559  14.896692   0.004701
19g-4-02069  4855058.32798560  14.817598   0.004780
19g-4-02069  4855058.33929544  14.812225   0.004673
19g-4-02069  4855058.35516521  14.808392   0.004614
19g-4-02069  4855058.36621505  14.810426   0.004666
19g-4-02069  4855059.26841167  14.800034   0.005117
19g-4-02069  4855059.28085148  14.803201   0.004945
19g-4-02069  4855059.29205131  14.804059   0.004930
19g-4-02069  4855059.30395112  14.797251   0.004837
19g-4-02069  4855060.25532621  14.801308   0.005170
19g-4-02069  4855060.26625603  14.804625   0.005059
19g-4-02069  4855060.27883583  14.809430   0.004900
19g-4-02069  4855060.28980566  14.806854   0.005190
19g-4-02069  4855060.32010517  14.808978   0.004813
19g-4-02069  4855060.33119499  14.819775   0.004712
19g-4-02069  4855060.34401478  14.819562   0.004685
19g-4-02069  4855060.35494460  14.807846   0.004648
19g-4-02069  4855061.25290972  14.819519   0.005146
19g-4-02069  4855061.26381954  14.814410   0.005238
19g-4-02069  4855061.27632933  14.819955   0.005019
19g-4-02069  4855061.28814913  14.818594   0.005105
19g-4-02069  4855062.26722207  14.797371   0.005624
19g-4-02069  4855062.27944185  14.799140   0.005114
19g-4-02069  4855062.29249162  14.803273   0.004920
19g-4-02069  4855062.30337143  14.790380   0.004632
19g-4-02069  4855062.31666119  14.801533   0.004580
19g-4-02069  4855062.32784099  14.798211   0.004660
19g-4-02069  4855062.34045076  14.795845   0.004561
19g-4-02069  4855062.35133057  14.798911   0.004572
19g-4-02069  4855065.38537225  14.792942   0.007596
19g-4-02069  4855065.39629203  14.799481   0.005209
19g-4-02069  4855065.40730180  14.800749   0.004765
19g-4-02069  4855065.41824158  14.800772   0.004649
19g-4-02069  4855067.24099272  14.791002   0.004901
19g-4-02069  4855067.25194248  14.789991   0.004734
19g-4-02069  4855067.26757214  14.796803   0.004605
19g-4-02069  4855067.27860189  14.788673   0.004506
19g-4-02069  4855069.23262709  14.812642   0.005401
19g-4-02069  4855069.24365683  14.819715   0.005280
19g-4-02069  4855069.25698651  14.811722   0.005026
19g-4-02069  4855069.27159616  14.820831   0.005474
19g-4-02069  4855070.23035300  14.801390   0.005401
19g-4-02069  4855070.24129273  14.815858   0.005176
19g-4-02069  4855070.25452240  14.807297   0.004999
19g-4-02069  4855070.26615212  14.796618   0.004895
19g-4-02069  4855071.23309797  14.825507   0.005254
19g-4-02069  4855071.24406769  14.824873   0.004897
19g-4-02069  4855071.25873732  14.813598   0.004782
19g-4-02069  4855071.27079701  14.802913   0.004661
19g-4-02069  4855072.23167223  14.800728   0.005426
19g-4-02069  4855072.24267195  14.804977   0.005074
19g-4-02069  4855072.25785155  14.800056   0.004887
19g-4-02069  4855072.26913125  14.795640   0.004811
19g-4-02069  4855074.25194774  14.814494   0.005692
19g-4-02069  4855074.26346742  14.812500   0.005951
19g-4-02069  4855074.27985696  14.811700   0.004830
19g-4-02069  4855074.29122665  14.804572   0.005170
19g-4-02069  4855074.30520626  14.808184   0.005228
19g-4-02069  4855074.31617595  14.830644   0.005238
19g-4-02069  4855074.32939559  14.910323   0.005664
19g-4-02069  4855074.34153525  14.935783   0.005274
19g-4-02069  4855075.23712000  14.800520   0.005277
19g-4-02069  4855075.24805969  14.831077   0.005118
19g-4-02069  4855075.26061933  14.791952   0.004899
19g-4-02069  4855075.27712886  14.786609   0.004713
19g-4-02069  4855076.23945101  14.813985   0.005184
19g-4-02069  4855076.25038068  14.820144   0.005064
19g-4-02069  4855076.26301031  14.817904   0.004954
19g-4-02069  4855076.27392999  14.816903   0.005056
19g-4-02069  4855076.28711961  14.809414   0.004834
19g-4-02069  4855076.29957924  14.818066   0.004907
19g-4-02069  4855076.31250886  14.813773   0.004868
19g-4-02069  4855076.32344854  14.812204   0.004651
19g-4-02069  4855078.22855119  14.804424   0.005594
19g-4-02069  4855078.24050082  14.806833   0.005342
19g-4-02069  4855078.25303043  14.814830   0.005101
19g-4-02069  4855078.26445008  14.812725   0.004989
19g-4-02069  4855079.23146990  14.953547   0.006140
19g-4-02069  4855079.24320953  14.935999   0.005523
19g-4-02069  4855079.25626911  14.863353   0.005020
19g-4-02069  4855079.26720877  14.822579   0.004870
19g-4-02069  4855080.24857740  14.811050   0.004959
19g-4-02069  4855080.25950705  14.815753   0.004840
19g-4-02069  4855080.27253663  14.817333   0.004735
19g-4-02069  4855080.28359627  14.819881   0.004698
19g-4-02069  4855081.25669444  14.817902   0.004723
19g-4-02069  4855081.26763408  14.822216   0.004690
19g-4-02069  4855081.28162361  14.825100   0.004641
19g-4-02069  4855081.29275325  14.805395   0.004532
19g-4-02069  4855082.23396178  14.803307   0.007139
19g-4-02069  4855082.24505141  14.787616   0.008552
19g-4-02069  4855082.26561071  14.807626   0.007526
19g-4-02069  4855082.27669034  14.826718   0.009786
19g-4-02069  4855082.29057987  14.779709   0.006334
19g-4-02069  4855082.30166949  14.794476   0.006394
19g-4-02069  4855082.31462906  14.785757   0.005085
19g-4-02069  4855082.32558868  14.776907   0.006508
19g-4-02069  4855082.33930822  14.768145   0.006702
19g-4-02069  4855082.35024785  14.790714   0.011004
19g-4-02069  4855082.36631731  14.779863   0.008440
19g-4-02069  4855082.37734693  14.763021   0.008715
19g-4-02069  4855082.39139646  14.770673   0.008243
19g-4-02069  4855082.40244608  14.773098   0.009506
19g-4-02069  4855082.41350571  14.777328   0.005284
19g-4-02069  4855082.43335503  14.780512   0.005737
19g-4-02069  4855083.28614585  14.797154   0.004558
19g-4-02069  4855083.29706548  14.797243   0.004483
19g-4-02069  4855083.30995503  14.787253   0.004522
19g-4-02069  4855083.32097465  14.791513   0.004535
19g-4-02069  4855084.27026154  14.827474   0.004692
19g-4-02069  4855084.28167114  14.814785   0.004677
19g-4-02069  4855084.29455068  14.806029   0.004570
19g-4-02069  4855084.30549030  14.819163   0.004606
19g-4-02069  4855106.34903167  14.796097   0.005103
19g-4-02069  4855106.36002114  14.792315   0.004944
19g-4-02069  4855106.37096062  14.798370   0.005004
19g-4-02069  4855106.38194009  14.792296   0.005098
19g-4-02069  4855107.26809736  14.807492   0.006526
19g-4-02069  4855107.27971680  14.826441   0.007010
19g-4-02069  4855107.32201475  14.891428   0.006013
19g-4-02069  4855107.33296422  14.864823   0.006435
19g-4-02069  4855107.34994340  14.817622   0.006014
19g-4-02069  4855107.36118285  14.814359   0.005954
19g-4-02069  4855107.37789204  14.814371   0.006292
19g-4-02069  4855107.38964147  14.824213   0.007011
19g-4-02069  4855110.28137963  14.800201   0.005585
19g-4-02069  4855110.29237909  14.793836   0.006446
19g-4-02069  4855110.30333854  14.808891   0.005654
19g-4-02069  4855110.31427800  14.805179   0.005460
19g-4-02069  4855110.32590742  14.801725   0.004857
19g-4-02069  4855110.33688688  14.803310   0.005098
19g-4-02069  4855110.35251610  14.799344   0.005271
19g-4-02069  4855110.36464550  14.797779   0.005242
19g-4-02069  4855120.20266064  14.804260   0.005524
19g-4-02069  4855120.21460001  14.810372   0.005178
19g-4-02069  4855120.22870927  14.803764   0.004940
19g-4-02069  4855120.23983868  14.818596   0.004944
19g-4-02069  4855125.25235154  14.820605   0.004907
19g-4-02069  4855125.26329095  14.813075   0.005013
19g-4-02069  4855125.27828015  14.821214   0.004882
19g-4-02069  4855125.28920956  14.814719   0.005033
19g-4-02069  4855127.20541627  14.812735   0.006103
19g-4-02069  4855127.21833557  14.811493   0.006429
19g-4-02069  4855127.23213483  14.806596   0.005172
19g-4-02069  4855127.24309424  14.806852   0.005078
19g-4-02069  4855128.20426225  14.804523   0.010197
19g-4-02069  4855128.22849093  14.825839   0.009416
19g-4-02069  4855128.25452952  14.804120   0.006740
19g-4-02069  4855128.26548893  14.809699   0.005298
19g-4-02069  4855128.27805825  14.810708   0.005010
19g-4-02069  4855128.28906765  14.805516   0.004959
19g-4-02069  4855129.20544799  14.790977   0.006179
19g-4-02069  4855129.21640739  14.802298   0.005809
19g-4-02069  4855129.23146658  14.799238   0.005579
19g-4-02069  4855129.24259597  14.802241   0.005256
19g-4-02069  4855130.24216171  14.818106   0.004984
19g-4-02069  4855130.25313111  14.808380   0.004837
19g-4-02069  4855130.26455049  14.818126   0.004821
19g-4-02069  4855130.27568989  14.820991   0.004805
19g-4-02069  4855131.22954804  14.787300   0.005500
19g-4-02069  4855131.24053744  14.802671   0.005333
19g-4-02069  4855131.25762651  14.799490   0.005417
19g-4-02069  4855131.26862591  14.801135   0.005218
19g-4-02069  4855132.19610544  14.798358   0.005372
19g-4-02069  4855132.20709484  14.793335   0.005207
19g-4-02069  4855132.21981415  14.809574   0.005065
19g-4-02069  4855132.23078355  14.812463   0.005026
19g-4-02069  4855133.19185122  14.799822   0.005602
19g-4-02069  4855133.20825033  14.812448   0.005226
19g-4-02069  4855133.22117963  14.800431   0.004993
19g-4-02069  4855133.23631880  14.819248   0.004950
19g-4-02069  4855134.19937634  14.812352   0.005874
19g-4-02069  4855134.21061573  14.781034   0.005242
19g-4-02069  4855134.22349502  14.788865   0.004980
19g-4-02069  4855134.23453442  14.799340   0.004974
19g-4-02069  4855135.20473156  14.803744   0.005304
19g-4-02069  4855135.21611094  14.807638   0.005049
19g-4-02069  4855135.22910024  14.806256   0.004805
19g-4-02069  4855135.24423941  14.806127   0.004713
19g-4-02069  4855136.20079731  14.804492   0.005275
19g-4-02069  4855136.21563650  14.803156   0.004984
19g-4-02069  4855136.22819581  14.790233   0.004790
19g-4-02069  4855136.23991518  14.796035   0.004687
19g-4-02069  4855136.25326445  14.791309   0.004634
19g-4-02069  4855136.26420385  14.788691   0.004558
19g-4-02069  4855136.27694316  14.789772   0.004605
19g-4-02069  4855136.28837254  14.795085   0.004684
19g-4-02069  4855137.20408268  14.781301   0.009705
19g-4-02069  4855137.21532207  14.801252   0.007538
19g-4-02069  4855137.22895133  14.805199   0.005216
19g-4-02069  4855137.24008072  14.801044   0.005135
19g-4-02069  4855138.20306833  14.819283   0.005298
19g-4-02069  4855138.21412773  14.812599   0.005057
19g-4-02069  4855138.23364666  14.816504   0.004878
19g-4-02069  4855138.24505604  14.810134   0.004847
19g-4-02069  4855139.19976415  14.788392   0.005257
19g-4-02069  4855139.21083355  14.808765   0.004986
19g-4-02069  4855139.22947254  14.795030   0.004888
19g-4-02069  4855139.24478171  14.801463   0.004872
19g-4-02069  4855144.20176365  14.781643   0.007263
19g-4-02069  4855144.21358301  14.785666   0.007938
19g-4-02069  4855144.22689230  14.806602   0.006876
19g-4-02069  4855144.23786171  14.794325   0.006290
19g-4-02069  4855145.21728912  14.795579   0.005835
19g-4-02069  4855152.20190959  14.799599   0.005278
19g-4-02069  4855152.21369898  14.804729   0.005060
19g-4-02069  4855152.22822822  14.804658   0.004985
19g-4-02069  4855152.23970762  14.802361   0.004837
19g-4-02069  4855160.18836436  14.807753   0.005705
19g-4-02069  4855160.19976380  14.808248   0.005462
19g-4-02069  4855160.21563302  14.799210   0.005281
19g-4-02069  4855160.22660248  14.801603   0.005208

19h-2-00357  2454317.81244725  15.454062   0.007375
19h-2-00357  2454317.82450719  15.449986   0.007190
19h-2-00357  2454317.83592714  15.444152   0.007136
19h-2-00357  2454317.84709708  15.446994   0.007180
19h-2-00357  2454317.86142701  15.446358   0.007145
19h-2-00357  2454317.87277695  15.452262   0.006953
19h-2-00357  2454317.88425690  15.448883   0.006843
19h-2-00357  2454317.89535684  15.453923   0.007075
19h-2-00357  2454319.88577500  15.455100   0.006887
19h-2-00357  2454319.89687493  15.455063   0.006782
19h-2-00357  2454319.90813485  15.457409   0.006771
19h-2-00357  2454319.91946477  15.458473   0.006885
19h-2-00357  2454319.93157469  15.454799   0.006917
19h-2-00357  2454319.94268461  15.453709   0.006875
19h-2-00357  2454319.95379454  15.450785   0.006823
19h-2-00357  2454319.96489446  15.462792   0.007016
19h-2-00357  2454320.74371879  15.508411   0.008263
19h-2-00357  2454320.75479870  15.584044   0.008144
19h-2-00357  2454320.76588862  15.641718   0.008260
19h-2-00357  2454320.77701853  15.706011   0.008354
19h-2-00357  2454320.79246841  15.757865   0.008340
19h-2-00357  2454320.80354833  15.760385   0.008144
19h-2-00357  2454320.81471824  15.713487   0.007690
19h-2-00357  2454320.82642815  15.655116   0.007459
19h-2-00357  2454321.75000064  15.442225   0.008337
19h-2-00357  2454321.76201054  15.453264   0.007716
19h-2-00357  2454321.77366044  15.461054   0.007561
19h-2-00357  2454321.78473035  15.448026   0.007106
19h-2-00357  2454321.80103021  15.455777   0.006899
19h-2-00357  2454321.81268011  15.460653   0.006776
19h-2-00357  2454321.82482000  15.458806   0.006725
19h-2-00357  2454321.83714989  15.456488   0.006649
19h-2-00357  2454323.74910173  15.447151   0.008025
19h-2-00357  2454323.76059161  15.443122   0.007676
19h-2-00357  2454323.77235149  15.442636   0.007143
19h-2-00357  2454323.78346137  15.443460   0.007002
19h-2-00357  2454323.79456126  15.453878   0.006814
19h-2-00357  2454323.80568114  15.448314   0.006871
19h-2-00357  2454323.81730102  15.449417   0.006814
19h-2-00357  2454323.82947089  15.456111   0.006742
19h-2-00357  2454324.81704014  15.450932   0.007403
19h-2-00357  2454324.82829001  15.437856   0.007379
19h-2-00357  2454324.83936989  15.448193   0.007121
19h-2-00357  2454324.85042976  15.453930   0.006860
19h-2-00357  2454324.86381961  15.448120   0.006752
19h-2-00357  2454324.87519948  15.445882   0.007010
19h-2-00357  2454324.90402915  15.452208   0.007160
19h-2-00357  2454324.91555902  15.450291   0.007296
19h-2-00357  2454325.74804920  15.448797   0.007715
19h-2-00357  2454325.75916906  15.443748   0.007606
19h-2-00357  2454325.77032893  15.450813   0.007565
19h-2-00357  2454325.78144879  15.459981   0.007354
19h-2-00357  2454331.83885847  15.452695   0.008233
19h-2-00357  2454331.84997828  15.461431   0.007864
19h-2-00357  2454331.86108808  15.438683   0.008011
19h-2-00357  2454331.87259788  15.448540   0.008246
19h-2-00357  2454332.78997135  15.448783   0.008550
19h-2-00357  2454332.79795120  15.446384   0.007570
19h-2-00357  2454332.80907100  15.452124   0.007436
19h-2-00357  2454332.82040079  15.446693   0.007702
19h-2-00357  2454332.83690049  15.453827   0.008218
19h-2-00357  2454332.85920007  15.446991   0.009515
19h-2-00357  2454332.87068986  15.447800   0.007631
19h-2-00357  2454332.88221965  15.454425   0.007236
19h-2-00357  2454332.92946877  15.448480   0.007622
19h-2-00357  2454332.94108856  15.445907   0.008275
19h-2-00357  2454332.95220835  15.442892   0.008705
19h-2-00357  2454332.96333815  15.445258   0.007789
19h-2-00357  2454334.73663386  15.469240   0.009107
19h-2-00357  2454334.74995359  15.510355   0.009686
19h-2-00357  2454334.76119337  15.559788   0.008827
19h-2-00357  2454334.77227314  15.625147   0.008942
19h-2-00357  2454334.82801202  15.688915   0.008349
19h-2-00357  2454334.83995178  15.629548   0.007917
19h-2-00357  2454334.85114155  15.560889   0.007309
19h-2-00357  2454334.86223133  15.506927   0.007082
19h-2-00357  2454335.74092325  15.453768   0.009028
19h-2-00357  2454335.75331299  15.446333   0.007817
19h-2-00357  2454335.76436275  15.441524   0.007634
19h-2-00357  2454335.77545252  15.446618   0.007437
19h-2-00357  2454336.76464135  15.449571   0.008100
19h-2-00357  2454336.77569111  15.464039   0.008395
19h-2-00357  2454336.78683086  15.453296   0.008193
19h-2-00357  2454336.79789062  15.458324   0.007675
19h-2-00357  2454336.87528893  15.452042   0.007607
19h-2-00357  2454336.88636869  15.456233   0.007747
19h-2-00357  2454336.89744844  15.449316   0.007368
19h-2-00357  2454336.90855820  15.449829   0.007187
19h-2-00357  2454338.77434579  15.459059   0.008008
19h-2-00357  2454338.78545553  15.455813   0.007513
19h-2-00357  2454338.79806523  15.458591   0.007267
19h-2-00357  2454338.81010495  15.442945   0.007248
19h-2-00357  2454339.74196266  15.458135   0.008447
19h-2-00357  2454339.75304239  15.447894   0.007792
19h-2-00357  2454339.76418212  15.440539   0.007802
19h-2-00357  2454339.77525185  15.449025   0.007643
19h-2-00357  2454339.91925833  15.443512   0.006993
19h-2-00357  2454339.93038806  15.449595   0.006932
19h-2-00357  2454339.94150779  15.446303   0.006866
19h-2-00357  2454339.95300751  15.445799   0.006960
19h-2-00357  2454340.74874777  15.451634   0.007821
19h-2-00357  2454340.75979749  15.449713   0.007791
19h-2-00357  2454340.77083721  15.458570   0.007528
19h-2-00357  2454340.78195693  15.455050   0.007359
19h-2-00357  2454356.74256559  15.444151   0.009790
19h-2-00357  2454356.75366518  15.448843   0.008893
19h-2-00357  2454356.76475476  15.433587   0.010053
19h-2-00357  2454356.77583435  15.454749   0.007695
19h-2-00357  2454356.79100378  15.443806   0.007005
19h-2-00357  2454356.80207337  15.449582   0.006953
19h-2-00357  2454356.81317295  15.451183   0.006898
19h-2-00357  2454356.82430254  15.456573   0.006964
19h-2-00357  2454359.76162981  15.457141   0.008033
19h-2-00357  2454359.77279937  15.449390   0.008126
19h-2-00357  2454359.78389894  15.444633   0.008024
19h-2-00357  2454359.79536849  15.454624   0.009350
19h-2-00357  2454359.81632766  15.449076   0.008201
19h-2-00357  2454359.82745722  15.443410   0.010132
19h-2-00357  2454359.83855679  15.445298   0.013573
19h-2-00357  2454361.73650083  15.444284   0.008646
19h-2-00357  2454361.74758038  15.440535   0.009038
19h-2-00357  2454361.75864993  15.447145   0.008022
19h-2-00357  2454361.76972948  15.449961   0.008241
19h-2-00357  2454362.73547993  15.450760   0.008290
19h-2-00357  2454362.74653947  15.442576   0.008156
19h-2-00357  2454362.75761902  15.469386   0.008064
19h-2-00357  2454362.76870856  15.516685   0.007774
19h-2-00357  2454362.78980769  15.618191   0.007944
19h-2-00357  2454362.80087723  15.678664   0.008148
19h-2-00357  2454362.81198677  15.749501   0.008571
19h-2-00357  2454362.82306631  15.763873   0.008272
19h-2-00357  2454363.74333804  15.441722   0.008003
19h-2-00357  2454363.75472756  15.442413   0.007605
19h-2-00357  2454363.76582710  15.449448   0.007473
19h-2-00357  2454363.77692663  15.451571   0.007450
19h-2-00357  2454365.78206143  15.433110   0.012991
19h-2-00357  2454367.75134548  15.453742   0.007627
19h-2-00357  2454367.76264498  15.449176   0.007384
19h-2-00357  2454367.77388449  15.451527   0.007277
19h-2-00357  2454367.78519399  15.452119   0.007271
19h-2-00357  2454367.80766299  15.453791   0.007791
19h-2-00357  2454367.81891249  15.450623   0.007393
19h-2-00357  2454367.83014200  15.452983   0.007243
19h-2-00357  2454367.84241145  15.451653   0.007170
19h-2-00357  2454368.76224052  15.450199   0.007692
19h-2-00357  2454368.77346001  15.446061   0.007383
19h-2-00357  2454368.78465951  15.450265   0.007465
19h-2-00357  2454368.79589901  15.443164   0.007266
19h-2-00357  2454368.81583812  15.450674   0.007120
19h-2-00357  2454368.82707761  15.452194   0.007046
19h-2-00357  2454368.83835711  15.443141   0.007177
19h-2-00357  2454368.84964660  15.460520   0.007404
19h-2-00357  2454374.75230307  15.462284   0.008371
19h-2-00357  2454374.76379252  15.464519   0.008636
19h-2-00357  2454374.77576195  15.464204   0.008289
19h-2-00357  2454374.78758138  15.451916   0.008403
19h-2-00357  2454374.80964033  15.449947   0.007511
19h-2-00357  2454374.82091979  15.462790   0.007668
19h-2-00357  2454374.83230924  15.464357   0.007535
19h-2-00357  2454374.84356870  15.460513   0.007606
19h-2-00357  2454374.86348775  15.470016   0.007200
19h-2-00357  2454374.87479721  15.467459   0.007452
19h-2-00357  2454374.88635666  15.471700   0.007903
19h-2-00357  2454374.89760612  15.464207   0.008349
19h-2-00357  2454375.72961612  15.442739   0.008973
19h-2-00357  2454375.74069559  15.452094   0.009465
19h-2-00357  2454375.75216504  15.453961   0.009058
19h-2-00357  2454375.76332450  15.445092   0.008631
19h-2-00357  2454376.75147657  15.443071   0.008094
19h-2-00357  2454376.76254603  15.467192   0.008065
19h-2-00357  2454376.77432546  15.502500   0.008335
19h-2-00357  2454376.78545491  15.558555   0.008574
19h-2-00357  2454377.73120862  15.448120   0.008621
19h-2-00357  2454377.74464796  15.440774   0.008471
19h-2-00357  2454377.75572742  15.446610   0.008617
19h-2-00357  2454377.76687687  15.460861   0.008592
19h-2-00357  2454379.85906307  15.450177   0.016589
19h-2-00357  2454379.87220241  15.479020   0.014192
19h-2-00357  2454380.74883838  15.452382   0.008474
19h-2-00357  2454380.76210771  15.451184   0.008986
19h-2-00357  2454380.77406711  15.461623   0.008913
19h-2-00357  2454380.78515655  15.463329   0.008542
19h-2-00357  2454383.81659201  15.717432   0.009327
19h-2-00357  2454383.82770143  15.764297   0.010834
19h-2-00357  2454383.83883086  15.759758   0.010394
19h-2-00357  2454383.84995029  15.709304   0.015676
19h-2-00357  2454384.79877124  15.449304   0.007966
19h-2-00357  2454384.80991066  15.456559   0.008271
19h-2-00357  2454384.82149006  15.447632   0.008294
19h-2-00357  2454384.83281947  15.447736   0.008178
19h-2-00357  2454386.77259827  15.450968   0.007660
19h-2-00357  2454386.78384768  15.440907   0.007486
19h-2-00357  2454386.79515709  15.447675   0.007562
19h-2-00357  2454386.80646650  15.457045   0.007871
19h-2-00357  2454387.73571761  15.450153   0.008379
19h-2-00357  2454387.74692702  15.431292   0.007881
19h-2-00357  2454387.75814643  15.442230   0.007983
19h-2-00357  2454387.76943583  15.456226   0.007919
19h-2-00357  2454387.78997475  15.444135   0.007417
19h-2-00357  2454387.80120415  15.450801   0.007500
19h-2-00357  2454387.81252356  15.445885   0.008008
19h-2-00357  2454387.82377296  15.443062   0.007662
19h-2-00357  2454389.73030187  15.450752   0.008050
19h-2-00357  2454389.74169127  15.454738   0.007928
19h-2-00357  2454389.75304066  15.451616   0.007646
19h-2-00357  2454389.76436006  15.454764   0.009749
19h-2-00357  2454389.78640888  15.450973   0.009573
19h-2-00357  2454389.79762829  15.447906   0.012295
19h-2-00357  2454389.80884769  15.457632   0.007732
19h-2-00357  2454389.82009709  15.450189   0.008226
19h-2-00357  2454390.73386829  15.449765   0.008948
19h-2-00357  2454390.74516769  15.456902   0.008664
19h-2-00357  2454390.75655708  15.464134   0.008057
19h-2-00357  2454390.76780648  15.460086   0.008169
19h-2-00357  2454393.80197312  15.449573   0.009695
19h-2-00357  2454393.81322251  15.450525   0.009934
19h-2-00357  2454393.82443191  15.448871   0.009429
19h-2-00357  2454395.78979518  15.450492   0.007843
19h-2-00357  2454395.80099457  15.442705   0.007818
19h-2-00357  2454395.81308391  15.450341   0.007696
19h-2-00357  2454395.82431330  15.436491   0.007826
19h-2-00357  2454397.72825935  15.451581   0.007645
19h-2-00357  2454397.73950874  15.458109   0.007761
19h-2-00357  2454397.75089811  15.453386   0.007271
19h-2-00357  2454397.76271747  15.457444   0.007262
19h-2-00357  2454398.74755352  15.466932   0.011869
19h-2-00357  2454398.75922288  15.445361   0.009789
19h-2-00357  2454398.77131222  15.454495   0.010641
19h-2-00357  2454398.78300158  15.448025   0.011391
19h-2-00357  2454398.80747024  15.456330   0.009907
19h-2-00357  2454398.81905960  15.466323   0.010377
19h-2-00357  2454398.83106894  15.466870   0.011898
19h-2-00357  2454398.84265831  15.464987   0.011463
19h-2-00357  2454399.71817026  15.447741   0.008473
19h-2-00357  2454399.72940964  15.465553   0.008450
19h-2-00357  2454399.74062903  15.462412   0.008026
19h-2-00357  2454399.75185841  15.457484   0.008145
19h-2-00357  2454400.73374444  15.454101   0.008675
19h-2-00357  2454400.74505382  15.456130   0.008081
19h-2-00357  2454400.75630320  15.451840   0.007798
19h-2-00357  2454400.76754259  15.452643   0.007947
19h-2-00357  2454401.71963019  15.448119   0.008747
19h-2-00357  2454401.74654871  15.449577   0.009717
19h-2-00357  2454401.75819807  15.455020   0.009630
19h-2-00357  2454401.76989742  15.451867   0.009344
19h-2-00357  2454402.71758521  15.456781   0.010271
19h-2-00357  2454402.72884459  15.451548   0.008008
19h-2-00357  2454402.74006397  15.450144   0.007881
19h-2-00357  2454402.75153334  15.446647   0.007917
19h-2-00357  2454403.72228982  15.445094   0.008565
19h-2-00357  2454403.73349921  15.448047   0.008276
19h-2-00357  2454403.74520856  15.458231   0.007995
19h-2-00357  2454403.75646794  15.455079   0.009219
19h-2-00357  2454406.72315430  15.472412   0.008690
19h-2-00357  2454406.73438368  15.440987   0.011169
19h-2-00357  2454429.71912728  15.451814   0.009673
19h-2-00357  2454429.73110668  15.453899   0.009181
19h-2-00357  2454429.74232612  15.447285   0.009250
19h-2-00357  2454429.75412553  15.477286   0.009328
19h-2-00357  2454629.01699289  15.607872   0.007639
19h-2-00357  2454629.03088344  15.532940   0.007378
19h-2-00357  2454629.04215389  15.482744   0.007007
19h-2-00357  2454629.05336433  15.450953   0.006911
19h-2-00357  2454629.06578482  15.448076   0.006864
19h-2-00357  2454629.07706527  15.458504   0.007069
19h-2-00357  2454629.09167584  15.465847   0.006957
19h-2-00357  2454629.10327630  15.456862   0.006901
19h-2-00357  2454630.00040145  15.457387   0.007966
19h-2-00357  2454630.01159189  15.437051   0.007594
19h-2-00357  2454630.02281233  15.453868   0.007482
19h-2-00357  2454630.03431277  15.456070   0.007332
19h-2-00357  2454630.04652325  15.450732   0.007038
19h-2-00357  2454630.05779368  15.455569   0.006841
19h-2-00357  2454630.06938414  15.458356   0.007126
19h-2-00357  2454630.08060457  15.447321   0.007176
19h-2-00357  2454630.98168932  15.454013   0.007227
19h-2-00357  2454630.99290974  15.456561   0.007167
19h-2-00357  2454631.00432018  15.447560   0.007133
19h-2-00357  2454631.01551061  15.451150   0.007336
19h-2-00357  2454631.02896112  15.444468   0.007095
19h-2-00357  2454631.04025156  15.454961   0.007262
19h-2-00357  2454631.05148198  15.457449   0.006888
19h-2-00357  2454631.06266241  15.449495   0.006817
19h-2-00357  2454631.07511289  15.455165   0.007094
19h-2-00357  2454631.08635332  15.453412   0.007024
19h-2-00357  2454631.09755374  15.447706   0.006762
19h-2-00357  2454631.99502776  15.454138   0.007159
19h-2-00357  2454632.00639819  15.454235   0.007194
19h-2-00357  2454632.01758861  15.444262   0.007153
19h-2-00357  2454632.02893903  15.455399   0.007209
19h-2-00357  2454632.04217953  15.457331   0.007606
19h-2-00357  2454632.05341995  15.458738   0.007323
19h-2-00357  2454632.06469038  15.447837   0.007258
19h-2-00357  2454632.07616081  15.452372   0.007293
19h-2-00357  2454633.00138527  15.451870   0.009306
19h-2-00357  2454633.01260568  15.453056   0.009056
19h-2-00357  2454633.02382610  15.465767   0.008230
19h-2-00357  2454633.03510651  15.455786   0.009188
19h-2-00357  2454633.04719696  15.454786   0.010977
19h-2-00357  2454633.05860738  15.453141   0.008436
19h-2-00357  2454633.07007780  15.450999   0.009585
19h-2-00357  2454633.08147822  15.445199   0.008674
19h-2-00357  2454634.01063220  15.456924   0.006556
19h-2-00357  2454634.02226263  15.460803   0.006619
19h-2-00357  2454634.03424306  15.463959   0.006651
19h-2-00357  2454634.04597348  15.463646   0.006676
19h-2-00357  2454634.05813393  15.467021   0.006713
19h-2-00357  2454634.06960434  15.461205   0.006680
19h-2-00357  2454634.08121476  15.454916   0.006726
19h-2-00357  2454634.09334520  15.456319   0.006810
19h-2-00357  2454731.73189163  15.465898   0.007903
19h-2-00357  2454731.74306115  15.444158   0.007727
19h-2-00357  2454731.75483064  15.461945   0.007603
19h-2-00357  2454731.76827005  15.449650   0.006909
19h-2-00357  2454732.72854803  15.452083   0.007779
19h-2-00357  2454732.74350737  15.446680   0.007372
19h-2-00357  2454732.75443689  15.454176   0.006971
19h-2-00357  2454732.76543640  15.448311   0.006708
19h-2-00357  2454734.73230866  15.460590   0.007687
19h-2-00357  2454734.74350815  15.450991   0.007347
19h-2-00357  2454734.75474765  15.457889   0.006951
19h-2-00357  2454734.76596714  15.449631   0.006851
19h-2-00357  2454739.82322200  15.447362   0.006745
19h-2-00357  2454739.83468146  15.448933   0.006829
19h-2-00357  2454739.84626090  15.450706   0.006885
19h-2-00357  2454739.85757036  15.451420   0.006876
19h-2-00357  2454740.73985803  15.455366   0.007678
19h-2-00357  2454740.75102749  15.458097   0.007540
19h-2-00357  2454740.76762669  15.446874   0.007143
19h-2-00357  2454740.77917613  15.456348   0.007231
19h-2-00357  2454744.71986275  15.457727   0.007038
19h-2-00357  2454744.73103219  15.453510   0.006646
19h-2-00357  2454744.74537148  15.444300   0.006425
19h-2-00357  2454744.75625093  15.440742   0.006376
19h-2-00357  2454745.74011163  15.447107   0.007168
19h-2-00357  2454745.75127107  15.448943   0.007129
19h-2-00357  2454745.76594033  15.444508   0.006903
19h-2-00357  2454745.77727976  15.447242   0.006908
19h-2-00357  2454746.72080211  15.451756   0.008591
19h-2-00357  2454746.73334148  15.452947   0.007688
19h-2-00357  2454746.74495089  15.448005   0.007629
19h-2-00357  2454747.70169223  15.461769   0.010755
19h-2-00357  2454747.71734143  15.453877   0.009475
19h-2-00357  2454747.72855085  15.444877   0.008764
19h-2-00357  2454747.74007027  15.458596   0.008542
19h-2-00357  2454748.70362092  15.461493   0.009727
19h-2-00357  2454748.71474035  15.448641   0.009187
19h-2-00357  2454748.72973958  15.447483   0.008616
19h-2-00357  2454748.74091900  15.450459   0.008404
19h-2-00357  2454749.72935804  15.450675   0.009696
19h-2-00357  2454749.74059746  15.433746   0.016060
19h-2-00357  2454749.75396676  15.439696   0.016974
19h-2-00357  2454749.77054591  15.445883   0.008789
19h-2-00357  2454751.73785351  15.440781   0.008722
19h-2-00357  2454751.74900293  15.440708   0.010309
19h-2-00357  2454751.76255222  15.445044   0.007733
19h-2-00357  2454751.77380163  15.436545   0.009049
19h-2-00357  2454752.74008091  15.446215   0.008882
19h-2-00357  2454752.75132032  15.450410   0.008719
19h-2-00357  2454752.76414964  15.454683   0.007368
19h-2-00357  2454752.77535905  15.456311   0.007401
19h-2-00357  2454752.78900833  15.448119   0.007134
19h-2-00357  2454752.80013775  15.448191   0.007164
19h-2-00357  2454752.81717685  15.439347   0.007231
19h-2-00357  2454752.84233552  15.446441   0.009403
19h-2-00357  2454753.71255959  15.455357   0.009139
19h-2-00357  2454753.72364900  15.439968   0.008572
19h-2-00357  2454753.73942817  15.453653   0.008316
19h-2-00357  2454753.75056758  15.443071   0.007521
19h-2-00357  2454753.76715670  15.448119   0.007336
19h-2-00357  2454753.77847610  15.443502   0.007378
19h-2-00357  2454753.79277535  15.455413   0.007376
19h-2-00357  2454753.80388476  15.452741   0.007773
19h-2-00357  2454754.76850359  15.457211   0.013944
19h-2-00357  2454754.78148290  15.443270   0.007820
19h-2-00357  2454754.79261231  15.453972   0.009273
19h-2-00357  2454754.80383171  15.450271   0.011776
19h-2-00357  2454755.72702251  15.446176   0.009829
19h-2-00357  2454755.73821191  15.453598   0.010867
19h-2-00357  2454755.75593096  15.437119   0.008762
19h-2-00357  2454755.76705037  15.449967   0.007943
19h-2-00357  2454755.78364948  15.453758   0.007376
19h-2-00357  2454755.79480889  15.448400   0.007289
19h-2-00357  2454755.80598829  15.472624   0.012293
19h-2-00357  2454755.82297738  15.445444   0.007513
19h-2-00357  2454757.70055666  15.444475   0.008685
19h-2-00357  2454757.71172606  15.442115   0.007792
19h-2-00357  2454757.72525533  15.442066   0.007491
19h-2-00357  2454757.73653473  15.446001   0.007264
19h-2-00357  2454757.75149392  15.444652   0.007007
19h-2-00357  2454757.76264332  15.437338   0.006982
19h-2-00357  2454757.77583261  15.433340   0.006929
19h-2-00357  2454757.78687202  15.441892   0.006998
19h-2-00357  2454758.70739235  15.444257   0.008144
19h-2-00357  2454758.72195156  15.445432   0.007666
19h-2-00357  2454758.73644078  15.447601   0.007319
19h-2-00357  2454758.75320987  15.443402   0.006762
19h-2-00357  2454758.76661914  15.443724   0.006744
19h-2-00357  2454758.77786854  15.443755   0.006844
19h-2-00357  2454758.79075784  15.450676   0.006897
19h-2-00357  2454758.80192724  15.453091   0.006907
19h-2-00357  2454759.69730875  15.445853   0.008611
19h-2-00357  2454759.70842815  15.442452   0.008214
19h-2-00357  2454759.72330734  15.447174   0.007695
19h-2-00357  2454759.73448673  15.445844   0.007364
19h-2-00357  2454759.74761602  15.432578   0.007159
19h-2-00357  2454759.75880541  15.448010   0.007062
19h-2-00357  2454759.77181471  15.442762   0.007103
19h-2-00357  2454759.78319409  15.436257   0.007027
19h-2-00357  2454760.69598450  15.439683   0.008804
19h-2-00357  2454760.70692391  15.447859   0.008370
19h-2-00357  2454760.72052317  15.450533   0.008042
19h-2-00357  2454760.73168256  15.437680   0.007709
19h-2-00357  2454760.74747170  15.445704   0.007489
19h-2-00357  2454760.77842002  15.445148   0.007081
19h-2-00357  2454760.78953941  15.455990   0.007254
19h-2-00357  2454760.80341865  15.443706   0.007019
19h-2-00357  2454760.81441806  15.461747   0.007172
19h-2-00357  2454761.69255020  15.446664   0.009887
19h-2-00357  2454761.70369960  15.451772   0.009264
19h-2-00357  2454761.71852879  15.440845   0.008073
19h-2-00357  2454761.72949819  15.449010   0.008051
19h-2-00357  2454770.75569177  15.456199   0.007740
19h-2-00357  2454770.76660117  15.454639   0.007810
19h-2-00357  2454770.77921048  15.449841   0.007352
19h-2-00357  2454770.79012987  15.455158   0.007308
19h-2-00357  2454771.69343002  15.443834   0.008666
19h-2-00357  2454771.70426943  15.458739   0.008626
19h-2-00357  2454771.71863863  15.442829   0.007662
19h-2-00357  2454771.72961803  15.452201   0.007521
19h-2-00357  2454771.76448610  15.456605   0.007199
19h-2-00357  2454771.77568548  15.460506   0.007389
19h-2-00357  2454771.79161461  15.454379   0.007463
19h-2-00357  2454771.80282399  15.453997   0.007563
19h-2-00357  2454772.69176495  15.446640   0.008394
19h-2-00357  2454772.70298433  15.443113   0.007734
19h-2-00357  2454772.71801351  15.450448   0.007371
19h-2-00357  2454772.72885291  15.449844   0.007204
19h-2-00357  2454772.75646139  15.441330   0.006847
19h-2-00357  2454772.76740078  15.443974   0.006774
19h-2-00357  2454772.77999009  15.448322   0.006983
19h-2-00357  2454772.79088949  15.445030   0.006938
19h-2-00357  2454773.70046936  15.439696   0.008730
19h-2-00357  2454773.71139875  15.445457   0.009155
19h-2-00357  2454773.72388806  15.449741   0.009010
19h-2-00357  2454773.73483746  15.445875   0.008499
19h-2-00357  2454773.76377587  15.450452   0.007942
19h-2-00357  2454773.77487526  15.452327   0.007729
19h-2-00357  2454773.78751456  15.452070   0.007588
19h-2-00357  2454773.79838396  15.446420   0.008379
19h-2-00357  2454774.69163478  15.440915   0.010415
19h-2-00357  2454774.70248419  15.434073   0.009622
19h-2-00357  2454774.71501350  15.438988   0.008563
19h-2-00357  2454774.72583290  15.444284   0.010757
19h-2-00357  2454774.75683120  15.442298   0.015366
19h-2-00357  2454774.76777059  15.451614   0.015172
19h-2-00357  2454776.70846400  15.428113   0.008218
19h-2-00357  2454776.71933340  15.447168   0.008602
19h-2-00357  2454776.73508254  15.445973   0.007743
19h-2-00357  2454776.74610193  15.447869   0.007763
19h-2-00357  2454777.73143797  15.453587   0.006831
19h-2-00357  2454777.74316733  15.447707   0.006750
19h-2-00357  2454777.75406673  15.450416   0.006725
19h-2-00357  2454777.76499613  15.450546   0.006649
19h-2-00357  2454784.69946084  15.452917   0.013173
19h-2-00357  2454784.71341009  15.451765   0.008107
19h-2-00357  2454784.72884927  15.446280   0.007325
19h-2-00357  2454784.74030866  15.441894   0.007557
19h-2-00357  2454905.13119609  15.446466   0.007674
19h-2-00357  2454905.14411660  15.441563   0.007210
19h-2-00357  2454905.16594746  15.452304   0.010331
19h-2-00357  2454921.11351962  15.453559   0.008142
19h-2-00357  2454921.12441014  15.456115   0.007954
19h-2-00357  2454921.12586021  15.440311   0.007272
19h-2-00357  2454921.13770078  15.453909   0.007721
19h-2-00357  2454921.14878132  15.451683   0.007355
19h-2-00357  2454924.06520358  15.450275   0.008526
19h-2-00357  2454924.07613412  15.455909   0.007940
19h-2-00357  2454947.05976188  15.453254   0.007578
19h-2-00357  2454947.07082248  15.447285   0.007294
19h-2-00357  2454947.08176307  15.457497   0.007222
19h-2-00357  2454947.09279367  15.453799   0.007588
19h-2-00357  2454947.10692444  15.455784   0.007342
19h-2-00357  2454947.11780503  15.451263   0.007313
19h-2-00357  2454947.12868563  15.450706   0.007356
19h-2-00357  2454948.06544659  15.460010   0.008024
19h-2-00357  2454948.07644719  15.459232   0.009228
19h-2-00357  2454948.08729778  15.454220   0.007627
19h-2-00357  2454948.09838838  15.453086   0.008458
19h-2-00357  2454948.11209913  15.453689   0.007821
19h-2-00357  2454948.12336974  15.454022   0.007581
19h-2-00357  2454948.13423033  15.445505   0.007129
19h-2-00357  2454959.06264252  15.458363   0.009692
19h-2-00357  2454959.07409314  15.434547   0.008252
19h-2-00357  2454959.08987398  15.434012   0.010051
19h-2-00357  2454959.10190463  15.436522   0.008437
19h-2-00357  2454960.06590627  15.448418   0.008348
19h-2-00357  2454960.07680685  15.448921   0.007417
19h-2-00357  2454960.08768743  15.458188   0.007469
19h-2-00357  2454960.09859802  15.450953   0.007162
19h-2-00357  2454960.11071866  15.442045   0.009175
19h-2-00357  2454960.12194927  15.448643   0.009052
19h-2-00357  2454960.97008456  15.459773   0.009499
19h-2-00357  2454960.98100514  15.444014   0.016248
19h-2-00357  2454961.07176998  15.450763   0.006939
19h-2-00357  2454961.08261056  15.449480   0.007278
19h-2-00357  2454961.09384116  15.447004   0.006947
19h-2-00357  2454961.10475174  15.446764   0.006533
19h-2-00357  2454962.08140372  15.452670   0.007241
19h-2-00357  2454962.09417439  15.455128   0.010932
19h-2-00357  2454962.10510498  15.434129   0.009213
19h-2-00357  2454962.11598555  15.435443   0.009938
19h-2-00357  2454975.00947900  15.443986   0.006967
19h-2-00357  2454975.02030954  15.450539   0.006936
19h-2-00357  2454975.03180011  15.447447   0.006623
19h-2-00357  2454975.04642083  15.451817   0.007526
19h-2-00357  2454986.98662878  15.453627   0.007732
19h-2-00357  2454986.99765926  15.458767   0.007524
19h-2-00357  2454987.00852974  15.432676   0.011844
19h-2-00357  2454987.02000024  15.441710   0.007289
19h-2-00357  2454987.03331082  15.442803   0.007254
19h-2-00357  2454987.04418130  15.450382   0.007620
19h-2-00357  2454987.05507178  15.442463   0.007165
19h-2-00357  2454987.06653228  15.452170   0.007366
19h-2-00357  2454987.07924283  15.459641   0.007757
19h-2-00357  2454987.10109379  15.457496   0.007103
19h-2-00357  2454987.11247429  15.446121   0.007038
19h-2-00357  2454987.12344477  15.444481   0.007139
19h-2-00357  2454988.04546483  15.454834   0.007482
19h-2-00357  2454988.05642530  15.448720   0.007253
19h-2-00357  2454988.06755578  15.447064   0.007268
19h-2-00357  2454988.07848625  15.444031   0.007094
19h-2-00357  2454988.09119680  15.450999   0.006839
19h-2-00357  2454988.10210727  15.443607   0.006859
19h-2-00357  2454988.11333776  15.455579   0.007112
19h-2-00357  2454988.12419822  15.436653   0.008204
19h-2-00357  2454990.07616138  15.437772   0.007191
19h-2-00357  2454990.08711184  15.436538   0.007612
19h-2-00357  2454990.09803230  15.453847   0.007048
19h-2-00357  2454990.10896276  15.433496   0.007043
19h-2-00357  2454991.91630777  15.446903   0.007826
19h-2-00357  2454991.92723821  15.450892   0.007526
19h-2-00357  2454991.94239883  15.445717   0.007010
19h-2-00357  2454991.95333928  15.441466   0.007099
19h-2-00357  2454991.96754986  15.453290   0.006729
19h-2-00357  2454991.97848031  15.450232   0.006695
19h-2-00357  2454991.98985078  15.443998   0.006826
19h-2-00357  2454992.00147125  15.454400   0.006807
19h-2-00357  2454995.95792836  15.449325   0.008221
19h-2-00357  2454995.96916879  15.451205   0.009124
19h-2-00357  2454995.98063923  15.449964   0.008164
19h-2-00357  2454995.99181966  15.447677   0.007529
19h-2-00357  2454996.00560019  15.453354   0.007466
19h-2-00357  2454996.01654061  15.450253   0.007615
19h-2-00357  2454996.02764104  15.454390   0.008012
19h-2-00357  2454996.03867146  15.445235   0.007916
19h-2-00357  2454996.05208198  15.446862   0.007726
19h-2-00357  2454996.06305240  15.444729   0.008218
19h-2-00357  2454996.07402282  15.432725   0.008745
19h-2-00357  2454996.08493324  15.446181   0.012880
19h-2-00357  2454998.08709880  15.434550   0.006687
19h-2-00357  2454998.09844923  15.439304   0.006837
19h-2-00357  2454998.10939963  15.437353   0.006761
19h-2-00357  2454998.12081005  15.441381   0.006862
19h-2-00357  2454998.99268212  15.438764   0.006694
19h-2-00357  2454999.00360252  15.444927   0.006728
19h-2-00357  2454999.01451291  15.450764   0.006636
19h-2-00357  2454999.02597333  15.440268   0.006680
19h-2-00357  2454999.03707374  15.445172   0.006945
19h-2-00357  2454999.04802414  15.437983   0.007141
19h-2-00357  2454999.05893453  15.432252   0.006709
19h-2-00357  2454999.07016494  15.442177   0.006548
19h-2-00357  2454999.09400581  15.434814   0.006692
19h-2-00357  2454999.10495621  15.435820   0.006469
19h-2-00357  2454999.11647663  15.443429   0.007711
19h-2-00357  2454999.12745703  15.450646   0.012033
19h-2-00357  2455001.92202606  15.453798   0.007246
19h-2-00357  2455001.93295644  15.456525   0.007181
19h-2-00357  2455001.94697692  15.454408   0.007117
19h-2-00357  2455001.97305782  15.450991   0.006972
19h-2-00357  2455002.05993081  15.453090   0.008782
19h-2-00357  2455002.07107119  15.455197   0.008777
19h-2-00357  2455002.08220157  15.453030   0.008635
19h-2-00357  2455002.09325195  15.438181   0.008807
19h-2-00357  2455002.10433233  15.447491   0.008717
19h-2-00357  2455002.11552272  15.437746   0.008995
19h-2-00357  2455002.12638309  15.457964   0.009382
19h-2-00357  2455010.93989698  15.453888   0.006097
19h-2-00357  2455010.95079728  15.453729   0.006070
19h-2-00357  2455010.96179759  15.453867   0.006087
19h-2-00357  2455010.97278789  15.450277   0.006160
19h-2-00357  2455011.02149924  15.456121   0.006219
19h-2-00357  2455011.03347957  15.453506   0.006242
19h-2-00357  2455011.04446987  15.453899   0.006279
19h-2-00357  2455013.93741648  15.445393   0.007160
19h-2-00357  2455013.94967679  15.438278   0.007078
19h-2-00357  2455013.96200710  15.442997   0.006592
19h-2-00357  2455013.97294738  15.441474   0.006765
19h-2-00357  2455014.98662261  15.439141   0.006425
19h-2-00357  2455014.99762287  15.446855   0.006396
19h-2-00357  2455015.00907315  15.429569   0.006260
19h-2-00357  2455015.01993342  15.444889   0.006362
19h-2-00357  2455020.94475381  15.447140   0.006669
19h-2-00357  2455020.95564402  15.443135   0.006458
19h-2-00357  2455020.96650424  15.439658   0.006412
19h-2-00357  2455020.97738445  15.435220   0.006396
19h-2-00357  2455021.92152249  15.441158   0.009117
19h-2-00357  2455021.94013284  15.443648   0.008099
19h-2-00357  2455021.95125304  15.437644   0.008754
19h-2-00357  2455021.96212325  15.439843   0.008084
19h-2-00357  2455021.97628351  15.434291   0.007322
19h-2-00357  2455021.98729372  15.438737   0.007315
19h-2-00357  2455021.99819392  15.433272   0.007652
19h-2-00357  2455022.00912412  15.441605   0.008135
19h-2-00357  2455022.02226437  15.447169   0.007872
19h-2-00357  2455022.03337458  15.441210   0.007514
19h-2-00357  2455022.04420478  15.435678   0.007410
19h-2-00357  2455022.05545499  15.424702   0.007539
19h-2-00357  2455023.01597245  15.430175   0.006573
19h-2-00357  2455023.02691265  15.438582   0.006333
19h-2-00357  2455023.03777284  15.433127   0.006812
19h-2-00357  2455023.04865303  15.417047   0.011532
19h-2-00357  2455027.87134858  15.465639   0.008575
19h-2-00357  2455027.88269874  15.459513   0.006988
19h-2-00357  2455027.89360888  15.452717   0.007104
19h-2-00357  2455027.90486904  15.448242   0.007354
19h-2-00357  2455027.91842922  15.452663   0.010179
19h-2-00357  2455031.86991572  15.455573   0.007105
19h-2-00357  2455031.88140584  15.444351   0.007268
19h-2-00357  2455031.89445597  15.451921   0.007159
19h-2-00357  2455031.90558608  15.451904   0.008507
19h-2-00357  2455031.97214674  15.438733   0.006988
19h-2-00357  2455031.98461687  15.442621   0.006919
19h-2-00357  2455031.99556697  15.438678   0.007831
19h-2-00357  2455032.90800562  15.441035   0.007242
19h-2-00357  2455032.94235593  15.452039   0.008573
19h-2-00357  2455032.95508605  15.445393   0.006571
19h-2-00357  2455032.96594615  15.440772   0.009410
19h-2-00357  2455032.98971636  15.427241   0.009039
19h-2-00357  2455033.00073646  15.434125   0.013556
19h-2-00357  2455033.01159656  15.447712   0.006925
19h-2-00357  2455033.02303666  15.441812   0.008419
19h-2-00357  2455033.03421676  15.442981   0.010717
19h-2-00357  2455033.04543686  15.443307   0.007619
19h-2-00357  2455033.05633696  15.445336   0.008651
19h-2-00357  2455033.06731706  15.444363   0.008473
19h-2-00357  2455033.07839716  15.440095   0.010214
19h-2-00357  2455033.85736382  15.463269   0.006502
19h-2-00357  2455033.86850392  15.458382   0.006313
19h-2-00357  2455033.87942401  15.456024   0.006297
19h-2-00357  2455033.89489413  15.452458   0.006288
19h-2-00357  2455036.80366406  15.452251   0.007421
19h-2-00357  2455036.81832414  15.451702   0.006854
19h-2-00357  2455036.82924420  15.451769   0.006574
19h-2-00357  2455036.84012426  15.450914   0.006600
19h-2-00357  2455039.87479671  15.444139   0.012487
19h-2-00357  2455039.88565674  15.452076   0.007050
19h-2-00357  2455039.90357679  15.446668   0.009364
19h-2-00357  2455039.96160695  15.461855   0.008738
19h-2-00357  2455048.79225462  15.443335   0.007804
19h-2-00357  2455048.80313456  15.443952   0.007565
19h-2-00357  2455048.81403450  15.452884   0.007480
19h-2-00357  2455048.82492444  15.452542   0.007448
19h-2-00357  2455050.75149226  15.454837   0.008712
19h-2-00357  2455050.76567216  15.444299   0.008159
19h-2-00357  2455050.77664208  15.465281   0.007520
19h-2-00357  2455050.78788200  15.465393   0.007353
19h-2-00357  2455050.80728186  15.457533   0.006914
19h-2-00357  2455050.82073176  15.461605   0.006779
19h-2-00357  2455050.84259160  15.455850   0.006741
19h-2-00357  2455050.92072103  15.445280   0.006674
19h-2-00357  2455050.93169095  15.454864   0.006644
19h-2-00357  2455050.94258087  15.446210   0.006718
19h-2-00357  2455050.95407079  15.446761   0.006545
19h-2-00357  2455051.85984374  15.454498   0.006335
19h-2-00357  2455051.87088365  15.453465   0.006350
19h-2-00357  2455051.88185356  15.450858   0.006320
19h-2-00357  2455051.89313346  15.448248   0.006359
19h-2-00357  2455057.83076878  15.460654   0.006966
19h-2-00357  2455057.84205863  15.456711   0.006827
19h-2-00357  2455057.86897826  15.453142   0.006750
19h-2-00357  2455058.77118564  15.458004   0.007497
19h-2-00357  2455058.78362546  15.463644   0.007423
19h-2-00357  2455058.79481530  15.456100   0.007321
19h-2-00357  2455058.80706512  15.453557   0.007192
19h-2-00357  2455059.75809100  15.560908   0.009135
19h-2-00357  2455059.76903083  15.535290   0.007958
19h-2-00357  2455059.78160064  15.495406   0.007583
19h-2-00357  2455059.79256047  15.466531   0.007248
19h-2-00357  2455059.82294001  15.454943   0.007105
19h-2-00357  2455059.83425983  15.448376   0.006785
19h-2-00357  2455059.84675964  15.452352   0.006781
19h-2-00357  2455059.85777947  15.445288   0.006648
19h-2-00357  2455060.75567532  15.445488   0.007513
19h-2-00357  2455060.76658514  15.448370   0.007601
19h-2-00357  2455060.77909494  15.444794   0.007560
19h-2-00357  2455060.79091475  15.448026   0.007433
19h-2-00357  2455061.76998848  15.439829   0.008489
19h-2-00357  2455061.78230827  15.447666   0.007632
19h-2-00357  2455061.79524805  15.441653   0.007064
19h-2-00357  2455061.80612786  15.438682   0.006706
19h-2-00357  2455061.81942763  15.436993   0.006469
19h-2-00357  2455061.83232741  15.441010   0.006786
19h-2-00357  2455061.84320723  15.438249   0.006429
19h-2-00357  2455061.85408704  15.441898   0.006558
19h-2-00357  2455064.88814104  15.444882   0.014532
19h-2-00357  2455064.89908082  15.446984   0.007827
19h-2-00357  2455064.91008060  15.443193   0.006969
19h-2-00357  2455066.74378284  15.630237   0.008080
19h-2-00357  2455066.75473261  15.589844   0.007516
19h-2-00357  2455066.77033228  15.547354   0.007143
19h-2-00357  2455066.78144204  15.503628   0.006746
19h-2-00357  2455068.73543858  15.456139   0.008082
19h-2-00357  2455068.74649832  15.450394   0.007844
19h-2-00357  2455068.75991801  15.448644   0.007502
19h-2-00357  2455068.77587765  15.431913   0.008470
19h-2-00357  2455069.73313515  15.447627   0.008087
19h-2-00357  2455069.74407489  15.450212   0.007745
19h-2-00357  2455069.75731457  15.439809   0.007354
19h-2-00357  2455069.76894429  15.449292   0.007299
19h-2-00357  2455070.73589076  15.451268   0.007602
19h-2-00357  2455070.74685049  15.454249   0.007137
19h-2-00357  2455070.76150013  15.447999   0.006926
19h-2-00357  2455071.73445565  15.446280   0.008040
19h-2-00357  2455071.74544537  15.450219   0.007638
19h-2-00357  2455071.76063498  15.459504   0.007186
19h-2-00357  2455071.77200469  15.447707   0.007090
19h-2-00357  2455073.75517235  15.595344   0.008818
19h-2-00357  2455073.76623205  15.563269   0.009406
19h-2-00357  2455073.78307159  15.509056   0.007402
19h-2-00357  2455073.79401130  15.491804   0.007504
19h-2-00357  2455073.80799092  15.441211   0.006853
19h-2-00357  2455073.81903062  15.455445   0.007365
19h-2-00357  2455073.83332023  15.453596   0.007136
19h-2-00357  2455073.84433993  15.448651   0.006643
19h-2-00357  2455074.73990519  15.451091   0.008010
19h-2-00357  2455074.75084488  15.458555   0.007568
19h-2-00357  2455074.76340453  15.476602   0.007387
19h-2-00357  2455075.74222675  15.460343   0.007660
19h-2-00357  2455075.75317643  15.457483   0.007452
19h-2-00357  2455075.76577607  15.455946   0.007312
19h-2-00357  2455075.77671575  15.462086   0.007310
19h-2-00357  2455075.78989537  15.458531   0.007115
19h-2-00357  2455075.80236501  15.449628   0.006763
19h-2-00357  2455075.81529464  15.456027   0.006879
19h-2-00357  2455075.82624432  15.455241   0.006925
19h-2-00357  2455077.73134797  15.437618   0.008188
19h-2-00357  2455077.74330761  15.435643   0.007798
19h-2-00357  2455077.75580723  15.432358   0.007457
19h-2-00357  2455077.76725688  15.436670   0.007234
19h-2-00357  2455078.73457716  15.437329   0.007964
19h-2-00357  2455078.74600681  15.449693   0.007569
19h-2-00357  2455078.75906640  15.446031   0.007079
19h-2-00357  2455078.76999606  15.444915   0.006949
19h-2-00357  2455079.75137516  15.449711   0.007256
19h-2-00357  2455079.76228481  15.437143   0.006949
19h-2-00357  2455079.77532439  15.439209   0.006756
19h-2-00357  2455079.78639404  15.436351   0.006734
19h-2-00357  2455080.75947266  15.590759   0.007347
19h-2-00357  2455080.77041230  15.554008   0.007086
19h-2-00357  2455080.78448184  15.502944   0.006882
19h-2-00357  2455080.79554148  15.477933   0.006573
19h-2-00357  2455081.73688042  15.462719   0.008991
19h-2-00357  2455081.75357986  15.456177   0.008974
19h-2-00357  2455081.76836937  15.466247   0.012968
19h-2-00357  2455081.77947900  15.455847   0.014411
19h-2-00357  2455081.79343853  15.455902   0.008163
19h-2-00357  2455081.80445816  15.447693   0.008072
19h-2-00357  2455081.81741773  15.445859   0.008623
19h-2-00357  2455081.82837737  15.451412   0.010443
19h-2-00357  2455081.84208691  15.462699   0.012533
19h-2-00357  2455081.85301654  15.446472   0.015293
19h-2-00357  2455081.86917600  15.426677   0.011149
19h-2-00357  2455081.88012564  15.432998   0.016494
19h-2-00357  2455081.89418517  15.443728   0.017859
19h-2-00357  2455081.90525479  15.457588   0.015005
19h-2-00357  2455081.91628443  15.458121   0.008122
19h-2-00357  2455081.93615376  15.446281   0.008242
19h-2-00357  2455082.78895493  15.458053   0.006586
19h-2-00357  2455082.79991456  15.458634   0.006530
19h-2-00357  2455082.81274412  15.457561   0.006575
19h-2-00357  2455082.82376374  15.447822   0.006492
19h-2-00357  2455083.77304101  15.472285   0.007019
19h-2-00357  2455083.78447061  15.463248   0.006654
19h-2-00357  2455083.79735016  15.465486   0.006671
19h-2-00357  2455083.80825978  15.453034   0.006539
19h-2-00357  2455105.85181456  15.460773   0.007520
19h-2-00357  2455105.86281403  15.452643   0.007186
19h-2-00357  2455105.87376351  15.448677   0.007813
19h-2-00357  2455105.88473298  15.457915   0.007605
19h-2-00357  2455106.77127015  15.447317   0.009673
19h-2-00357  2455106.82481755  15.460868   0.010094
19h-2-00357  2455106.83600701  15.452570   0.008671
19h-2-00357  2455106.85298619  15.446821   0.009427
19h-2-00357  2455106.86416564  15.447017   0.008986
19h-2-00357  2455106.88149480  15.454945   0.010041
19h-2-00357  2455106.89273426  15.453237   0.009730
19h-2-00357  2455109.78424204  15.434473   0.008150
19h-2-00357  2455109.79518150  15.441303   0.008673
19h-2-00357  2455109.80613095  15.441220   0.008172
19h-2-00357  2455109.81704041  15.431102   0.008138
19h-2-00357  2455109.82875983  15.442307   0.007190
19h-2-00357  2455109.83974928  15.442318   0.007585
19h-2-00357  2455109.86742790  15.436179   0.007305
19h-2-00357  2455119.70545038  15.453989   0.008238
19h-2-00357  2455119.71738974  15.434593   0.007797
19h-2-00357  2455119.73153899  15.448456   0.007469
19h-2-00357  2455119.74273840  15.444341   0.007185
19h-2-00357  2455124.75513913  15.445540   0.007029
19h-2-00357  2455124.76606853  15.447584   0.007072
19h-2-00357  2455124.78106772  15.448442   0.007102
19h-2-00357  2455124.79199713  15.440835   0.007618
19h-2-00357  2455126.70914283  15.439742   0.008979
19h-2-00357  2455126.72112218  15.436912   0.008222
19h-2-00357  2455126.73493143  15.452499   0.007586
19h-2-00357  2455126.74588083  15.430647   0.007513
19h-2-00357  2455127.70707833  15.455767   0.015176
19h-2-00357  2455127.71802773  15.441640   0.018018
19h-2-00357  2455127.73128700  15.447003   0.012819
19h-2-00357  2455127.75732558  15.458977   0.009621
19h-2-00357  2455127.76828498  15.449488   0.007904
19h-2-00357  2455127.78086429  15.448352   0.006958
19h-2-00357  2455127.79194369  15.448462   0.007121
19h-2-00357  2455128.70824352  15.435081   0.009117
19h-2-00357  2455128.71920292  15.460145   0.008902
19h-2-00357  2455128.73433209  15.438750   0.008245
19h-2-00357  2455128.74541149  15.441137   0.007803
19h-2-00357  2455129.74495666  15.585001   0.007871
19h-2-00357  2455129.75593605  15.610909   0.007850
19h-2-00357  2455129.76734543  15.619986   0.007703
19h-2-00357  2455129.77848481  15.609037   0.007645
19h-2-00357  2455130.73234240  15.444082   0.008235
19h-2-00357  2455130.74333180  15.452039   0.008237
19h-2-00357  2455130.76042086  15.447608   0.008162
19h-2-00357  2455130.77149025  15.452367   0.007743
19h-2-00357  2455131.69888922  15.442358   0.008053
19h-2-00357  2455131.70987862  15.434765   0.007777
19h-2-00357  2455131.72259792  15.439561   0.007387
19h-2-00357  2455131.73358731  15.439399   0.007203
19h-2-00357  2455132.69463438  15.427368   0.008290
19h-2-00357  2455132.71104348  15.444727   0.007745
19h-2-00357  2455132.72396276  15.438161   0.010065
19h-2-00357  2455132.72770256  15.432431   0.007300
19h-2-00357  2455132.73910193  15.438829   0.007159
19h-2-00357  2455133.70241883  15.445476   0.008743
19h-2-00357  2455133.71340823  15.446364   0.007983
19h-2-00357  2455133.72628752  15.447203   0.007334
19h-2-00357  2455133.73734691  15.444825   0.007245
19h-2-00357  2455134.70784339  15.438559   0.007681
19h-2-00357  2455134.71892278  15.442569   0.007314
19h-2-00357  2455134.73193206  15.443951   0.006999
19h-2-00357  2455134.74703123  15.443257   0.006838
19h-2-00357  2455135.70361847  15.436663   0.008150
19h-2-00357  2455135.71843765  15.442905   0.007307
19h-2-00357  2455135.73099696  15.447858   0.007119
19h-2-00357  2455135.74271631  15.447903   0.006787
19h-2-00357  2455135.75603558  15.441007   0.006670
19h-2-00357  2455135.76702497  15.450982   0.006852
19h-2-00357  2455135.77981427  15.445642   0.006670
19h-2-00357  2455135.79127363  15.448220   0.006746
19h-2-00357  2455136.70689314  15.458191   0.011728
19h-2-00357  2455136.71818252  15.486672   0.010555
19h-2-00357  2455136.73175177  15.513871   0.008088
19h-2-00357  2455136.74287116  15.556824   0.008328
19h-2-00357  2455137.70594806  15.458525   0.007934
19h-2-00357  2455137.71699746  15.455894   0.007448
19h-2-00357  2455137.73645638  15.451172   0.007218
19h-2-00357  2455137.74785576  15.443310   0.007182
19h-2-00357  2455138.70256316  15.453147   0.007706
19h-2-00357  2455138.71363255  15.445965   0.007279
19h-2-00357  2455138.73280150  15.447104   0.007063
19h-2-00357  2455138.74759068  15.453593   0.007209
19h-2-00357  2455143.70455871  15.457622   0.012604
19h-2-00357  2455143.71637806  15.459361   0.011566
19h-2-00357  2455143.72968734  15.533597   0.012258
19h-2-00357  2455143.74067674  15.525898   0.011656
19h-2-00357  2455144.72014332  15.455036   0.010088
19h-2-00357  2455151.70465748  15.444293   0.007747
19h-2-00357  2455151.71698683  15.448439   0.007330
19h-2-00357  2455151.73099609  15.436571   0.007191
19h-2-00357  2455151.74249548  15.436949   0.006992
19h-2-00357  2455159.69114415  15.453766   0.008800
19h-2-00357  2455159.70253358  15.446033   0.008297
19h-2-00357  2455159.71841278  15.442039   0.008129
19h-2-00357  2455159.72940223  15.438158   0.007700

19h-2-01090  2454317.81244689  15.604088   0.008061
19h-2-01090  2454317.82450683  15.593998   0.007838
19h-2-01090  2454317.83592677  15.615572   0.007895
19h-2-01090  2454317.84709672  15.618848   0.007945
19h-2-01090  2454317.86142664  15.601441   0.007878
19h-2-01090  2454317.87277659  15.602228   0.007661
19h-2-01090  2454317.88425653  15.603751   0.007510
19h-2-01090  2454317.89535647  15.602554   0.007749
19h-2-01090  2454319.88577451  15.652678   0.007814
19h-2-01090  2454319.89687443  15.648275   0.007631
19h-2-01090  2454319.90813436  15.628364   0.007487
19h-2-01090  2454319.91946428  15.600882   0.007518
19h-2-01090  2454319.93157419  15.569895   0.007466
19h-2-01090  2454319.94268412  15.578685   0.007420
19h-2-01090  2454319.95379404  15.571683   0.007324
19h-2-01090  2454319.96489396  15.567923   0.007420
19h-2-01090  2454320.74371824  15.561759   0.008575
19h-2-01090  2454320.75479816  15.570193   0.008086
19h-2-01090  2454320.76588807  15.566101   0.007894
19h-2-01090  2454320.77701799  15.565573   0.007647
19h-2-01090  2454320.79246787  15.567890   0.007379
19h-2-01090  2454320.80354778  15.571833   0.007244
19h-2-01090  2454320.81471769  15.553472   0.006989
19h-2-01090  2454320.82642760  15.560108   0.007041
19h-2-01090  2454321.75000004  15.574542   0.009125
19h-2-01090  2454321.76200993  15.600653   0.008528
19h-2-01090  2454321.77365983  15.585608   0.008180
19h-2-01090  2454321.78472974  15.591030   0.007768
19h-2-01090  2454321.80102959  15.584240   0.007475
19h-2-01090  2454321.81267949  15.591010   0.007318
19h-2-01090  2454321.82481939  15.582269   0.007228
19h-2-01090  2454321.83714928  15.579941   0.007115
19h-2-01090  2454323.74910100  15.593232   0.008848
19h-2-01090  2454323.76059088  15.602089   0.008501
19h-2-01090  2454323.77235076  15.595328   0.007858
19h-2-01090  2454323.78346064  15.598819   0.007714
19h-2-01090  2454323.79456052  15.601367   0.007464
19h-2-01090  2454323.80568041  15.600389   0.007506
19h-2-01090  2454323.81730029  15.596494   0.007439
19h-2-01090  2454323.82947016  15.586234   0.007254
19h-2-01090  2454324.81703934  15.581331   0.008046
19h-2-01090  2454324.82828922  15.581353   0.008042
19h-2-01090  2454324.83936909  15.585142   0.007739
19h-2-01090  2454324.85042896  15.582480   0.007419
19h-2-01090  2454324.86381881  15.575661   0.007322
19h-2-01090  2454324.87519868  15.582619   0.007626
19h-2-01090  2454324.90402835  15.580308   0.007775
19h-2-01090  2454324.91555822  15.564802   0.007818
19h-2-01090  2454325.74804834  15.557562   0.008248
19h-2-01090  2454325.75916821  15.575459   0.008216
19h-2-01090  2454325.77032807  15.580811   0.008168
19h-2-01090  2454325.78144793  15.576535   0.007876
19h-2-01090  2454331.83885725  15.570312   0.008846
19h-2-01090  2454331.84997706  15.563374   0.008399
19h-2-01090  2454331.86108686  15.574752   0.008790
19h-2-01090  2454331.87259666  15.571016   0.008938
19h-2-01090  2454332.78997007  15.557403   0.009181
19h-2-01090  2454332.79794993  15.572885   0.008063
19h-2-01090  2454332.80906972  15.573151   0.007966
19h-2-01090  2454332.82039951  15.571897   0.008291
19h-2-01090  2454332.83689921  15.584068   0.008881
19h-2-01090  2454332.85919879  15.576491   0.010160
19h-2-01090  2454332.87068858  15.579282   0.008179
19h-2-01090  2454332.88221837  15.579146   0.007706
19h-2-01090  2454332.92946749  15.575613   0.008238
19h-2-01090  2454332.94108727  15.566844   0.008867
19h-2-01090  2454332.95220707  15.578390   0.009426
19h-2-01090  2454332.96333686  15.578766   0.008403
19h-2-01090  2454334.73663247  15.600364   0.009925
19h-2-01090  2454334.74995220  15.598820   0.010233
19h-2-01090  2454334.76119197  15.596593   0.008998
19h-2-01090  2454334.77227175  15.603219   0.008777
19h-2-01090  2454334.82801062  15.592958   0.007852
19h-2-01090  2454334.83995038  15.592170   0.007724
19h-2-01090  2454334.85114016  15.602250   0.007476
19h-2-01090  2454334.86222993  15.599277   0.007503
19h-2-01090  2454335.74092180  15.672195   0.010514
19h-2-01090  2454335.75331154  15.661901   0.008988
19h-2-01090  2454335.76436130  15.627174   0.008590
19h-2-01090  2454335.77545107  15.612841   0.008248
19h-2-01090  2454336.76463984  15.578961   0.008852
19h-2-01090  2454336.77568960  15.587372   0.009051
19h-2-01090  2454336.78682935  15.582948   0.008852
19h-2-01090  2454336.79788911  15.573162   0.008245
19h-2-01090  2454336.87528741  15.572244   0.008155
19h-2-01090  2454336.88636717  15.589787   0.008356
19h-2-01090  2454336.89744693  15.579874   0.007933
19h-2-01090  2454336.90855668  15.567826   0.007699
19h-2-01090  2454338.77434417  15.586708   0.008628
19h-2-01090  2454338.78545391  15.571696   0.007988
19h-2-01090  2454338.79806361  15.580285   0.007786
19h-2-01090  2454338.81010333  15.586920   0.007915
19h-2-01090  2454339.74196098  15.596150   0.009275
19h-2-01090  2454339.75304071  15.592804   0.008533
19h-2-01090  2454339.76418044  15.595224   0.008598
19h-2-01090  2454339.77525017  15.581842   0.008231
19h-2-01090  2454339.91925665  15.598777   0.007659
19h-2-01090  2454339.93038638  15.600800   0.007569
19h-2-01090  2454339.94150610  15.602560   0.007512
19h-2-01090  2454339.95300582  15.594581   0.007558
19h-2-01090  2454340.74874603  15.606133   0.008610
19h-2-01090  2454340.75979576  15.605268   0.008590
19h-2-01090  2454340.77083548  15.594603   0.008186
19h-2-01090  2454340.78195520  15.595291   0.008015
19h-2-01090  2454356.74256305  15.576169   0.010778
19h-2-01090  2454356.75366263  15.598305   0.009845
19h-2-01090  2454356.76475222  15.587913   0.011182
19h-2-01090  2454356.77583180  15.592585   0.008356
19h-2-01090  2454356.79100123  15.582988   0.007656
19h-2-01090  2454356.80207082  15.587149   0.007586
19h-2-01090  2454356.81317040  15.585479   0.007476
19h-2-01090  2454356.82429999  15.586591   0.007543
19h-2-01090  2454359.76162714  15.659432   0.009099
19h-2-01090  2454359.77279670  15.710033   0.009571
19h-2-01090  2454359.78389626  15.715462   0.009444
19h-2-01090  2454359.79536581  15.720770   0.011110
19h-2-01090  2454359.81632498  15.652063   0.009248
19h-2-01090  2454359.82745454  15.619869   0.011300
19h-2-01090  2454359.83855410  15.548367   0.014553
19h-2-01090  2454361.73649807  15.570001   0.009398
19h-2-01090  2454361.74757761  15.571802   0.009864
19h-2-01090  2454361.75864716  15.578156   0.008730
19h-2-01090  2454361.76972671  15.583784   0.008936
19h-2-01090  2454362.73547713  15.592710   0.009086
19h-2-01090  2454362.74653667  15.599738   0.008975
19h-2-01090  2454362.75761621  15.593467   0.008698
19h-2-01090  2454362.76870575  15.596405   0.008061
19h-2-01090  2454362.78980488  15.603598   0.007818
19h-2-01090  2454362.80087442  15.596025   0.007708
19h-2-01090  2454362.81198396  15.596853   0.007714
19h-2-01090  2454362.82306351  15.600883   0.007440
19h-2-01090  2454363.74333520  15.601163   0.008861
19h-2-01090  2454363.75472472  15.600549   0.008416
19h-2-01090  2454363.76582425  15.600557   0.008194
19h-2-01090  2454363.77692379  15.610640   0.008201
19h-2-01090  2454365.78205851  15.587006   0.014421
19h-2-01090  2454367.75134248  15.568886   0.008214
19h-2-01090  2454367.76264198  15.572874   0.007970
19h-2-01090  2454367.77388149  15.567580   0.007826
19h-2-01090  2454367.78519099  15.576015   0.007831
19h-2-01090  2454367.80765999  15.583478   0.008489
19h-2-01090  2454367.81890949  15.578131   0.008005
19h-2-01090  2454367.83013900  15.585430   0.007821
19h-2-01090  2454367.84240845  15.578621   0.007722
19h-2-01090  2454368.76223748  15.591207   0.008395
19h-2-01090  2454368.77345698  15.602162   0.008113
19h-2-01090  2454368.78465648  15.601855   0.008158
19h-2-01090  2454368.79589597  15.605827   0.007986
19h-2-01090  2454368.81583508  15.594123   0.007774
19h-2-01090  2454368.82707457  15.599940   0.007707
19h-2-01090  2454368.83835407  15.601294   0.007903
19h-2-01090  2454368.84964356  15.598299   0.008039
19h-2-01090  2454374.75229984  15.601756   0.009124
19h-2-01090  2454374.76378929  15.603962   0.009460
19h-2-01090  2454374.77575871  15.603180   0.009016
19h-2-01090  2454374.78757815  15.595130   0.009188
19h-2-01090  2454374.80963709  15.601243   0.008249
19h-2-01090  2454374.82091655  15.605670   0.008348
19h-2-01090  2454374.83230601  15.602727   0.008205
19h-2-01090  2454374.84356547  15.601600   0.008273
19h-2-01090  2454374.86348452  15.620240   0.007866
19h-2-01090  2454374.87479397  15.604115   0.008085
19h-2-01090  2454374.88635342  15.605155   0.008516
19h-2-01090  2454374.89760288  15.595802   0.009035
19h-2-01090  2454375.72961286  15.595965   0.009980
19h-2-01090  2454375.74069233  15.624865   0.010596
19h-2-01090  2454375.75216177  15.614921   0.010060
19h-2-01090  2454375.76332123  15.615512   0.009601
19h-2-01090  2454376.75147328  15.596544   0.008918
19h-2-01090  2454376.76254274  15.592999   0.008686
19h-2-01090  2454376.77432217  15.590641   0.008743
19h-2-01090  2454376.78545162  15.596866   0.008710
19h-2-01090  2454377.73120530  15.568293   0.009318
19h-2-01090  2454377.74464464  15.575950   0.009316
19h-2-01090  2454377.75572410  15.567643   0.009280
19h-2-01090  2454377.76687355  15.569768   0.009178
19h-2-01090  2454379.85905969  15.591263   0.018525
19h-2-01090  2454379.87219903  15.577906   0.015207
19h-2-01090  2454380.74883498  15.606497   0.009292
19h-2-01090  2454380.76210431  15.620831   0.009951
19h-2-01090  2454380.77406371  15.615026   0.009738
19h-2-01090  2454380.78515315  15.607475   0.009329
19h-2-01090  2454383.81658854  15.564860   0.008431
19h-2-01090  2454383.82769797  15.570718   0.009394
19h-2-01090  2454383.83882739  15.579741   0.009053
19h-2-01090  2454383.84994682  15.555814   0.013803
19h-2-01090  2454384.79876775  15.585623   0.008687
19h-2-01090  2454384.80990717  15.572993   0.008858
19h-2-01090  2454384.82148657  15.560948   0.008911
19h-2-01090  2454384.83281599  15.569243   0.008804
19h-2-01090  2454386.77259475  15.594811   0.008394
19h-2-01090  2454386.78384416  15.606922   0.008298
19h-2-01090  2454386.79515357  15.609586   0.008362
19h-2-01090  2454386.80646297  15.600558   0.008607
19h-2-01090  2454387.73571407  15.599063   0.009152
19h-2-01090  2454387.74692348  15.606580   0.008787
19h-2-01090  2454387.75814288  15.596409   0.008771
19h-2-01090  2454387.76943229  15.589857   0.008567
19h-2-01090  2454387.78997120  15.601135   0.008135
19h-2-01090  2454387.80120061  15.608941   0.008235
19h-2-01090  2454387.81252001  15.603084   0.008786
19h-2-01090  2454387.82376942  15.609300   0.008455
19h-2-01090  2454389.73029830  15.573963   0.008734
19h-2-01090  2454389.74168769  15.562819   0.008496
19h-2-01090  2454389.75303709  15.556216   0.008144
19h-2-01090  2454389.76435649  15.554333   0.010392
19h-2-01090  2454389.78640531  15.553699   0.010242
19h-2-01090  2454389.79762471  15.559408   0.013233
19h-2-01090  2454389.80884411  15.564720   0.008230
19h-2-01090  2454389.82009351  15.561463   0.008806
19h-2-01090  2454390.73386471  15.584882   0.009808
19h-2-01090  2454390.74516410  15.576983   0.009395
19h-2-01090  2454390.75655349  15.575068   0.008647
19h-2-01090  2454390.76780289  15.561649   0.008732
19h-2-01090  2454393.80196950  15.608345   0.010766
19h-2-01090  2454393.81321889  15.606607   0.011018
19h-2-01090  2454393.82442828  15.608459   0.010479
19h-2-01090  2454395.78979153  15.571030   0.008451
19h-2-01090  2454395.80099092  15.584237   0.008528
19h-2-01090  2454395.81308027  15.577906   0.008348
19h-2-01090  2454395.82430965  15.577552   0.008513
19h-2-01090  2454397.72825569  15.597848   0.008339
19h-2-01090  2454397.73950508  15.595190   0.008382
19h-2-01090  2454397.75089445  15.601252   0.007905
19h-2-01090  2454397.76271381  15.604200   0.007900
19h-2-01090  2454398.74754986  15.589464   0.012867
19h-2-01090  2454398.75921922  15.607911   0.010854
19h-2-01090  2454398.77130856  15.596243   0.011767
19h-2-01090  2454398.78299791  15.607553   0.012723
19h-2-01090  2454398.80746657  15.594980   0.010836
19h-2-01090  2454398.81905594  15.604370   0.011342
19h-2-01090  2454398.83106528  15.618896   0.013189
19h-2-01090  2454398.84265464  15.633323   0.012833
19h-2-01090  2454399.71816659  15.596423   0.009362
19h-2-01090  2454399.72940597  15.586263   0.009120
19h-2-01090  2454399.74062536  15.595181   0.008743
19h-2-01090  2454399.75185474  15.591747   0.008792
19h-2-01090  2454400.73374077  15.573141   0.009362
19h-2-01090  2454400.74505015  15.574834   0.008679
19h-2-01090  2454400.75629953  15.576686   0.008372
19h-2-01090  2454400.76753891  15.579262   0.008575
19h-2-01090  2454401.71962651  15.568654   0.009454
19h-2-01090  2454401.74654503  15.584658   0.010553
19h-2-01090  2454401.75819439  15.568818   0.010454
19h-2-01090  2454401.76989375  15.561600   0.009981
19h-2-01090  2454402.71758154  15.585000   0.011202
19h-2-01090  2454402.72884092  15.569456   0.008571
19h-2-01090  2454402.74006030  15.574818   0.008474
19h-2-01090  2454402.75152967  15.575776   0.008495
19h-2-01090  2454403.72228615  15.594404   0.009453
19h-2-01090  2454403.73349553  15.589097   0.009048
19h-2-01090  2454403.74520488  15.596712   0.008725
19h-2-01090  2454403.75646426  15.598985   0.010056
19h-2-01090  2454406.72315063  15.575631   0.009297
19h-2-01090  2454406.73438001  15.570398   0.012173
19h-2-01090  2454429.71912398  15.590261   0.010607
19h-2-01090  2454429.73110338  15.585598   0.009992
19h-2-01090  2454429.74232282  15.590026   0.010087
19h-2-01090  2454429.75412223  15.570189   0.010018
19h-2-01090  2454629.01699560  15.598775   0.007565
19h-2-01090  2454629.03088615  15.600644   0.007693
19h-2-01090  2454629.04215659  15.594114   0.007499
19h-2-01090  2454629.05336703  15.605836   0.007572
19h-2-01090  2454629.06578752  15.593031   0.007446
19h-2-01090  2454629.07706797  15.605274   0.007696
19h-2-01090  2454629.09167854  15.590683   0.007490
19h-2-01090  2454629.10327900  15.594837   0.007492
19h-2-01090  2454630.00040412  15.581009   0.008620
19h-2-01090  2454630.01159455  15.586161   0.008392
19h-2-01090  2454630.02281499  15.584822   0.008168
19h-2-01090  2454630.03431543  15.585423   0.008012
19h-2-01090  2454630.04652591  15.581395   0.007675
19h-2-01090  2454630.05779634  15.592336   0.007478
19h-2-01090  2454630.06938679  15.584883   0.007734
19h-2-01090  2454630.08060723  15.589288   0.007850
19h-2-01090  2454630.98169193  15.586206   0.007855
19h-2-01090  2454630.99291236  15.589196   0.007765
19h-2-01090  2454631.00432280  15.582211   0.007751
19h-2-01090  2454631.01551323  15.587815   0.007976
19h-2-01090  2454631.02896374  15.593401   0.007786
19h-2-01090  2454631.04025417  15.585421   0.007897
19h-2-01090  2454631.05148460  15.593778   0.007496
19h-2-01090  2454631.06266503  15.593595   0.007455
19h-2-01090  2454631.07511550  15.585947   0.007685
19h-2-01090  2454631.08635593  15.596604   0.007623
19h-2-01090  2454631.09755636  15.598712   0.007377
19h-2-01090  2454631.99503033  15.573039   0.007732
19h-2-01090  2454632.00640076  15.580456   0.007769
19h-2-01090  2454632.01759118  15.577483   0.007799
19h-2-01090  2454632.02894160  15.589821   0.007809
19h-2-01090  2454632.04218210  15.584677   0.008233
19h-2-01090  2454632.05342252  15.579932   0.007915
19h-2-01090  2454632.06469295  15.586051   0.007929
19h-2-01090  2454632.07616338  15.574864   0.007904
19h-2-01090  2454633.00138779  15.582440   0.010217
19h-2-01090  2454633.01260821  15.588088   0.009951
19h-2-01090  2454633.02382862  15.587101   0.008926
19h-2-01090  2454633.03510904  15.579896   0.009982
19h-2-01090  2454633.04719948  15.585929   0.012031
19h-2-01090  2454633.05860990  15.601096   0.009278
19h-2-01090  2454633.07008033  15.589800   0.010524
19h-2-01090  2454633.08148075  15.587296   0.009534
19h-2-01090  2454634.01063468  15.601242   0.007146
19h-2-01090  2454634.02226510  15.593626   0.007176
19h-2-01090  2454634.03424554  15.603659   0.007206
19h-2-01090  2454634.04597596  15.599980   0.007238
19h-2-01090  2454634.05813640  15.610590   0.007317
19h-2-01090  2454634.06960682  15.600750   0.007256
19h-2-01090  2454634.08121724  15.598724   0.007308
19h-2-01090  2454634.09334768  15.608452   0.007466
19h-2-01090  2454731.73188868  15.591803   0.008557
19h-2-01090  2454731.74305820  15.585744   0.008388
19h-2-01090  2454731.75482768  15.595740   0.008164
19h-2-01090  2454731.76826710  15.586443   0.007552
19h-2-01090  2454732.72854504  15.591203   0.008570
19h-2-01090  2454732.74350438  15.602276   0.008141
19h-2-01090  2454732.75443390  15.602663   0.007671
19h-2-01090  2454732.76543341  15.594183   0.007328
19h-2-01090  2454734.73230560  15.589947   0.008419
19h-2-01090  2454734.74350509  15.582736   0.007976
19h-2-01090  2454734.75474459  15.596571   0.007582
19h-2-01090  2454734.76596408  15.577800   0.007389
19h-2-01090  2454739.82321878  15.597877   0.007371
19h-2-01090  2454739.83467823  15.596330   0.007446
19h-2-01090  2454739.84625767  15.591081   0.007455
19h-2-01090  2454739.85756713  15.591590   0.007553
19h-2-01090  2454740.73985477  15.575440   0.008284
19h-2-01090  2454740.75102424  15.586493   0.008185
19h-2-01090  2454740.76762344  15.582299   0.007783
19h-2-01090  2454740.77917288  15.588989   0.007881
19h-2-01090  2454744.71985939  15.603512   0.007722
19h-2-01090  2454744.73102883  15.592080   0.007211
19h-2-01090  2454744.74536811  15.583725   0.007005
19h-2-01090  2454744.75624757  15.589408   0.006988
19h-2-01090  2454745.74010824  15.586958   0.007873
19h-2-01090  2454745.75126768  15.581665   0.007770
19h-2-01090  2454745.76593694  15.587664   0.007571
19h-2-01090  2454745.77727637  15.587892   0.007527
19h-2-01090  2454746.72079870  15.590381   0.009438
19h-2-01090  2454746.73333806  15.587605   0.008407
19h-2-01090  2454746.74494747  15.573930   0.008264
19h-2-01090  2454747.70168879  15.585625   0.011856
19h-2-01090  2454747.71733799  15.577039   0.010331
19h-2-01090  2454747.72854742  15.589304   0.009728
19h-2-01090  2454747.74006683  15.577549   0.009266
19h-2-01090  2454748.70361746  15.604113   0.010794
19h-2-01090  2454748.71473689  15.598592   0.010249
19h-2-01090  2454748.72973612  15.599854   0.009429
19h-2-01090  2454748.74091554  15.606187   0.009292
19h-2-01090  2454749.72935456  15.600722   0.010762
19h-2-01090  2454749.74059398  15.591360   0.018146
19h-2-01090  2454749.75396328  15.587074   0.018951
19h-2-01090  2454749.77054243  15.591134   0.009667
19h-2-01090  2454751.73785000  15.616731   0.009824
19h-2-01090  2454751.74899941  15.597631   0.011492
19h-2-01090  2454751.76254870  15.599884   0.008516
19h-2-01090  2454751.77379811  15.595898   0.010105
19h-2-01090  2454752.74007737  15.583681   0.009806
19h-2-01090  2454752.75131678  15.575288   0.009516
19h-2-01090  2454752.76414610  15.593023   0.008206
19h-2-01090  2454752.77535551  15.582153   0.008038
19h-2-01090  2454752.78900479  15.583143   0.007788
19h-2-01090  2454752.80013421  15.579922   0.007785
19h-2-01090  2454752.81717331  15.590917   0.008001
19h-2-01090  2454752.84233199  15.594230   0.010423
19h-2-01090  2454753.71255604  15.576919   0.009959
19h-2-01090  2454753.72364545  15.586925   0.009398
19h-2-01090  2454753.73942462  15.589081   0.009095
19h-2-01090  2454753.75056403  15.584376   0.008288
19h-2-01090  2454753.76715315  15.585701   0.007970
19h-2-01090  2454753.77847255  15.582345   0.008029
19h-2-01090  2454753.79277179  15.587670   0.007996
19h-2-01090  2454753.80388121  15.590488   0.008486
19h-2-01090  2454754.76850002  15.587256   0.015473
19h-2-01090  2454754.78147933  15.603453   0.008747
19h-2-01090  2454754.79260874  15.610960   0.010402
19h-2-01090  2454754.80382814  15.599931   0.013141
19h-2-01090  2454755.72701892  15.594560   0.010900
19h-2-01090  2454755.73820833  15.598649   0.012045
19h-2-01090  2454755.75592738  15.599529   0.009851
19h-2-01090  2454755.76704679  15.605434   0.008796
19h-2-01090  2454755.78364590  15.601031   0.008148
19h-2-01090  2454755.79480530  15.600365   0.008025
19h-2-01090  2454755.80598470  15.617852   0.013431
19h-2-01090  2454755.82297380  15.609529   0.008383
19h-2-01090  2454757.70055305  15.585140   0.009602
19h-2-01090  2454757.71172245  15.597792   0.008703
19h-2-01090  2454757.72525172  15.584191   0.008246
19h-2-01090  2454757.73653112  15.589175   0.007954
19h-2-01090  2454757.75149031  15.589879   0.007692
19h-2-01090  2454757.76263971  15.584920   0.007677
19h-2-01090  2454757.77582900  15.582533   0.007625
19h-2-01090  2454757.78686841  15.585457   0.007675
19h-2-01090  2454758.70738872  15.584144   0.008954
19h-2-01090  2454758.72194794  15.586728   0.008406
19h-2-01090  2454758.73643715  15.582779   0.007981
19h-2-01090  2454758.75320625  15.587846   0.007400
19h-2-01090  2454758.76661552  15.580043   0.007338
19h-2-01090  2454758.77786491  15.584401   0.007468
19h-2-01090  2454758.79075422  15.588607   0.007509
19h-2-01090  2454758.80192361  15.586302   0.007484
19h-2-01090  2454759.69730512  15.585561   0.009519
19h-2-01090  2454759.70842451  15.596847   0.009136
19h-2-01090  2454759.72330371  15.590713   0.008479
19h-2-01090  2454759.73448310  15.588188   0.008115
19h-2-01090  2454759.74761239  15.579352   0.007905
19h-2-01090  2454759.75880178  15.596530   0.007797
19h-2-01090  2454759.77181108  15.594488   0.007813
19h-2-01090  2454759.78319046  15.590961   0.007752
19h-2-01090  2454760.69598086  15.597956   0.009882
19h-2-01090  2454760.70692026  15.590186   0.009231
19h-2-01090  2454760.72051952  15.597134   0.008915
19h-2-01090  2454760.73167892  15.586687   0.008585
19h-2-01090  2454760.74746806  15.589540   0.008214
19h-2-01090  2454760.77841637  15.593735   0.007806
19h-2-01090  2454760.78953577  15.600856   0.007935
19h-2-01090  2454760.80341501  15.587572   0.007710
19h-2-01090  2454760.81441441  15.591780   0.007809
19h-2-01090  2454761.69254656  15.605535   0.011080
19h-2-01090  2454761.70369595  15.597642   0.010246
19h-2-01090  2454761.71852514  15.599875   0.009015
19h-2-01090  2454761.72949454  15.596871   0.008907
19h-2-01090  2454770.75568810  15.581206   0.008448
19h-2-01090  2454770.76659750  15.587795   0.008550
19h-2-01090  2454770.77920680  15.589597   0.008090
19h-2-01090  2454770.79012620  15.583575   0.007922
19h-2-01090  2454771.69342635  15.583969   0.009628
19h-2-01090  2454771.70426575  15.595717   0.009524
19h-2-01090  2454771.71863496  15.572278   0.008428
19h-2-01090  2454771.72961436  15.585151   0.008314
19h-2-01090  2454771.76448243  15.580544   0.007819
19h-2-01090  2454771.77568181  15.594668   0.008125
19h-2-01090  2454771.79161094  15.585363   0.008162
19h-2-01090  2454771.80282032  15.592912   0.008294
19h-2-01090  2454772.69176129  15.591760   0.009320
19h-2-01090  2454772.70298067  15.596172   0.008595
19h-2-01090  2454772.71800984  15.597992   0.008157
19h-2-01090  2454772.72884924  15.596857   0.007926
19h-2-01090  2454772.75645772  15.592246   0.007545
19h-2-01090  2454772.76739712  15.595916   0.007475
19h-2-01090  2454772.77998642  15.596344   0.007711
19h-2-01090  2454772.79088582  15.595802   0.007633
19h-2-01090  2454773.70046569  15.575139   0.009587
19h-2-01090  2454773.71139509  15.594788   0.010155
19h-2-01090  2454773.72388440  15.607496   0.009975
19h-2-01090  2454773.73483380  15.610439   0.009445
19h-2-01090  2454773.76377221  15.598667   0.008802
19h-2-01090  2454773.77487159  15.607311   0.008538
19h-2-01090  2454773.78751090  15.595743   0.008409
19h-2-01090  2454773.79838030  15.590798   0.009184
19h-2-01090  2454774.69163113  15.603772   0.011728
19h-2-01090  2454774.70248053  15.599433   0.010858
19h-2-01090  2454774.71500984  15.595840   0.009635
19h-2-01090  2454774.72582925  15.602093   0.012116
19h-2-01090  2454774.75682754  15.585704   0.017168
19h-2-01090  2454774.76776694  15.623236   0.017344
19h-2-01090  2454776.70846036  15.587042   0.009165
19h-2-01090  2454776.71932976  15.601749   0.009499
19h-2-01090  2454776.73507890  15.595212   0.008583
19h-2-01090  2454776.74609829  15.592574   0.008521
19h-2-01090  2454777.73143434  15.591750   0.007485
19h-2-01090  2454777.74316370  15.586400   0.007359
19h-2-01090  2454777.75406310  15.599899   0.007387
19h-2-01090  2454777.76499250  15.590183   0.007237
19h-2-01090  2454784.69945731  15.617837   0.014798
19h-2-01090  2454784.71340656  15.594137   0.008867
19h-2-01090  2454784.72884574  15.600094   0.008095
19h-2-01090  2454784.74030513  15.603518   0.008367
19h-2-01090  2454905.13119879  15.607343   0.008414
19h-2-01090  2454905.14411930  15.603304   0.007887
19h-2-01090  2454905.16595016  15.592597   0.011421
19h-2-01090  2454921.11352291  15.597903   0.008958
19h-2-01090  2454921.12441344  15.611129   0.008778
19h-2-01090  2454921.12586351  15.614366   0.008115
19h-2-01090  2454921.13770408  15.606969   0.008501
19h-2-01090  2454921.14878461  15.611644   0.008099
19h-2-01090  2454924.06520696  15.589211   0.009404
19h-2-01090  2454924.07613750  15.587389   0.008688
19h-2-01090  2454947.05976560  15.575096   0.008126
19h-2-01090  2454947.07082620  15.587394   0.007986
19h-2-01090  2454947.08176680  15.585581   0.007820
19h-2-01090  2454947.09279740  15.591380   0.008229
19h-2-01090  2454947.10692817  15.587053   0.007965
19h-2-01090  2454947.11780876  15.582810   0.007965
19h-2-01090  2454947.12868935  15.580072   0.007932
19h-2-01090  2454948.06545032  15.584153   0.008715
19h-2-01090  2454948.07645091  15.594275   0.009969
19h-2-01090  2454948.08730150  15.575860   0.008195
19h-2-01090  2454948.09839211  15.575500   0.009119
19h-2-01090  2454948.11210285  15.587973   0.008450
19h-2-01090  2454948.12337347  15.580041   0.008187
19h-2-01090  2454948.13423406  15.582448   0.007773
19h-2-01090  2454959.06264620  15.579442   0.010445
19h-2-01090  2454959.07409681  15.582704   0.008986
19h-2-01090  2454959.08987766  15.566282   0.010973
19h-2-01090  2454959.10190831  15.586364   0.009298
19h-2-01090  2454960.06590993  15.599054   0.009145
19h-2-01090  2454960.07681052  15.590513   0.008021
19h-2-01090  2454960.08769110  15.586966   0.008055
19h-2-01090  2454960.09860168  15.594231   0.007830
19h-2-01090  2454960.11072233  15.589208   0.010047
19h-2-01090  2454960.12195293  15.576359   0.009772
19h-2-01090  2454960.97008822  15.614202   0.010557
19h-2-01090  2454960.98100880  15.606997   0.018462
19h-2-01090  2454961.07177364  15.599094   0.007634
19h-2-01090  2454961.08261422  15.609811   0.008023
19h-2-01090  2454961.09384481  15.599133   0.007632
19h-2-01090  2454961.10475540  15.599792   0.007149
19h-2-01090  2454962.08140736  15.608978   0.007969
19h-2-01090  2454962.09417804  15.618972   0.012245
19h-2-01090  2454962.10510862  15.609228   0.010358
19h-2-01090  2454962.11598919  15.620946   0.011210
19h-2-01090  2454975.00948239  15.595334   0.007643
19h-2-01090  2454975.02031292  15.599558   0.007563
19h-2-01090  2454975.03180349  15.592214   0.007207
19h-2-01090  2454975.04642421  15.603806   0.008292
19h-2-01090  2454986.98663178  15.596835   0.008492
19h-2-01090  2454986.99766226  15.595469   0.008245
19h-2-01090  2454987.00853274  15.580676   0.013011
19h-2-01090  2454987.02000324  15.596918   0.008087
19h-2-01090  2454987.03331382  15.590743   0.007962
19h-2-01090  2454987.04418430  15.600840   0.008424
19h-2-01090  2454987.05507477  15.587137   0.007849
19h-2-01090  2454987.06653527  15.591940   0.008051
19h-2-01090  2454987.07924583  15.600351   0.008492
19h-2-01090  2454987.10109678  15.596619   0.007767
19h-2-01090  2454987.11247728  15.594144   0.007800
19h-2-01090  2454987.12344776  15.588626   0.007864
19h-2-01090  2454988.04546778  15.597762   0.008192
19h-2-01090  2454988.05642826  15.575090   0.007945
19h-2-01090  2454988.06755874  15.576813   0.007817
19h-2-01090  2454988.07848921  15.575446   0.007650
19h-2-01090  2454988.09119976  15.572666   0.007362
19h-2-01090  2454988.10211023  15.580207   0.007519
19h-2-01090  2454988.11334071  15.574430   0.007620
19h-2-01090  2454988.12420118  15.586988   0.009047
19h-2-01090  2454990.07616426  15.584678   0.007895
19h-2-01090  2454990.08711472  15.594660   0.008429
19h-2-01090  2454990.09803518  15.590264   0.007696
19h-2-01090  2454990.10896564  15.584519   0.007813
19h-2-01090  2454991.91631057  15.605276   0.008691
19h-2-01090  2454991.92724102  15.616741   0.008320
19h-2-01090  2454991.94240164  15.605558   0.007701
19h-2-01090  2454991.95334209  15.602486   0.007813
19h-2-01090  2454991.96755267  15.599978   0.007375
19h-2-01090  2454991.97848311  15.596584   0.007297
19h-2-01090  2454991.98985358  15.605870   0.007532
19h-2-01090  2454992.00147405  15.607264   0.007491
19h-2-01090  2454995.95793099  15.609681   0.009106
19h-2-01090  2454995.96917142  15.588702   0.010027
19h-2-01090  2454995.98064186  15.590915   0.008864
19h-2-01090  2454995.99182229  15.600952   0.008297
19h-2-01090  2454996.00560282  15.595939   0.008204
19h-2-01090  2454996.01654324  15.600924   0.008376
19h-2-01090  2454996.02764367  15.589796   0.008744
19h-2-01090  2454996.03867409  15.602570   0.008752
19h-2-01090  2454996.05208460  15.597072   0.008501
19h-2-01090  2454996.06305502  15.608245   0.009184
19h-2-01090  2454996.07402545  15.586676   0.009610
19h-2-01090  2454996.08493586  15.598704   0.014447
19h-2-01090  2454998.08710134  15.595672   0.007391
19h-2-01090  2454998.09845176  15.604769   0.007549
19h-2-01090  2454998.10940217  15.599262   0.007514
19h-2-01090  2454998.12081259  15.605489   0.007677
19h-2-01090  2454998.99268461  15.590685   0.007385
19h-2-01090  2454999.00360501  15.593446   0.007384
19h-2-01090  2454999.01451541  15.589572   0.007217
19h-2-01090  2454999.02597582  15.600181   0.007371
19h-2-01090  2454999.03707623  15.587511   0.007595
19h-2-01090  2454999.04802663  15.589140   0.007923
19h-2-01090  2454999.05893702  15.594721   0.007425
19h-2-01090  2454999.07016743  15.589898   0.007184
19h-2-01090  2454999.09400830  15.599000   0.007366
19h-2-01090  2454999.10495870  15.593373   0.007096
19h-2-01090  2454999.11647912  15.589678   0.008358
19h-2-01090  2454999.12745951  15.607393   0.011539
19h-2-01090  2455001.92202841  15.588895   0.007875
19h-2-01090  2455001.93295879  15.592536   0.007815
19h-2-01090  2455001.94697927  15.589223   0.007728
19h-2-01090  2455001.97306017  15.597252   0.007664
19h-2-01090  2455002.05993315  15.606647   0.009639
19h-2-01090  2455002.07107353  15.615160   0.009781
19h-2-01090  2455002.08220392  15.595173   0.009430
19h-2-01090  2455002.09325430  15.614797   0.009843
19h-2-01090  2455002.10433468  15.607382   0.009581
19h-2-01090  2455002.11552506  15.584205   0.009867
19h-2-01090  2455002.12638543  15.597363   0.010252
19h-2-01090  2455010.93989887  15.587806   0.006572
19h-2-01090  2455010.95079917  15.589071   0.006547
19h-2-01090  2455010.96179948  15.594352   0.006598
19h-2-01090  2455010.97278978  15.590379   0.006733
19h-2-01090  2455011.02150112  15.590298   0.006699
19h-2-01090  2455011.03348145  15.590492   0.006736
19h-2-01090  2455011.04447176  15.585816   0.006748
19h-2-01090  2455013.93741821  15.595051   0.007886
19h-2-01090  2455013.94967851  15.606701   0.007865
19h-2-01090  2455013.96200883  15.602404   0.007296
19h-2-01090  2455013.97294910  15.597331   0.007464
19h-2-01090  2455014.98662427  15.602861   0.007103
19h-2-01090  2455014.99762454  15.612496   0.007080
19h-2-01090  2455015.00907482  15.604470   0.006945
19h-2-01090  2455015.01993508  15.603782   0.006992
19h-2-01090  2455020.94475513  15.602856   0.007323
19h-2-01090  2455020.95564535  15.593848   0.007049
19h-2-01090  2455020.96650556  15.610342   0.007059
19h-2-01090  2455020.97738577  15.607838   0.007047
19h-2-01090  2455021.92152375  15.592487   0.010086
19h-2-01090  2455021.94013410  15.598925   0.008930
19h-2-01090  2455021.95125431  15.592825   0.009778
19h-2-01090  2455021.96212451  15.595820   0.008995
19h-2-01090  2455021.97628477  15.593232   0.008114
19h-2-01090  2455021.98729498  15.586922   0.008019
19h-2-01090  2455021.99819518  15.587152   0.008429
19h-2-01090  2455022.00912539  15.597851   0.009016
19h-2-01090  2455022.02226563  15.592669   0.008648
19h-2-01090  2455022.03337584  15.583704   0.008250
19h-2-01090  2455022.04420604  15.598224   0.008200
19h-2-01090  2455022.05545624  15.591974   0.008454
19h-2-01090  2455023.01597366  15.586209   0.007174
19h-2-01090  2455023.02691385  15.587901   0.006893
19h-2-01090  2455023.03777404  15.585308   0.007483
19h-2-01090  2455023.04865423  15.579892   0.013247
19h-2-01090  2455027.87134949  15.595557   0.009352
19h-2-01090  2455027.88269964  15.586368   0.007592
19h-2-01090  2455027.89360979  15.589004   0.007753
19h-2-01090  2455027.90486994  15.598765   0.008098
19h-2-01090  2455027.91843013  15.585171   0.011176
19h-2-01090  2455031.86991639  15.610863   0.007828
19h-2-01090  2455031.88140650  15.597708   0.007987
19h-2-01090  2455031.89445663  15.599424   0.007850
19h-2-01090  2455031.90558674  15.605124   0.009408
19h-2-01090  2455031.95661725  15.595922   0.009477
19h-2-01090  2455031.97214740  15.606400   0.007749
19h-2-01090  2455031.98461752  15.589142   0.007626
19h-2-01090  2455031.99556763  15.602071   0.008687
19h-2-01090  2455032.90800622  15.598011   0.007974
19h-2-01090  2455032.94235653  15.590877   0.009439
19h-2-01090  2455032.95508665  15.598952   0.007224
19h-2-01090  2455032.96594674  15.613001   0.010572
19h-2-01090  2455032.98971696  15.592450   0.010117
19h-2-01090  2455033.00073705  15.607243   0.015450
19h-2-01090  2455033.01159715  15.578403   0.007533
19h-2-01090  2455033.02303725  15.587542   0.009300
19h-2-01090  2455033.03421735  15.587605   0.011900
19h-2-01090  2455033.04543745  15.590863   0.008411
19h-2-01090  2455033.05633755  15.588629   0.009549
19h-2-01090  2455033.06731765  15.593707   0.009396
19h-2-01090  2455033.07839775  15.601999   0.011405
19h-2-01090  2455033.85736437  15.601807   0.007077
19h-2-01090  2455033.86850446  15.591842   0.006843
19h-2-01090  2455033.87942455  15.609848   0.006884
19h-2-01090  2455033.89489467  15.592676   0.006831
19h-2-01090  2455036.80366442  15.593198   0.008035
19h-2-01090  2455036.81832450  15.601514   0.007461
19h-2-01090  2455036.82924456  15.597880   0.007113
19h-2-01090  2455036.84012462  15.606267   0.007172
19h-2-01090  2455039.87479688  15.588552   0.013855
19h-2-01090  2455039.88565691  15.593960   0.007665
19h-2-01090  2455039.90357696  15.595041   0.010347
19h-2-01090  2455039.96160711  15.582681   0.009367
19h-2-01090  2455048.79225422  15.595855   0.008684
19h-2-01090  2455048.80313416  15.602347   0.008444
19h-2-01090  2455048.81403410  15.597729   0.008228
19h-2-01090  2455048.82492404  15.589518   0.008162
19h-2-01090  2455050.75149175  15.598125   0.009627
19h-2-01090  2455050.76567165  15.601628   0.009074
19h-2-01090  2455050.77664157  15.615589   0.008322
19h-2-01090  2455050.78788148  15.614237   0.008103
19h-2-01090  2455050.80728134  15.606932   0.007602
19h-2-01090  2455050.82073124  15.603258   0.007413
19h-2-01090  2455050.84259108  15.599305   0.007383
19h-2-01090  2455050.92072051  15.596311   0.007331
19h-2-01090  2455050.93169043  15.586867   0.007217
19h-2-01090  2455050.94258035  15.599087   0.007377
19h-2-01090  2455050.95407026  15.592875   0.007152
19h-2-01090  2455051.85984315  15.588689   0.006859
19h-2-01090  2455051.87088306  15.586927   0.006855
19h-2-01090  2455051.88185297  15.591851   0.006847
19h-2-01090  2455051.89313288  15.586494   0.006900
19h-2-01090  2455057.83076783  15.593661   0.007551
19h-2-01090  2455057.84205767  15.595052   0.007429
19h-2-01090  2455057.86897731  15.585329   0.007349
19h-2-01090  2455058.77118463  15.601324   0.008269
19h-2-01090  2455058.78362445  15.595664   0.008124
19h-2-01090  2455058.79481429  15.596901   0.008039
19h-2-01090  2455058.80706411  15.598870   0.007916
19h-2-01090  2455059.75808993  15.642392   0.009571
19h-2-01090  2455059.76902976  15.667756   0.008626
19h-2-01090  2455059.78159957  15.683570   0.008567
19h-2-01090  2455059.79255940  15.690976   0.008427
19h-2-01090  2455059.82293894  15.627209   0.007908
19h-2-01090  2455059.83425876  15.599573   0.007468
19h-2-01090  2455059.84675857  15.590149   0.007419
19h-2-01090  2455059.85777840  15.597692   0.007306
19h-2-01090  2455060.75567419  15.601543   0.008363
19h-2-01090  2455060.76658402  15.594755   0.008371
19h-2-01090  2455060.77909381  15.595328   0.008384
19h-2-01090  2455060.79091362  15.610589   0.008306
19h-2-01090  2455061.76998729  15.606078   0.009394
19h-2-01090  2455061.78230708  15.611446   0.008427
19h-2-01090  2455061.79524686  15.599637   0.007760
19h-2-01090  2455061.80612667  15.609786   0.007380
19h-2-01090  2455061.81942644  15.602021   0.007081
19h-2-01090  2455061.83232622  15.608741   0.007438
19h-2-01090  2455061.84320604  15.607819   0.007072
19h-2-01090  2455061.85408585  15.612480   0.007216
19h-2-01090  2455064.88813967  15.598742   0.016215
19h-2-01090  2455064.89907945  15.596299   0.008606
19h-2-01090  2455064.91007923  15.586156   0.007566
19h-2-01090  2455066.74378137  15.594144   0.007891
19h-2-01090  2455066.75473113  15.598744   0.007587
19h-2-01090  2455066.77033080  15.608861   0.007414
19h-2-01090  2455066.78144056  15.597331   0.007156
19h-2-01090  2455068.73543699  15.612869   0.009060
19h-2-01090  2455068.74649673  15.600351   0.008708
19h-2-01090  2455068.75991642  15.601816   0.008306
19h-2-01090  2455068.77587605  15.600434   0.009461
19h-2-01090  2455069.73313350  15.582035   0.008953
19h-2-01090  2455069.74407324  15.587303   0.008473
19h-2-01090  2455069.75731292  15.587443   0.008160
19h-2-01090  2455069.76894264  15.606521   0.008206
19h-2-01090  2455070.73588906  15.596711   0.008426
19h-2-01090  2455070.74684879  15.596230   0.007834
19h-2-01090  2455070.76149842  15.599080   0.007621
19h-2-01090  2455071.73445389  15.599465   0.008967
19h-2-01090  2455071.74544361  15.600103   0.008477
19h-2-01090  2455071.76063322  15.601220   0.007917
19h-2-01090  2455071.77200293  15.599483   0.007845
19h-2-01090  2455073.75517048  15.622679   0.008988
19h-2-01090  2455073.76623018  15.627543   0.009758
19h-2-01090  2455073.78306972  15.609559   0.007857
19h-2-01090  2455073.79400942  15.607490   0.008046
19h-2-01090  2455073.80798904  15.604959   0.007544
19h-2-01090  2455073.81902874  15.608147   0.008065
19h-2-01090  2455073.83331835  15.606156   0.007801
19h-2-01090  2455073.84433805  15.616747   0.007306
19h-2-01090  2455074.73990326  15.606117   0.008979
19h-2-01090  2455074.75084296  15.598702   0.008350
19h-2-01090  2455074.76340261  15.602236   0.008109
19h-2-01090  2455075.74222477  15.589641   0.008410
19h-2-01090  2455075.75317445  15.589510   0.008154
19h-2-01090  2455075.76577409  15.588974   0.007959
19h-2-01090  2455075.77671377  15.590523   0.007938
19h-2-01090  2455075.78989339  15.585400   0.007719
19h-2-01090  2455075.80236303  15.594830   0.007430
19h-2-01090  2455075.81529266  15.593484   0.007493
19h-2-01090  2455075.82624234  15.592052   0.007502
19h-2-01090  2455077.73134589  15.584194   0.009110
19h-2-01090  2455077.74330552  15.605753   0.008798
19h-2-01090  2455077.75580514  15.595794   0.008355
19h-2-01090  2455077.76725480  15.602973   0.008065
19h-2-01090  2455078.73457503  15.614804   0.008968
19h-2-01090  2455078.74600467  15.618195   0.008455
19h-2-01090  2455078.75906427  15.607074   0.007873
19h-2-01090  2455078.76999393  15.606627   0.007673
19h-2-01090  2455079.75137297  15.609881   0.008085
19h-2-01090  2455079.76228263  15.599176   0.007782
19h-2-01090  2455079.77532221  15.603214   0.007568
19h-2-01090  2455079.78639186  15.604983   0.007499
19h-2-01090  2455080.75947042  15.602160   0.007427
19h-2-01090  2455080.77041006  15.599904   0.007277
19h-2-01090  2455080.78447960  15.597926   0.007317
19h-2-01090  2455080.79553924  15.593873   0.007068
19h-2-01090  2455081.73687814  15.582456   0.009786
19h-2-01090  2455081.75357758  15.594408   0.009913
19h-2-01090  2455081.76836708  15.579362   0.014264
19h-2-01090  2455081.77947671  15.566092   0.015730
19h-2-01090  2455081.79343625  15.581635   0.008893
19h-2-01090  2455081.80445588  15.589047   0.008851
19h-2-01090  2455081.81741544  15.586811   0.009527
19h-2-01090  2455081.82837508  15.585733   0.011581
19h-2-01090  2455081.84208462  15.597984   0.013919
19h-2-01090  2455081.85301425  15.583261   0.017093
19h-2-01090  2455081.86917371  15.580980   0.012549
19h-2-01090  2455081.88012335  15.574101   0.018576
19h-2-01090  2455081.89418287  15.576164   0.019968
19h-2-01090  2455081.90525250  15.571287   0.016465
19h-2-01090  2455081.91628213  15.588173   0.008907
19h-2-01090  2455081.93615147  15.574399   0.009020
19h-2-01090  2455082.78895260  15.601798   0.007185
19h-2-01090  2455082.79991222  15.599016   0.007131
19h-2-01090  2455082.81274178  15.594659   0.007188
19h-2-01090  2455082.82376141  15.591972   0.007120
19h-2-01090  2455083.77303862  15.598206   0.007597
19h-2-01090  2455083.78446823  15.596027   0.007237
19h-2-01090  2455083.79734778  15.643194   0.007455
19h-2-01090  2455083.80825740  15.686419   0.007583
19h-2-01090  2455105.85181131  15.595075   0.008193
19h-2-01090  2455105.86281078  15.591190   0.007778
19h-2-01090  2455105.87376026  15.603809   0.008646
19h-2-01090  2455105.88472973  15.610858   0.008220
19h-2-01090  2455106.77126687  15.607178   0.010723
19h-2-01090  2455106.82481428  15.586995   0.010964
19h-2-01090  2455106.83600373  15.601397   0.009575
19h-2-01090  2455106.85298291  15.599763   0.010510
19h-2-01090  2455106.86416236  15.601154   0.009995
19h-2-01090  2455106.88149152  15.585662   0.011098
19h-2-01090  2455106.89273098  15.609118   0.010853
19h-2-01090  2455109.78423868  15.601120   0.009061
19h-2-01090  2455109.79517814  15.586391   0.009475
19h-2-01090  2455109.80612759  15.592535   0.008993
19h-2-01090  2455109.81703705  15.597984   0.009046
19h-2-01090  2455109.82875647  15.597322   0.007913
19h-2-01090  2455109.83974592  15.602371   0.008294
19h-2-01090  2455109.86742454  15.584929   0.008047
19h-2-01090  2455119.70544681  15.600283   0.009126
19h-2-01090  2455119.71738618  15.594619   0.008686
19h-2-01090  2455119.73153543  15.602858   0.008316
19h-2-01090  2455119.74273483  15.592652   0.007975
19h-2-01090  2455124.75513550  15.610476   0.007849
19h-2-01090  2455124.76606490  15.597722   0.007794
19h-2-01090  2455124.78106409  15.611880   0.007888
19h-2-01090  2455124.79199350  15.598946   0.008459
19h-2-01090  2455126.70913919  15.590021   0.010029
19h-2-01090  2455126.72111853  15.596015   0.009214
19h-2-01090  2455126.73492778  15.594682   0.008360
19h-2-01090  2455126.74587718  15.590964   0.008358
19h-2-01090  2455127.70707467  15.605396   0.017042
19h-2-01090  2455127.71802408  15.597098   0.020379
19h-2-01090  2455127.73128335  15.586504   0.014199
19h-2-01090  2455127.75732193  15.607921   0.010674
19h-2-01090  2455127.76828133  15.597301   0.008735
19h-2-01090  2455127.78086064  15.581291   0.007586
19h-2-01090  2455127.79194003  15.594687   0.007796
19h-2-01090  2455128.70823986  15.565828   0.010041
19h-2-01090  2455128.71919926  15.570409   0.009581
19h-2-01090  2455128.73432843  15.582833   0.009141
19h-2-01090  2455128.74540782  15.596919   0.008656
19h-2-01090  2455129.74495299  15.607137   0.007975
19h-2-01090  2455129.75593239  15.596960   0.007772
19h-2-01090  2455129.76734176  15.599320   0.007601
19h-2-01090  2455129.77848115  15.598307   0.007578
19h-2-01090  2455130.73233873  15.603530   0.009199
19h-2-01090  2455130.74332813  15.606432   0.009236
19h-2-01090  2455130.76041719  15.603465   0.009094
19h-2-01090  2455130.77148658  15.598666   0.008543
19h-2-01090  2455131.69888555  15.600122   0.009039
19h-2-01090  2455131.70987495  15.597697   0.008696
19h-2-01090  2455131.72259424  15.586547   0.008159
19h-2-01090  2455131.73358364  15.579660   0.007906
19h-2-01090  2455132.69463071  15.595707   0.009425
19h-2-01090  2455132.71103980  15.595223   0.008632
19h-2-01090  2455132.72395909  15.597770   0.011485
19h-2-01090  2455132.72769888  15.592627   0.008202
19h-2-01090  2455132.73909826  15.592766   0.007972
19h-2-01090  2455133.70241516  15.593337   0.009654
19h-2-01090  2455133.71340455  15.593128   0.008843
19h-2-01090  2455133.72628384  15.604317   0.008164
19h-2-01090  2455133.73734323  15.622934   0.008163
19h-2-01090  2455134.70783971  15.589060   0.008537
19h-2-01090  2455134.71891910  15.597568   0.008084
19h-2-01090  2455134.73192839  15.595340   0.007737
19h-2-01090  2455134.74702755  15.587414   0.007504
19h-2-01090  2455135.70361479  15.604916   0.009202
19h-2-01090  2455135.71843398  15.610633   0.008162
19h-2-01090  2455135.73099328  15.608531   0.007876
19h-2-01090  2455135.74271264  15.601704   0.007493
19h-2-01090  2455135.75603190  15.600024   0.007369
19h-2-01090  2455135.76702130  15.609440   0.007586
19h-2-01090  2455135.77981059  15.617064   0.007417
19h-2-01090  2455135.79126996  15.609970   0.007474
19h-2-01090  2455136.70688947  15.699933   0.014081
19h-2-01090  2455136.71817885  15.669893   0.012122
19h-2-01090  2455136.73174810  15.625091   0.008753
19h-2-01090  2455136.74286748  15.598854   0.008582
19h-2-01090  2455137.70594440  15.591428   0.008739
19h-2-01090  2455137.71699379  15.589299   0.008196
19h-2-01090  2455137.73645272  15.592369   0.007948
19h-2-01090  2455137.74785209  15.601099   0.007992
19h-2-01090  2455138.70255950  15.588997   0.008500
19h-2-01090  2455138.71362889  15.603939   0.008121
19h-2-01090  2455138.73279783  15.603107   0.007810
19h-2-01090  2455138.74758702  15.605542   0.007905
19h-2-01090  2455143.70455509  15.613876   0.014091
19h-2-01090  2455143.71637444  15.610211   0.012897
19h-2-01090  2455143.72968372  15.632738   0.013212
19h-2-01090  2455143.74067312  15.593169   0.012218
19h-2-01090  2455144.72013971  15.599738   0.011245
19h-2-01090  2455151.70465398  15.592175   0.008582
19h-2-01090  2455151.71698333  15.592799   0.008092
19h-2-01090  2455151.73099259  15.595764   0.008020
19h-2-01090  2455151.74249198  15.597122   0.007793
19h-2-01090  2455159.69114084  15.601335   0.009879
19h-2-01090  2455159.70253027  15.605194   0.009351
19h-2-01090  2455159.71840947  15.622044   0.009263
19h-2-01090  2455159.72939892  15.606263   0.008714

